Thermal Modeling and Optimal Allocation of Avionics Safety-critical Tasks on Heterogeneous MPSoCs

Multi-Processor Systems-on-Chip (MPSoC) can deliver high performance needed in many industrial domains, including aerospace. However, their high power consumption, combined with avionics safety standards, brings new thermal management challenges. This paper investigates techniques for offline thermal-aware allocation of periodic tasks on heterogeneous MPSoCs running at a fixed clock frequency, as required in avionics. The goal is to find the assignment of tasks to (i) cores and (ii) temporal isolation windows while minimizing the MPSoC temperature. To achieve that, we propose and analyze three power models, and integrate them within several novel optimization approaches based on heuristics, a black-box optimizer, and Integer Linear Programming (ILP). We perform the experimental evaluation on three popular MPSoC platforms (NXP i.MX8QM MEK, NXP i.MX8QM Ixora, NVIDIA TX2) and observe a difference of up to 5.5{\deg}C among the tested methods (corresponding to a 22% reduction w.r.t. the ambient temperature). We also show that our method, integrating the empirical power model with the ILP, outperforms the other methods on all tested platforms.

==> data/heatmaps/heatmap_A53_matrix_cels.csv <==
x,y,z
0,0,44.28045880183448
1,0,44.16198437145283
2,0,44.32182823158509
3,0,44.3844333899808
4,0,44.27042966824499
5,0,44.31566320076557
6,0,44.28125862750838
7,0,44.37094606710769
8,0,44.40734478817985
9,0,44.456503072733724
10,0,44.549630510108216
11,0,44.56158920780453
12,0,44.435477985225305
13,0,44.50892066062915
14,0,44.53547916830969
15,0,44.60787277227362
16,0,44.6003266181025
17,0,44.76387358463084
18,0,44.71650646531535
19,0,44.800599503511904
20,0,44.678430280677084
21,0,44.76006551856523
22,0,44.807026031431434
23,0,44.78803997695992
24,0,44.82653458684702
25,0,44.853789429569105
26,0,44.74034368522405
27,0,44.83553174507331
28,0,44.81006032692548
29,0,44.55057557409867
30,0,44.68542367783982
31,0,44.752308052368974
32,0,44.80606121900172
33,0,44.75298973687049
34,0,44.791622573190814
35,0,44.77131490450441
36,0,44.747344119268064
37,0,44.808308622460444
38,0,44.76924393545318
39,0,44.75643091640536
40,0,44.76880036783309
41,0,44.803712331238415
42,0,44.6913146268857
43,0,44.71076488857705
44,0,44.77339389699348
45,0,44.81126104350896
46,0,44.65908613890119
47,0,44.77844137694461
48,0,44.77190164080756
49,0,44.805235644445574
50,0,44.701346667341646
51,0,44.66886084098637
52,0,44.78348649650106
53,0,44.856269995482656
54,0,44.925113716343446
55,0,44.74976845051507
56,0,44.70744953430958
57,0,44.57740139128708
58,0,44.680547857714885
59,0,44.78361519444155
60,0,44.5452283409543
61,0,44.668960230860094
62,0,44.51786127824637
63,0,44.7068427879258
64,0,44.70314685132426
65,0,44.83940839940928
66,0,44.80581520883132
67,0,44.77139309974339
68,0,44.68132622072581
69,0,44.61060917627161
70,0,44.35740609849836
71,0,44.502735712338556
72,0,44.6105244367389
73,0,44.645202934909186
74,0,44.60149082509339
75,0,44.57986154943907
76,0,44.54776131438352
77,0,44.506419368941884
78,0,44.56692264940443
79,0,44.50241350790712
80,0,44.499257334387224
81,0,44.5495702146515
82,0,44.488458738527584
83,0,44.402677020706335
84,0,44.38139119909866
85,0,44.388689951499835
86,0,44.53710889035544
87,0,44.54276196600238
88,0,44.56754464313234
89,0,44.522031262100185
90,0,44.53189421928701
91,0,44.4171981786361
92,0,44.506248546563484
93,0,44.44625091218281
94,0,44.505613410151476
95,0,44.48967467091694
96,0,44.487292603041624
97,0,44.564410782007016
98,0,44.565622505838405
99,0,44.52656813674972
0,1,44.08784589716472
1,1,44.15728266282156
2,1,44.20772711567595
3,1,44.32519554591332
4,1,44.301599459807335
5,1,44.29066937739574
6,1,44.346482764008876
7,1,44.37607670578359
8,1,44.338001312005424
9,1,44.461439232904226
10,1,44.4702544471466
11,1,44.43059993057642
12,1,44.55663029398211
13,1,44.641294729898135
14,1,44.60659583916126
15,1,44.56932604688012
16,1,44.62364647578799
17,1,44.74460234759679
18,1,44.68505670279903
19,1,44.90743466864026
20,1,44.72589329813711
21,1,44.7172719139307
22,1,44.76384441052153
23,1,44.799279937387126
24,1,44.78946525652391
25,1,44.884663064860376
26,1,44.85318441175774
27,1,44.82117226082927
28,1,44.72007254324526
29,1,44.65022724390383
30,1,44.72479593173702
31,1,44.73358764878273
32,1,44.80683137753121
33,1,44.652984447512836
34,1,44.699682509557036
35,1,44.85906436540873
36,1,44.8003268075637
37,1,44.81051920283652
38,1,44.79070767873671
39,1,44.77267622978508
40,1,44.755780389189596
41,1,44.76574659053462
42,1,44.73973857372958
43,1,44.68692815240294
44,1,44.74685637267535
45,1,44.76228498942763
46,1,44.769890330017624
47,1,44.81202959879403
48,1,44.7956155459459
49,1,44.73428535929666
50,1,44.82198439990736
51,1,44.66493478085251
52,1,44.83206751967833
53,1,44.89827555823115
54,1,45.02550470575978
55,1,44.860387518113484
56,1,44.64098232565435
57,1,44.7190736526921
58,1,44.70382062898861
59,1,44.77532688210145
60,1,44.74618668195269
61,1,44.64555472927427
62,1,44.6225640290898
63,1,44.71171767438314
64,1,44.76463776450207
65,1,44.7656015037285
66,1,44.846434130349174
67,1,44.696465541696924
68,1,44.79233699101821
69,1,44.70451845774777
70,1,44.609937785330445
71,1,44.51686717832677
72,1,44.70262617745982
73,1,44.69169091904392
74,1,44.67827597628819
75,1,44.597407371264346
76,1,44.55748472224614
77,1,44.5361603253685
78,1,44.62888468542089
79,1,44.37140530181725
80,1,44.46472073578444
81,1,44.52679732811026
82,1,44.5597842444802
83,1,44.45000052410175
84,1,44.52906215119139
85,1,44.399323875269076
86,1,44.522786939748286
87,1,44.55164362698511
88,1,44.485413517911184
89,1,44.485061359842646
90,1,44.59049289479924
91,1,44.53038429974757
92,1,44.460128580215496
93,1,44.41343893058248
94,1,44.55967040677044
95,1,44.47614737840135
96,1,44.44363531990982
97,1,44.624305773796785
98,1,44.596287951911236
99,1,44.54948889479967
0,2,44.1879929784765
1,2,44.18349966948255
2,2,44.172033412687064
3,2,44.257081881055015
4,2,44.28159330692267
5,2,44.2535864023386
6,2,44.319765883051744
7,2,44.41877400556976
8,2,44.503828085892245
9,2,44.494222972679324
10,2,44.48082243130386
11,2,44.549010639733055
12,2,44.54119759797109
13,2,44.642889230994356
14,2,44.50976259126498
15,2,44.553743333799176
16,2,44.657642292553234
17,2,44.83997176973911
18,2,44.73857376057899
19,2,44.69452726602874
20,2,44.713628822105186
21,2,44.811243971848654
22,2,44.755703897937906
23,2,44.698206412180156
24,2,44.69017843537756
25,2,44.8336622197955
26,2,44.822540637073416
27,2,44.70158357095537
28,2,44.830317894129394
29,2,44.75752213399788
30,2,44.73215776781929
31,2,44.87917194868527
32,2,44.87046257078549
33,2,44.77322031677246
34,2,44.76024792733671
35,2,44.798824701186135
36,2,44.87509504909811
37,2,44.95322171949738
38,2,44.87100569549105
39,2,44.8670542690234
40,2,44.844633598031635
41,2,44.87810124173602
42,2,44.811936726565946
43,2,44.878945237803585
44,2,44.89817686875375
45,2,44.86455528112255
46,2,44.882557510688656
47,2,44.864344573620734
48,2,44.89060843317572
49,2,44.88454402902067
50,2,44.86772303918795
51,2,44.79563448522062
52,2,44.91282963248766
53,2,44.916055835656834
54,2,45.023523547921485
55,2,44.87928045756643
56,2,44.84402992782442
57,2,44.677019611039114
58,2,44.633608418916666
59,2,44.84809023212102
60,2,44.80507377322985
61,2,44.77373303473231
62,2,44.84952265638893
63,2,44.72544665879806
64,2,44.73592728488082
65,2,44.852815327591344
66,2,44.87081404175746
67,2,44.680702961639255
68,2,44.78545138970692
69,2,44.748833752879094
70,2,44.65710405056729
71,2,44.61336748606604
72,2,44.51891884231334
73,2,44.73786845284869
74,2,44.6401428165986
75,2,44.55616484277748
76,2,44.61271337643167
77,2,44.621788282992526
78,2,44.487650399858246
79,2,44.54625654759748
80,2,44.423323911831744
81,2,44.44191293022399
82,2,44.52695173125474
83,2,44.50658047742357
84,2,44.45092954423168
85,2,44.55897663544162
86,2,44.54146658191412
87,2,44.43392970543633
88,2,44.393359405884055
89,2,44.558576503471144
90,2,44.48646143065954
91,2,44.49861931190857
92,2,44.40157674756369
93,2,44.4598929435131
94,2,44.56064708269053
95,2,44.4895263090183
96,2,44.56592687628102
97,2,44.6117112672721
98,2,44.620463970018825
99,2,44.53315041937948
0,3,44.28104545704039
1,3,44.454107238656604
2,3,44.33896980274361
3,3,44.316319493740906
4,3,44.21745339436999
5,3,44.20997146128717
6,3,44.38359566316346
7,3,44.49749438157708
8,3,44.561829066329196
9,3,44.62542833094288
10,3,44.501818768207556
11,3,44.58642365395875
12,3,44.53095378014348
13,3,44.6358116059969
14,3,44.49522268049101
15,3,44.59676615231686
16,3,44.62049457343997
17,3,44.77014901988002
18,3,44.75769957154009
19,3,44.73487739204942
20,3,44.79774429594809
21,3,44.77264280310966
22,3,44.88158790805329
23,3,44.774366323967456
24,3,44.794027478895195
25,3,44.82922254306846
26,3,44.91025662038709
27,3,44.9452282470081
28,3,44.8777897379569
29,3,44.76636689512415
30,3,44.85771807440911
31,3,44.80854656460108
32,3,44.85627348966462
33,3,44.92063071933666
34,3,44.89655970530248
35,3,44.81679013558495
36,3,44.97264983504806
37,3,44.9621276419902
38,3,44.974578172675734
39,3,44.94572918263634
40,3,44.881191152758134
41,3,44.78588295323729
42,3,44.91851725214025
43,3,45.00388579281952
44,3,44.96381473681693
45,3,44.94552670148468
46,3,44.915597225984286
47,3,44.88587517081874
48,3,44.95868001580004
49,3,44.97279361057017
50,3,44.90721093051489
51,3,44.9955374324972
52,3,44.90328573814986
53,3,44.859940395521974
54,3,44.88545447562404
55,3,44.85694110201679
56,3,44.80611836802052
57,3,44.797710999229736
58,3,44.65706274428494
59,3,44.8453902169007
60,3,44.86428929514764
61,3,44.871176802127096
62,3,44.84902412692571
63,3,44.78450752782594
64,3,44.81832362017564
65,3,44.88748183134007
66,3,44.95820778567257
67,3,44.83654632879034
68,3,44.75399923079826
69,3,44.83425397380904
70,3,44.74285733142642
71,3,44.64594890013006
72,3,44.69758655310353
73,3,44.655456045916935
74,3,44.66746888156358
75,3,44.73589544722539
76,3,44.60031682876276
77,3,44.49861030961283
78,3,44.59242156332843
79,3,44.574585867404636
80,3,44.47025828857177
81,3,44.37418682941339
82,3,44.475381419323405
83,3,44.45237321907845
84,3,44.46000309055125
85,3,44.52161778905611
86,3,44.6160300881548
87,3,44.59780246418578
88,3,44.55340955213287
89,3,44.454008742671235
90,3,44.578606987005315
91,3,44.50099695302132
92,3,44.426753040754996
93,3,44.47195874498078
94,3,44.40263762116264
95,3,44.51878198151932
96,3,44.63229324846678
97,3,44.584540431586476
98,3,44.606464839426295
99,3,44.488092930597254
0,4,44.304328716604545
1,4,44.377726607237676
2,4,44.42736389231929
3,4,44.38150771012799
4,4,44.44545677640751
5,4,44.43266924713997
6,4,44.50654023775498
7,4,44.54158816982702
8,4,44.56789867621565
9,4,44.62132270585995
10,4,44.50541537569343
11,4,44.583122585594346
12,4,44.60108177886915
13,4,44.701138689068294
14,4,44.54811061694819
15,4,44.64035811946429
16,4,44.69057999333596
17,4,44.75601819421243
18,4,44.76405263402464
19,4,44.78851877170196
20,4,44.74408845235415
21,4,44.80437253285409
22,4,44.843939725520755
23,4,44.91766050132476
24,4,44.86062348543642
25,4,44.835008080183854
26,4,44.89036605131214
27,4,44.94274396111754
28,4,44.87733418086994
29,4,44.95841574145089
30,4,44.82021210945767
31,4,44.858463377085315
32,4,44.905215271746975
33,4,44.9164131230597
34,4,45.0902132895333
35,4,45.03208818834051
36,4,44.99233668020852
37,4,44.93777952457829
38,4,44.97490676854369
39,4,44.97272585702004
40,4,44.934975139088394
41,4,44.980135268604116
42,4,45.0391152691619
43,4,45.03217468115732
44,4,44.971902950572044
45,4,44.969938805437735
46,4,44.910215202027025
47,4,44.94925375329043
48,4,44.9474153544413
49,4,44.99519434452358
50,4,44.955473523243555
51,4,44.88677612279073
52,4,44.93400459511649
53,4,44.89607653541865
54,4,44.91662328050968
55,4,44.80013145464809
56,4,44.79084461182056
57,4,44.73885039435274
58,4,44.84313653455371
59,4,44.79711769433114
60,4,44.94381437323738
61,4,44.86472435289898
62,4,44.81936527294121
63,4,44.845906092373646
64,4,44.83820358328527
65,4,44.887486226405876
66,4,44.82834811532719
67,4,44.81985559490967
68,4,44.88037958878135
69,4,44.705531063902015
70,4,44.862715660798074
71,4,44.817954536314815
72,4,44.737614079902
73,4,44.63784484705016
74,4,44.61342607134132
75,4,44.81890211073792
76,4,44.672450354889236
77,4,44.51444170872425
78,4,44.5645247190131
79,4,44.4360859033343
80,4,44.43315745897189
81,4,44.43222743643713
82,4,44.38392833003905
83,4,44.514222559499416
84,4,44.59965443759784
85,4,44.4961467184046
86,4,44.44296193536974
87,4,44.45716990550013
88,4,44.51923099144467
89,4,44.4246512994922
90,4,44.57346390074586
91,4,44.51011553144546
92,4,44.63134738680951
93,4,44.498435554904134
94,4,44.45114644313147
95,4,44.499181349571444
96,4,44.54175413324525
97,4,44.55970072777134
98,4,44.442090225113645
99,4,44.39240644648364
0,5,44.35462975374206
1,5,44.46810770657886
2,5,44.37055078017056
3,5,44.4368188695231
4,5,44.45621384040679
5,5,44.553098728825034
6,5,44.594674037358914
7,5,44.60640417036497
8,5,44.63790153208502
9,5,44.62875749162275
10,5,44.639660687788044
11,5,44.72717067199285
12,5,44.646327736857714
13,5,44.781823247025486
14,5,44.70912955548361
15,5,44.762223810928674
16,5,44.761187874347456
17,5,44.67522274736917
18,5,44.71733843169301
19,5,44.69594819908312
20,5,44.74581792508397
21,5,44.868364700310835
22,5,44.91927215300501
23,5,44.92471374823465
24,5,44.883961851121875
25,5,44.969239183534356
26,5,44.951930189501354
27,5,45.01183135421075
28,5,44.974301157074855
29,5,44.90010453296313
30,5,44.844663570178376
31,5,44.894824172329336
32,5,44.874180565921264
33,5,44.990055012530895
34,5,45.054300710467274
35,5,45.014833000938665
36,5,45.02112555452597
37,5,45.058572209157674
38,5,45.04896937512707
39,5,45.042617497422555
40,5,44.879952477915616
41,5,45.01917333142449
42,5,44.97981546390545
43,5,45.03310821880419
44,5,45.066091546018455
45,5,44.959307790122296
46,5,44.95341669629776
47,5,44.96455470243692
48,5,44.95634212953737
49,5,45.06062680124461
50,5,45.10670577784707
51,5,44.99415397728632
52,5,45.013539247707385
53,5,45.00882636297622
54,5,44.979402524589325
55,5,44.8847879382264
56,5,44.91009543408941
57,5,44.80691233523119
58,5,44.8716198030883
59,5,44.904412914096966
60,5,44.84140177264479
61,5,44.966287989437234
62,5,44.84853984681301
63,5,44.8807905446386
64,5,44.85116968059616
65,5,44.881892013050845
66,5,44.876469819994426
67,5,44.8237375307123
68,5,44.831597151394405
69,5,44.80280241290134
70,5,44.82494416082757
71,5,44.669735539709706
72,5,44.65661331008129
73,5,44.75106444811668
74,5,44.732967827158426
75,5,44.70158011999117
76,5,44.6104799448711
77,5,44.60327983202859
78,5,44.59612604249758
79,5,44.60906125902244
80,5,44.55801480782503
81,5,44.514260871204996
82,5,44.51512805785795
83,5,44.545745312016976
84,5,44.41921975121483
85,5,44.452435281408725
86,5,44.41397821616341
87,5,44.53944792635153
88,5,44.54435825438263
89,5,44.60786019720305
90,5,44.53603078717029
91,5,44.59913249915428
92,5,44.527055017637835
93,5,44.46793165976925
94,5,44.44434735699329
95,5,44.38639042217159
96,5,44.5164631992363
97,5,44.64976177702271
98,5,44.44786728752615
99,5,44.50682151359642
0,6,44.37940916797729
1,6,44.606348125713176
2,6,44.41592990985869
3,6,44.499780832678766
4,6,44.510347801448624
5,6,44.51844090195929
6,6,44.512427741428816
7,6,44.601174482624884
8,6,44.695818791768716
9,6,44.75044342098303
10,6,44.7530021142105
11,6,44.81015474064894
12,6,44.8055745719899
13,6,44.86426052424272
14,6,44.861093962108924
15,6,44.83938536788057
16,6,44.75468733684538
17,6,44.65412167650687
18,6,44.75003821355352
19,6,44.734352013912265
20,6,44.75747905174411
21,6,44.95126424638779
22,6,44.93964800234335
23,6,44.98822950669229
24,6,44.94064009073815
25,6,44.899372343850736
26,6,44.990363798341896
27,6,45.00891248059551
28,6,45.035662325233915
29,6,45.011693807559226
30,6,44.886523318678655
31,6,44.91524930779698
32,6,44.87940465099348
33,6,44.85520499800777
34,6,45.131401732377725
35,6,45.12404443807294
36,6,45.003197676444074
37,6,44.9308202871064
38,6,44.97394003495759
39,6,45.05135518015052
40,6,45.06107277614196
41,6,45.02225445421459
42,6,44.849113176124646
43,6,44.96689167593958
44,6,44.983546328438436
45,6,44.96163501726504
46,6,45.01351903068712
47,6,44.955627922279476
48,6,44.931386789752715
49,6,45.08795438973337
50,6,45.1473354188829
51,6,44.99939575388298
52,6,44.99141163101123
53,6,45.06619449790665
54,6,44.95049925405843
55,6,44.985798829801865
56,6,44.979862194350126
57,6,44.92285939665536
58,6,44.97498127415532
59,6,44.95506345446456
60,6,44.94335287372971
61,6,44.947602897267
62,6,44.899615728520274
63,6,44.969466899472806
64,6,44.946542884578236
65,6,44.83807989341108
66,6,44.89394924850033
67,6,44.9138264120825
68,6,44.89166112569478
69,6,44.82401253770911
70,6,44.83470213042097
71,6,44.77918602308071
72,6,44.69410142509821
73,6,44.688151337809614
74,6,44.76750529640056
75,6,44.77699471034177
76,6,44.66896795034881
77,6,44.65921701698346
78,6,44.73204890448575
79,6,44.84186339681015
80,6,44.696169383160736
81,6,44.64256031851295
82,6,44.78896129702126
83,6,44.5599461570113
84,6,44.591895528392826
85,6,44.583753551695764
86,6,44.41563813272783
87,6,44.470956887046526
88,6,44.6431813852347
89,6,44.65912335449512
90,6,44.53002821549656
91,6,44.57387974591148
92,6,44.55012678879184
93,6,44.50552780400218
94,6,44.461180009234354
95,6,44.466976281326495
96,6,44.334023065033946
97,6,44.61554697358635
98,6,44.51032503777247
99,6,44.40398612214281
0,7,44.465983872196276
1,7,44.585443809915496
2,7,44.55456952400597
3,7,44.50771124914174
4,7,44.56566069167211
5,7,44.58475840577252
6,7,44.63553561557512
7,7,44.58497478764929
8,7,44.57361044682452
9,7,44.577802508212855
10,7,44.67406621804922
11,7,44.659769769883916
12,7,44.78859316441185
13,7,44.75606595693965
14,7,44.813507937417654
15,7,44.80338411798499
16,7,44.849048651555655
17,7,44.8096064985275
18,7,44.85678136772043
19,7,44.82793582413181
20,7,44.87991828315947
21,7,44.95013579401194
22,7,45.0154790279813
23,7,45.05394484263414
24,7,44.959808936951454
25,7,45.05100660223209
26,7,44.87114959601546
27,7,45.01627106675621
28,7,45.07959353389296
29,7,45.01259928147531
30,7,44.90607852543133
31,7,44.90211105635723
32,7,44.974852747739945
33,7,45.024426074986806
34,7,45.05452503102751
35,7,45.14951585409001
36,7,44.821821586105884
37,7,45.05162692573144
38,7,44.96900458492249
39,7,45.072184204441456
40,7,45.117952574856886
41,7,45.076644898542725
42,7,44.96383415192711
43,7,44.97181760794378
44,7,45.06629639117159
45,7,45.11078344090281
46,7,45.1359030466142
47,7,45.05816015549073
48,7,45.046049648574254
49,7,45.1232963528182
50,7,45.12552002332657
51,7,45.0942921762334
52,7,45.14058467008151
53,7,45.097378268757595
54,7,45.13207436579739
55,7,45.01970943036653
56,7,44.998458300949956
57,7,44.9370550200569
58,7,45.029424380416486
59,7,45.04609621643706
60,7,44.951251386407264
61,7,45.06058506868328
62,7,44.9875495532164
63,7,44.98533157503593
64,7,44.981924333761555
65,7,44.86790927489946
66,7,44.93118483397916
67,7,45.03614730796922
68,7,44.99984993834495
69,7,44.78943413781603
70,7,44.86748812282298
71,7,44.88866156642942
72,7,44.791664734126854
73,7,44.75428097965684
74,7,44.6712612359717
75,7,44.6794906078909
76,7,44.7361906326077
77,7,44.67317771144834
78,7,44.808716543537486
79,7,44.78999578435075
80,7,44.749094208243115
81,7,44.71622965133537
82,7,44.7726203408056
83,7,44.776932921037854
84,7,44.63857012106628
85,7,44.62585906069701
86,7,44.574935913451384
87,7,44.582192931122286
88,7,44.548076315716
89,7,44.55532117301978
90,7,44.456705207426786
91,7,44.58042369245727
92,7,44.41544941461072
93,7,44.41199979926649
94,7,44.496066472345206
95,7,44.522028311979
96,7,44.48900143925496
97,7,44.5940297684904
98,7,44.51185640964836
99,7,44.50172034999716
0,8,44.35889381224204
1,8,44.35507797187023
2,8,44.502605876564296
3,8,44.45705408198813
4,8,44.49382186792663
5,8,44.499030576729
6,8,44.445747351300206
7,8,44.61973668537469
8,8,44.66182249534006
9,8,44.73417878663575
10,8,44.678277910889605
11,8,44.71616049183575
12,8,44.821006395042765
13,8,44.816492191567846
14,8,44.8436874707222
15,8,44.79923878038595
16,8,44.934230410875095
17,8,44.894955726722756
18,8,44.91445353494777
19,8,44.85325894779612
20,8,44.85354025365331
21,8,44.96690647485555
22,8,45.079793646691
23,8,44.98365454037616
24,8,45.04188989238722
25,8,45.01925356469841
26,8,45.07667396499883
27,8,45.11780902826729
28,8,45.13425124947204
29,8,44.99432357206563
30,8,44.857454478067865
31,8,44.99337505615871
32,8,45.111161424948264
33,8,45.054921222999255
34,8,44.98454940617155
35,8,45.066184019767164
36,8,45.015201079465825
37,8,45.039509580201184
38,8,45.17639287335327
39,8,45.2271486457386
40,8,45.201799188881154
41,8,45.125586897348555
42,8,45.14379751716428
43,8,45.12078171168439
44,8,45.185101961940745
45,8,45.13805289644789
46,8,45.16328241292193
47,8,45.035604811145774
48,8,45.14504046616116
49,8,45.091384004083125
50,8,45.20565248311596
51,8,45.10463992071437
52,8,45.086637558349096
53,8,45.180749143093095
54,8,45.136372809752615
55,8,45.18960339958133
56,8,45.17000052551516
57,8,45.01829648032982
58,8,45.0473183261945
59,8,45.10827468147845
60,8,45.097681344993916
61,8,45.11083492645781
62,8,45.071383749969115
63,8,45.068901761501934
64,8,45.10512314076292
65,8,45.04040171338812
66,8,45.11556733000074
67,8,44.97249878067527
68,8,45.01564022659774
69,8,44.9113320082523
70,8,44.94754162694137
71,8,44.92795527982111
72,8,44.75867074006608
73,8,44.77274164677951
74,8,44.73722650712911
75,8,44.704967754826214
76,8,44.73760955442694
77,8,44.69589452737567
78,8,44.80773414623557
79,8,44.64046752872864
80,8,44.80089472437933
81,8,44.81764792688425
82,8,44.63123513093916
83,8,44.746981657254494
84,8,44.7705510150402
85,8,44.63152992403806
86,8,44.55866604048044
87,8,44.607839375796615
88,8,44.49495237555021
89,8,44.53735322201162
90,8,44.61202628214919
91,8,44.5293339017952
92,8,44.4006241988732
93,8,44.437260044691214
94,8,44.515269891789124
95,8,44.455141787063724
96,8,44.5819386741199
97,8,44.5472604859424
98,8,44.4770741655529
99,8,44.55026315738492
0,9,44.397093285202885
1,9,44.50288460772924
2,9,44.448380434717876
3,9,44.532584256183746
4,9,44.51237097931707
5,9,44.566908791809354
6,9,44.49051361271974
7,9,44.67886971985769
8,9,44.661410897839374
9,9,44.78576665376697
10,9,44.78204231617521
11,9,44.822797838810146
12,9,44.92116920026818
13,9,44.96102037408191
14,9,45.02789713156552
15,9,44.898525814775084
16,9,44.99006435845216
17,9,44.93229438318909
18,9,44.934204262083334
19,9,44.884516209805554
20,9,44.85152261467732
21,9,44.98628091968343
22,9,45.087184909607686
23,9,45.087459748338745
24,9,45.07394288801095
25,9,45.03643145472304
26,9,45.106096540369926
27,9,45.18792606025883
28,9,45.13714342889689
29,9,45.163892860350636
30,9,45.122293500662295
31,9,45.008443449654735
32,9,45.15659748651366
33,9,45.09289798869992
34,9,45.090856935013164
35,9,45.046031261775866
36,9,45.114790879423694
37,9,45.18160873870757
38,9,45.17141201606676
39,9,45.10471461946277
40,9,45.07266045583813
41,9,45.016011742972736
42,9,45.1232162357705
43,9,45.24604034499234
44,9,45.20028140107557
45,9,45.15495795094408
46,9,45.17681219080235
47,9,45.243821334408096
48,9,45.18031073705518
49,9,45.17767921044238
50,9,45.18344289236185
51,9,45.19330427501228
52,9,45.176258378031925
53,9,45.20114316489065
54,9,45.214713307998494
55,9,45.14315275885998
56,9,45.30977565475267
57,9,45.123746821590714
58,9,45.07555041316097
59,9,45.19263202577143
60,9,45.10549329710255
61,9,45.26514516552839
62,9,45.098698151239844
63,9,45.09458014479804
64,9,45.08576736089978
65,9,44.99104284806954
66,9,45.035977625285156
67,9,45.08806509979814
68,9,45.096277956417694
69,9,44.83932134120111
70,9,44.98240283040004
71,9,44.92913384577396
72,9,44.90884069827359
73,9,44.82758212646743
74,9,44.89240409808272
75,9,44.50675905646944
76,9,44.81995886699012
77,9,44.81192707277214
78,9,44.74767953666492
79,9,44.76201025536465
80,9,44.74988945701867
81,9,44.78555832987486
82,9,44.82292638045873
83,9,44.74382485428487
84,9,44.69411799704956
85,9,44.6040174957063
86,9,44.54080483559875
87,9,44.54776290516172
88,9,44.54548061985754
89,9,44.56612763333614
90,9,44.53598311545345
91,9,44.48838891301774
92,9,44.62447734898049
93,9,44.48200238385685
94,9,44.38490034222994
95,9,44.37877644018313
96,9,44.41020657197948
97,9,44.475660528575176
98,9,44.49021828747579
99,9,44.47470028121137
0,10,44.44092090629974
1,10,44.51458638976133
2,10,44.54904242153238
3,10,44.51644358521383
4,10,44.57395472235689
5,10,44.58049285374608
6,10,44.68690218668385
7,10,44.73481794487714
8,10,44.81252073879641
9,10,44.85544783545693
10,10,44.82723528326129
11,10,44.80706860880544
12,10,44.95764217356404
13,10,44.99970246872606
14,10,45.083195943652385
15,10,45.067219380899154
16,10,45.07009140464986
17,10,45.03729502383161
18,10,44.92951339986023
19,10,44.97227553684575
20,10,45.044127952949786
21,10,44.9675061348897
22,10,45.07236134646985
23,10,45.11472478515523
24,10,45.13577106655737
25,10,45.1445086931689
26,10,45.109731216024215
27,10,45.178252990917834
28,10,44.89823911305762
29,10,45.147159806481014
30,10,45.19912255836398
31,10,45.05017127362731
32,10,45.10085256821196
33,10,45.08733586383669
34,10,45.1699893338386
35,10,45.20497695799786
36,10,45.19168686190865
37,10,45.115681934155276
38,10,45.10300231377053
39,10,45.134394866205895
40,10,45.10133903374612
41,10,45.131740308799564
42,10,45.18596331083645
43,10,45.12573360260117
44,10,45.17190298811984
45,10,45.145623468942446
46,10,45.27555771474867
47,10,45.29217413444119
48,10,45.287059510374455
49,10,45.2368784410195
50,10,45.32270792796838
51,10,45.122400631916776
52,10,45.15451730242472
53,10,45.24006339064716
54,10,45.28371638786347
55,10,45.201048556533536
56,10,45.25663064043681
57,10,45.17095728374473
58,10,45.26491767626368
59,10,45.16052379292739
60,10,45.05918016231729
61,10,45.14918430949379
62,10,45.08415116240745
63,10,45.177182032313496
64,10,45.15925077420765
65,10,45.061599315804834
66,10,45.20305868232626
67,10,45.13880406687616
68,10,45.124318673940266
69,10,45.064166853675275
70,10,44.92136892903319
71,10,44.74839414594082
72,10,44.8584253876699
73,10,44.9326359823355
74,10,44.891928479194135
75,10,44.82465230224283
76,10,44.90247658843042
77,10,44.778692738035986
78,10,44.79786085423045
79,10,44.84292247813447
80,10,44.66686527883514
81,10,44.62397363237933
82,10,44.700956321280245
83,10,44.6807153226503
84,10,44.717572555847546
85,10,44.609964319647595
86,10,44.594674119574606
87,10,44.54689896825013
88,10,44.592396651729665
89,10,44.63447052207761
90,10,44.633298493653015
91,10,44.509726228398776
92,10,44.62526544937157
93,10,44.42494410779196
94,10,44.4355779252467
95,10,44.50168892913656
96,10,44.4362510622727
97,10,44.49068329381743
98,10,44.45543076690615
99,10,44.37936667476663
0,11,44.41801327736417
1,11,44.51839689498894
2,11,44.46773986708341
3,11,44.6246382843386
4,11,44.65845797412351
5,11,44.54114875534829
6,11,44.63759445838029
7,11,44.74234529261648
8,11,44.76294855201503
9,11,44.82366786134123
10,11,44.77923059643838
11,11,44.86057364175691
12,11,44.99814451362735
13,11,44.92069151599695
14,11,45.061930338736204
15,11,45.134521224442004
16,11,45.0851686536148
17,11,45.060113119855856
18,11,45.06077118564089
19,11,45.06545780478555
20,11,45.09607928441511
21,11,45.08029633057765
22,11,45.01669437590379
23,11,45.24518555337066
24,11,45.104180124717146
25,11,45.222980211420754
26,11,45.112872454776976
27,11,45.167428643238
28,11,45.236368314248026
29,11,45.18874361113265
30,11,45.17189075213847
31,11,45.175928221113594
32,11,45.256639266411845
33,11,45.18169027283881
34,11,45.33086809882567
35,11,45.25121234289141
36,11,45.21505708657489
37,11,45.19341321325686
38,11,45.17509537211491
39,11,45.28907945616747
40,11,45.201886195475794
41,11,45.192503717167114
42,11,45.14964398710519
43,11,45.144117574371364
44,11,45.16429049207308
45,11,45.20117947555499
46,11,45.25771631695595
47,11,45.31099248537896
48,11,45.286965241708735
49,11,45.24445926115256
50,11,45.30317100163023
51,11,45.22815235562129
52,11,45.208837963655235
53,11,45.188902503026185
54,11,45.30058062292118
55,11,45.250206757195386
56,11,45.129824654332694
57,11,45.1661358415879
58,11,45.161211132989294
59,11,45.142513445797775
60,11,45.07299808887073
61,11,45.12109079031461
62,11,45.08170499426736
63,11,45.21897421231314
64,11,45.21489375352172
65,11,45.117514538451424
66,11,45.087430512190295
67,11,45.32649784208538
68,11,45.07966690887622
69,11,45.02876681967203
70,11,44.97954528845345
71,11,44.90556203588571
72,11,44.860705094545594
73,11,44.94442574880095
74,11,44.969090048813726
75,11,44.933321844565754
76,11,44.873544051973724
77,11,44.764725653310826
78,11,44.801419418227155
79,11,44.72169435600492
80,11,44.74463844938644
81,11,44.63843918081936
82,11,44.65070368315433
83,11,44.66863190079967
84,11,44.633413823151216
85,11,44.472766682584705
86,11,44.62967267139911
87,11,44.6456833008343
88,11,44.64996571815206
89,11,44.65262338156558
90,11,44.654953232220564
91,11,44.51962214230943
92,11,44.66635056629961
93,11,44.51503297086988
94,11,44.506089056731454
95,11,44.546110050367844
96,11,44.30528659292933
97,11,44.67546623727527
98,11,44.585613685736405
99,11,44.473571614066586
0,12,44.48477701299852
1,12,44.46045532014985
2,12,44.530485900074225
3,12,44.63760719884394
4,12,44.49887201410955
5,12,44.70527097168316
6,12,44.70824855293702
7,12,44.737643248852656
8,12,44.756524795152885
9,12,44.871846664835005
10,12,44.778547507986204
11,12,44.92414713183916
12,12,44.984411336404584
13,12,44.9340482581794
14,12,45.03783536668543
15,12,45.15225111259565
16,12,45.07094187676103
17,12,45.133142491281106
18,12,45.08388650759754
19,12,45.11847452770529
20,12,45.17787701474229
21,12,45.07514340231883
22,12,44.973169465039646
23,12,45.11907392384902
24,12,45.15806656536782
25,12,45.193558414594115
26,12,45.125231093532534
27,12,45.22139852415401
28,12,45.30259718732272
29,12,45.24354455888263
30,12,45.24309425853017
31,12,45.2000201528828
32,12,45.20474116986489
33,12,45.214561722170856
34,12,45.376727695542016
35,12,45.29614757298537
36,12,45.35152372725362
37,12,45.12291302330482
38,12,45.22247857521572
39,12,45.22478550578855
40,12,45.16399383882982
41,12,45.114647211322776
42,12,45.15072532469006
43,12,45.15019588839027
44,12,45.18310846061614
45,12,45.155804926678385
46,12,45.07355700165152
47,12,45.0457255363047
48,12,45.108502904111816
49,12,45.349483454543254
50,12,45.2629520242526
51,12,45.20493777467739
52,12,45.24914555839703
53,12,45.22735729802619
54,12,45.24006594190092
55,12,45.23678240377463
56,12,45.19483241225656
57,12,45.125990783833316
58,12,45.29502705183835
59,12,45.14826490081516
60,12,45.16440073141138
61,12,45.17704651173752
62,12,45.190583023135474
63,12,45.26354463740339
64,12,45.24320007187336
65,12,45.11843226663933
66,12,45.14709722558419
67,12,45.21851966981404
68,12,45.100681101457226
69,12,45.08587835750228
70,12,45.03045320431498
71,12,45.01919913234624
72,12,44.915544004832284
73,12,44.858851403969375
74,12,44.94514712073892
75,12,44.91268134136787
76,12,44.91174968370923
77,12,44.849818773881054
78,12,45.017686774704934
79,12,44.81307668766006
80,12,44.77082338021273
81,12,44.85385651090989
82,12,44.60107759437905
83,12,44.68326633599516
84,12,44.69336173788423
85,12,44.55378801837314
86,12,44.580848747194224
87,12,44.64574317229827
88,12,44.63326353578682
89,12,44.7250042848924
90,12,44.69192253956915
91,12,44.59119756344663
92,12,44.574404563492735
93,12,44.56255373470273
94,12,44.58415274706155
95,12,44.54887405043033
96,12,44.50344714974777
97,12,44.71135931695595
98,12,44.6304245680986
99,12,44.49302155244396
0,13,44.52021509863622
1,13,44.472626113340084
2,13,44.56242670797627
3,13,44.5783940596178
4,13,44.58773670083692
5,13,44.76106433410739
6,13,44.74428210090175
7,13,44.81829653893517
8,13,44.687449523780934
9,13,44.77438118543385
10,13,44.80141124763817
11,13,44.783515274000294
12,13,44.82118719482604
13,13,44.909489298177924
14,13,45.031703709802315
15,13,44.98593582763323
16,13,45.07273581755922
17,13,45.09581040884561
18,13,45.07613729436159
19,13,45.08245809341033
20,13,45.05196328601403
21,13,45.0451498168204
22,13,45.13400693442739
23,13,45.21914104748936
24,13,45.23788268325343
25,13,45.21740019814022
26,13,45.18136500543844
27,13,45.2468283297178
28,13,45.22909776513974
29,13,45.31765992498417
30,13,45.3782557515538
31,13,45.30560342131129
32,13,45.2329592511608
33,13,45.208441655643
34,13,45.38419658228571
35,13,45.31647700813746
36,13,45.313999730856736
37,13,45.213336797585335
38,13,45.278162513236765
39,13,45.298702259334156
40,13,45.25790081223673
41,13,45.07471303526473
42,13,45.23498907589156
43,13,45.24493914352086
44,13,45.2527931283675
45,13,45.329377260381165
46,13,45.19204182861913
47,13,45.23538926066062
48,13,45.34599354111666
49,13,45.35470037157396
50,13,45.34836244719367
51,13,45.30842188283719
52,13,45.32028030786077
53,13,45.27866803562158
54,13,45.25991467889449
55,13,45.29952430800856
56,13,45.35028526657177
57,13,45.12400844707254
58,13,45.32431468459339
59,13,45.29619705336654
60,13,45.174081844997104
61,13,45.21343688530075
62,13,45.12356521777454
63,13,45.17239379901524
64,13,45.180946809751546
65,13,45.02837516221833
66,13,45.151056496427785
67,13,45.13278934739408
68,13,45.19285597111838
69,13,45.133018676754475
70,13,45.11735120565341
71,13,45.08629348425414
72,13,44.99356400685878
73,13,45.00567192434909
74,13,44.99377945908255
75,13,44.863701972731135
76,13,44.88277187386089
77,13,44.91588340593104
78,13,44.90554037251749
79,13,44.852335041055284
80,13,44.76654428801535
81,13,44.74743949824324
82,13,44.733039365930104
83,13,44.798724524986184
84,13,44.7591545091842
85,13,44.72152178536858
86,13,44.70577108589208
87,13,44.743975024707076
88,13,44.697171581761
89,13,44.653349524621845
90,13,44.69106828305452
91,13,44.713895207753986
92,13,44.75658287946028
93,13,44.65088561095472
94,13,44.692437092990815
95,13,44.72686656243866
96,13,44.62027419556718
97,13,44.60123736814373
98,13,44.65201186525658
99,13,44.55296163659405
0,14,44.44216266360499
1,14,44.528338865678975
2,14,44.48627508742275
3,14,44.556139676561436
4,14,44.54398188899353
5,14,44.66619782029229
6,14,44.81997401142753
7,14,44.821080799633876
8,14,44.67614729707921
9,14,44.790930094201684
10,14,44.78002970220564
11,14,44.98851323754384
12,14,44.95850257180882
13,14,44.94765595995689
14,14,45.09863619231142
15,14,45.09787720290974
16,14,45.07217429467222
17,14,45.152724978802354
18,14,45.16715597696692
19,14,45.061040695459624
20,14,45.241462056768384
21,14,45.16096265984416
22,14,45.17228127708863
23,14,45.41493342724397
24,14,45.30452269636677
25,14,45.216442971284096
26,14,45.18793115249977
27,14,45.36546874231283
28,14,45.367001639597916
29,14,45.46637111790049
30,14,45.43533876111277
31,14,45.39582646280229
32,14,45.36006690789171
33,14,45.35356821160674
34,14,45.38021081892134
35,14,45.303638778536126
36,14,45.400850743461405
37,14,45.40712738796438
38,14,45.34452839985173
39,14,45.20756979506517
40,14,45.32510497874796
41,14,45.38315008385345
42,14,45.3668618664034
43,14,45.3721310804494
44,14,45.33536505213014
45,14,45.231349024685414
46,14,45.20371534401909
47,14,45.263658051961514
48,14,45.34520721564506
49,14,45.451104425018755
50,14,45.397790668334466
51,14,45.45132651722721
52,14,45.39960282686275
53,14,45.41751284282134
54,14,45.354366598084106
55,14,45.3103035705809
56,14,45.37634512356465
57,14,45.31633196925478
58,14,45.32784286867564
59,14,45.308340069402604
60,14,45.21314851613581
61,14,45.17987222895628
62,14,45.147779617031134
63,14,45.213805773009625
64,14,45.2140881761843
65,14,45.22136040696529
66,14,45.34177263629071
67,14,45.294750035991925
68,14,45.21277918401543
69,14,45.16513177855295
70,14,45.17981979879612
71,14,44.97972894166576
72,14,44.95487957539878
73,14,45.02659133981562
74,14,44.93874830186327
75,14,44.902135342124396
76,14,44.94125982552978
77,14,44.93126858382715
78,14,44.919053392426626
79,14,44.78450293602144
80,14,44.79366778750763
81,14,44.83717726921343
82,14,44.813263710706195
83,14,44.8034864266005
84,14,44.92609474306577
85,14,44.78863891562622
86,14,44.755779796946186
87,14,44.744521250188086
88,14,44.73842201825785
89,14,44.67317826122748
90,14,44.76731977162988
91,14,44.731293850262745
92,14,44.64257835683518
93,14,44.58507283877952
94,14,44.693367587201635
95,14,44.65188882669081
96,14,44.661033789134834
97,14,44.63290905407396
98,14,44.58519825823395
99,14,44.5875806074409
0,15,44.49562671356935
1,15,44.49624224322521
2,15,44.51541334817677
3,15,44.49197467859804
4,15,44.616458287164704
5,15,44.712904253410635
6,15,44.77573257478495
7,15,44.83927484097785
8,15,44.868892879575085
9,15,44.9364223242074
10,15,44.99548280147164
11,15,45.02925285861211
12,15,45.147698743269245
13,15,45.031993245629096
14,15,45.05408708507264
15,15,45.099911367246534
16,15,45.134939677045764
17,15,45.1559434019945
18,15,45.169571005345986
19,15,45.16205397487645
20,15,45.175930429723095
21,15,45.2838952465083
22,15,45.357805154811594
23,15,45.4209959095237
24,15,45.32731368752364
25,15,45.357541505875005
26,15,45.37838440730263
27,15,45.32287981517153
28,15,45.332417185104994
29,15,45.41282308393462
30,15,45.5183889141686
31,15,45.59911114025957
32,15,45.50598303171229
33,15,45.41848401306446
34,15,45.518434412314235
35,15,45.45113843274347
36,15,45.44148840590427
37,15,45.372695950283614
38,15,45.36695934675058
39,15,45.34263855246553
40,15,45.43713965900279
41,15,45.46050779419177
42,15,45.470236890496324
43,15,45.39486999194608
44,15,45.41559328596337
45,15,45.38251868818213
46,15,45.4336537361782
47,15,45.42988830591785
48,15,45.353326491064784
49,15,45.38446888641309
50,15,45.47631836084027
51,15,45.48526300813454
52,15,45.48590786482352
53,15,45.58182562976687
54,15,45.42303788096784
55,15,45.37056068564626
56,15,45.368147160407304
57,15,45.35986389840545
58,15,45.356408388572945
59,15,45.31603996671926
60,15,45.21137998758566
61,15,45.28702281186281
62,15,45.2898842995062
63,15,45.303071009398224
64,15,45.33675300045961
65,15,45.25020195601615
66,15,45.19960068208054
67,15,45.276282310115135
68,15,45.220544250407606
69,15,45.20915901154126
70,15,45.164222369607245
71,15,45.040878999127884
72,15,45.00427134979819
73,15,44.97749333701186
74,15,45.00442830288715
75,15,44.88038253007565
76,15,45.09479271934096
77,15,45.0863335793139
78,15,44.93512793961503
79,15,44.825012671592205
80,15,44.7959421040438
81,15,44.921042987776225
82,15,44.854933497460266
83,15,44.89504605190004
84,15,44.872777680069596
85,15,44.79280359916386
86,15,44.725417386435254
87,15,44.728060536181815
88,15,44.69135448684947
89,15,44.81514524199434
90,15,44.8848051042726
91,15,44.70673015475265
92,15,44.68103171562407
93,15,44.67419250245034
94,15,44.78079366487806
95,15,44.70410255373025
96,15,44.62320132644183
97,15,44.61580712598909
98,15,44.57795121074218
99,15,44.5625996923163
0,16,44.61188859602086
1,16,44.695684095515375
2,16,44.50668094307271
3,16,44.63477095366824
4,16,44.629233527184766
5,16,44.882503316050354
6,16,44.71484757608623
7,16,44.71355728011796
8,16,44.920892285947474
9,16,44.88545004268231
10,16,44.917193402882376
11,16,45.15499257750624
12,16,45.170872321666266
13,16,45.12568633301861
14,16,45.12002769616038
15,16,45.11292834922632
16,16,45.086343883888816
17,16,45.17423866660425
18,16,45.23800191557234
19,16,45.276604649382975
20,16,45.252912864023614
21,16,45.360529330846724
22,16,45.48172017789767
23,16,45.332382275708405
24,16,45.30333442563044
25,16,45.440295971339324
26,16,45.413832732385075
27,16,45.442828428816256
28,16,45.43776057472591
29,16,45.42089889651676
30,16,45.52108708393223
31,16,45.58398148592984
32,16,45.58971385858699
33,16,45.53813012219804
34,16,45.54729900142291
35,16,45.4747577999551
36,16,45.494314484492364
37,16,45.44475035475671
38,16,45.4547128583105
39,16,45.51244069875006
40,16,45.59426542658957
41,16,45.51585687864542
42,16,45.50894122262925
43,16,45.48523864509012
44,16,45.527044246219106
45,16,45.4504945328876
46,16,45.54111325059685
47,16,45.46176686534895
48,16,45.34992143030806
49,16,45.500550767873534
50,16,45.48574944180329
51,16,45.478794684496734
52,16,45.50851297683417
53,16,45.47476480407728
54,16,45.42499324630503
55,16,45.335249963273526
56,16,45.440451437117595
57,16,45.377285270570056
58,16,45.31017908550976
59,16,45.29054081460721
60,16,45.278007117417395
61,16,45.310175576907355
62,16,45.316421157905424
63,16,45.38223602408269
64,16,45.340971118734835
65,16,45.24567447881647
66,16,45.295739949864654
67,16,45.28946800128689
68,16,45.24859712669297
69,16,45.19934910189304
70,16,45.16411479157068
71,16,45.11178936714302
72,16,45.0658834803191
73,16,44.971212983781065
74,16,44.97008630564153
75,16,45.0109543494882
76,16,45.02028652774116
77,16,45.04736697074458
78,16,44.99250066359639
79,16,44.94631749185817
80,16,44.90728978800034
81,16,44.83122596675147
82,16,44.744533330174946
83,16,44.85531340696053
84,16,44.83905986886946
85,16,44.77781425010485
86,16,44.83755706415645
87,16,44.64956269944352
88,16,44.70015230208293
89,16,44.86887595193481
90,16,44.912363031613424
91,16,44.71509991607389
92,16,44.66340504774796
93,16,44.63874940751796
94,16,44.64111638049842
95,16,44.66095866166037
96,16,44.56638962792358
97,16,44.53225335980045
98,16,44.62517913208803
99,16,44.53757621166193
0,17,44.53966962847913
1,17,44.64303394597569
2,17,44.625360398344114
3,17,44.59387598573646
4,17,44.57945527380555
5,17,44.694766524387404
6,17,44.71280462252709
7,17,44.85607140201623
8,17,44.922697748916534
9,17,44.956314062193236
10,17,44.86525669413179
11,17,45.09572297173545
12,17,45.229101883247296
13,17,45.25775653682207
14,17,45.20963564654764
15,17,45.342083102489184
16,17,45.30281050341232
17,17,45.28189682384665
18,17,45.24156340550235
19,17,45.27159716690183
20,17,45.31477903687093
21,17,45.353340900888895
22,17,45.369578156780776
23,17,45.48844540964693
24,17,45.38255376643014
25,17,45.44415754411593
26,17,45.43898179313774
27,17,45.52313456935859
28,17,45.494328658520814
29,17,45.60439364963882
30,17,45.521714052182475
31,17,45.53999026518196
32,17,45.65789573055828
33,17,45.57742282133432
34,17,45.62412357716896
35,17,45.56026314860674
36,17,45.525034875580914
37,17,45.54711348326205
38,17,45.510490620520756
39,17,45.52693737757143
40,17,45.606004742841414
41,17,45.56419753898423
42,17,45.52055193525015
43,17,45.51976992182192
44,17,45.577613693051234
45,17,45.524353785129705
46,17,45.60058207898491
47,17,45.56673180005264
48,17,45.471370659551596
49,17,45.46770966667468
50,17,45.48745879644723
51,17,45.50997796811197
52,17,45.58202896223712
53,17,45.48244575280484
54,17,45.43633574012996
55,17,45.50829083131073
56,17,45.38135576325827
57,17,45.46409093159429
58,17,45.45634043876704
59,17,45.37912089417949
60,17,45.404188465047284
61,17,45.438407672603475
62,17,45.36228951638965
63,17,45.397029216579476
64,17,45.34008710717814
65,17,45.29204910199451
66,17,45.27471129564344
67,17,45.25320092678569
68,17,45.23323420086075
69,17,45.21908747962855
70,17,45.149781480527054
71,17,45.06299800394896
72,17,45.111304010850255
73,17,45.13885766104742
74,17,45.12566724965823
75,17,45.001433816673504
76,17,45.084446586154044
77,17,44.9918038743607
78,17,45.03903960280611
79,17,45.02307655936078
80,17,44.878516426956935
81,17,44.78298943583912
82,17,44.77238145552033
83,17,44.80997141658774
84,17,44.84834539504486
85,17,44.86064374336489
86,17,44.80880062335736
87,17,44.67340851968265
88,17,44.65091169643542
89,17,44.81883528754214
90,17,44.85142542033555
91,17,44.72818798125573
92,17,44.57646979324458
93,17,44.581802990039364
94,17,44.607829835171934
95,17,44.46648963233672
96,17,44.55605264168277
97,17,44.66604353914549
98,17,44.52036107045398
99,17,44.52664684750482
0,18,44.58601453502879
1,18,44.630116060357736
2,18,44.74681799290239
3,18,44.60370756999818
4,18,44.60633802163558
5,18,44.63876021118679
6,18,44.85661050038034
7,18,44.82963878057744
8,18,44.899976483678046
9,18,44.93982964088252
10,18,44.93961970262904
11,18,45.12772412758515
12,18,45.172124390701825
13,18,45.19513817803157
14,18,45.23575274605458
15,18,45.22224965271976
16,18,45.32807350853498
17,18,45.371382474450016
18,18,45.22846722591508
19,18,45.25663362121511
20,18,45.24423605675405
21,18,45.407415173804424
22,18,45.35169274045584
23,18,45.47552787938292
24,18,45.46549508339609
25,18,45.46642437144121
26,18,45.439927603144085
27,18,45.47560615399534
28,18,45.49902872821975
29,18,45.62785469022288
30,18,45.59628162863513
31,18,45.63124359575146
32,18,45.716803627363376
33,18,45.5362178712718
34,18,45.58258045070214
35,18,45.61434335911635
36,18,45.614764681833904
37,18,45.54407771575721
38,18,45.45148284657717
39,18,45.628715129267846
40,18,45.604589558586426
41,18,45.5448511763143
42,18,45.638835487180664
43,18,45.8073815953631
44,18,45.619220707916384
45,18,45.635663205482004
46,18,45.67425915119428
47,18,45.473471935015525
48,18,45.53297317386552
49,18,45.507356350719306
50,18,45.59412361986179
51,18,45.60977873045701
52,18,45.50271021177454
53,18,45.48342931692406
54,18,45.42513325528191
55,18,45.386096875214264
56,18,45.43056188694075
57,18,45.449426005157456
58,18,45.57714102749668
59,18,45.5009628160317
60,18,45.42060518492569
61,18,45.36990677237279
62,18,45.49827672894137
63,18,45.450841137679085
64,18,45.348591574859825
65,18,45.21301499505368
66,18,45.27694554999995
67,18,45.241001917298135
68,18,45.24780992249657
69,18,45.27046975947519
70,18,45.17968130893494
71,18,45.07640079987779
72,18,45.14690532967586
73,18,45.1323762841558
74,18,45.13287248534607
75,18,45.0677729552776
76,18,45.03807102448789
77,18,44.92860722357067
78,18,44.9719213637547
79,18,45.01287376075601
80,18,44.940370729450294
81,18,44.86241926045355
82,18,44.90805905853048
83,18,44.884393184552465
84,18,44.951424751984625
85,18,44.93707645358703
86,18,44.863714293597205
87,18,44.691165336034
88,18,44.66722055772529
89,18,44.82776656025462
90,18,44.819700766067
91,18,44.808060255372396
92,18,44.75991454038438
93,18,44.58702804616008
94,18,44.63278112847646
95,18,44.50747543645406
96,18,44.649405808138
97,18,44.5580512007907
98,18,44.600443459316914
99,18,44.594553656966795
0,19,44.63533644803056
1,19,44.72388024448893
2,19,44.767763209897765
3,19,44.705922271134625
4,19,44.66105541323993
5,19,44.70169742671227
6,19,44.791199636824295
7,19,44.90372871927503
8,19,44.94279407219471
9,19,45.016476779478225
10,19,44.9460654441602
11,19,45.02893682132954
12,19,45.074189702793376
13,19,45.159335802129725
14,19,45.25014626121502
15,19,45.27477762805883
16,19,45.24057231226382
17,19,45.224474981343946
18,19,45.31287206996562
19,19,45.36690680604107
20,19,45.40352900523048
21,19,45.27617699654739
22,19,45.328572476774994
23,19,45.399851095900715
24,19,45.4806448532717
25,19,45.44912645854782
26,19,45.44070911842875
27,19,45.64290522035863
28,19,45.571301952249925
29,19,45.77600937680188
30,19,45.62739764159444
31,19,45.69184172472169
32,19,45.69258004632365
33,19,45.77658445259194
34,19,45.62969186012779
35,19,45.562003220546444
36,19,45.59020738173865
37,19,45.6332256166628
38,19,45.57860912446776
39,19,45.59167676203006
40,19,45.62985435773599
41,19,45.577875023561816
42,19,45.69669180710941
43,19,45.667073292049835
44,19,45.63623875096246
45,19,45.4717024978503
46,19,45.637640210591826
47,19,45.531829098847986
48,19,45.69278816308032
49,19,45.613395885511466
50,19,45.566003369627396
51,19,45.54383141659855
52,19,45.462650543054494
53,19,45.437446666269935
54,19,45.290017842061786
55,19,45.40532479863825
56,19,45.39090534954785
57,19,45.428802653913834
58,19,45.419736935426826
59,19,45.44842480636727
60,19,45.41421516518383
61,19,45.396114840621564
62,19,45.41779452130514
63,19,45.31557623579876
64,19,45.35613748012742
65,19,45.37981406153793
66,19,45.360911511791926
67,19,45.340596323605695
68,19,45.3626352078912
69,19,45.38999254163507
70,19,45.35227745891576
71,19,45.25925339939637
72,19,45.21754764566652
73,19,45.110494020731124
74,19,45.03189044911733
75,19,45.13442186364081
76,19,45.06658962805568
77,19,44.95458792621299
78,19,45.12281852776856
79,19,45.010894745867944
80,19,45.02820969492643
81,19,44.92263592667558
82,19,44.96792502337844
83,19,45.0370377487675
84,19,44.90527767769976
85,19,44.93019827577265
86,19,44.92215708516514
87,19,44.78503849594125
88,19,44.78347487279035
89,19,44.81971082670962
90,19,44.86501649357909
91,19,44.83638818575536
92,19,44.771374894434565
93,19,44.731744827256605
94,19,44.80470769818773
95,19,44.73841642334684
96,19,44.69833549327346
97,19,44.71496142829899
98,19,44.69640353362911
99,19,44.61326045415069
0,20,44.69236102084412
1,20,44.700081204622
2,20,44.74242051829742
3,20,44.612793364536415
4,20,44.736210640494306
5,20,44.70583265630536
6,20,44.832788909359465
7,20,44.87888266840707
8,20,44.943312215825756
9,20,45.05558230388367
10,20,44.97167626753594
11,20,45.10858375213196
12,20,45.059044704527395
13,20,45.06629956444176
14,20,45.14844852810366
15,20,45.13780302262343
16,20,45.27692629059853
17,20,45.3285532230256
18,20,45.320714294223535
19,20,45.29964920677294
20,20,45.341933043852165
21,20,45.353891779411086
22,20,45.33394563378953
23,20,45.39091437361447
24,20,45.392053925066286
25,20,45.36935603817446
26,20,45.52794011552736
27,20,45.685457253535375
28,20,45.722001940742814
29,20,45.62766867335091
30,20,45.70661743449426
31,20,45.66172645637795
32,20,45.731938645834084
33,20,45.741719737030834
34,20,45.6281431187564
35,20,45.689333606851605
36,20,45.65449849706046
37,20,45.7703063079293
38,20,45.653598007318855
39,20,45.645845948844396
40,20,45.67047833364757
41,20,45.6544421945967
42,20,45.65593508690921
43,20,45.800546968799466
44,20,45.70177483179221
45,20,45.60826008748474
46,20,45.65214323858566
47,20,45.666453844427565
48,20,45.71011994086675
49,20,45.72666859890427
50,20,45.62318180067459
51,20,45.64095818210588
52,20,45.55317386931484
53,20,45.485650562830024
54,20,45.40837122467259
55,20,45.5262280138421
56,20,45.52064758151554
57,20,45.440072443832
58,20,45.63850242310875
59,20,45.515301106412664
60,20,45.478008676352516
61,20,45.4651543186616
62,20,45.4763771434157
63,20,45.460869547196054
64,20,45.44325837063046
65,20,45.43587439010583
66,20,45.507722894478526
67,20,45.435965541617946
68,20,45.48255259057948
69,20,45.51772193102968
70,20,45.40076078647411
71,20,45.369319086479635
72,20,45.32626660514546
73,20,45.180977328346735
74,20,45.11877545977312
75,20,45.18698839112285
76,20,45.159972697451
77,20,45.15289586563475
78,20,45.14707492629424
79,20,45.087072450199486
80,20,45.122254879257696
81,20,45.03776850225891
82,20,45.046341984735676
83,20,45.080092124843816
84,20,45.012461710871946
85,20,44.92125193347809
86,20,44.93749939903056
87,20,44.92774895435565
88,20,44.802080195528006
89,20,44.94129734676529
90,20,44.963065630285335
91,20,44.878351124879615
92,20,44.84440421260149
93,20,44.78118674412584
94,20,44.75515764165976
95,20,44.759680521463835
96,20,44.795038841532076
97,20,44.81552762366787
98,20,44.790136207784634
99,20,44.707900140220985
0,21,44.623663163979046
1,21,44.64246841720933
2,21,44.68624257594681
3,21,44.64626352602352
4,21,44.729925391228555
5,21,44.96361512485458
6,21,44.886307572521396
7,21,44.89682566960066
8,21,45.03337588685256
9,21,45.06307815439345
10,21,45.059147755470875
11,21,44.98407147567558
12,21,45.004842565115965
13,21,45.10222136022726
14,21,45.159111097881436
15,21,45.24323104655557
16,21,45.268225426467794
17,21,45.370386457579656
18,21,45.31994694551928
19,21,45.33925043339545
20,21,45.35340781837836
21,21,45.441233842232975
22,21,45.37718130405163
23,21,45.46829061933464
24,21,45.4961478932435
25,21,45.52461282309458
26,21,45.61052337733421
27,21,45.70681848588409
28,21,45.648914510923504
29,21,45.71219293255558
30,21,45.665544666591686
31,21,45.795180723959696
32,21,45.72380511654974
33,21,45.76306410890594
34,21,45.71530864134444
35,21,45.95414009771389
36,21,45.831000870504624
37,21,45.78902854843697
38,21,45.74705228789902
39,21,45.732483531185224
40,21,45.62623972441335
41,21,45.63612193194564
42,21,45.82985138367822
43,21,45.80839743871427
44,21,45.75217868233069
45,21,45.74245224281715
46,21,45.698154081969356
47,21,45.62507084858203
48,21,45.814554974774566
49,21,45.886864699709804
50,21,45.673810068426704
51,21,45.71154291891487
52,21,45.646253838473726
53,21,45.59020445553335
54,21,45.6103500482697
55,21,45.67184354619563
56,21,45.49822747074704
57,21,45.44324817864615
58,21,45.54678172663168
59,21,45.55391491369869
60,21,45.482855654184945
61,21,45.57761336471769
62,21,45.61697553491916
63,21,45.495412564130085
64,21,45.49425726280931
65,21,45.509721844434765
66,21,45.59842039675455
67,21,45.40563531892871
68,21,45.63064636829884
69,21,45.40312149438056
70,21,45.47860565797161
71,21,45.25221918615458
72,21,45.32285094760429
73,21,45.19421215183124
74,21,45.18382448555899
75,21,45.19042304008212
76,21,45.28768883936429
77,21,45.232703672222556
78,21,45.27671446071125
79,21,45.137328293445876
80,21,45.091058884960916
81,21,45.00435470843722
82,21,44.983585618939046
83,21,44.96963677483282
84,21,44.93895486249505
85,21,44.975097790507085
86,21,44.93987753137509
87,21,44.94709069874705
88,21,44.83158641060106
89,21,44.97813434981788
90,21,44.988871296296196
91,21,44.79997766808416
92,21,44.72964270979375
93,21,44.76053596163634
94,21,44.8159811260658
95,21,44.72107348069545
96,21,44.70104249515407
97,21,44.819938338068184
98,21,44.818260777924245
99,21,44.724112052985944
0,22,44.68567186252304
1,22,44.70379605917612
2,22,44.777428965021265
3,22,44.81669228608986
4,22,44.827263361233584
5,22,44.90430609195612
6,22,45.00031058236163
7,22,44.950594775188016
8,22,45.024585282507786
9,22,45.067784644690285
10,22,45.07521899288716
11,22,45.1289250456
12,22,45.1011381885217
13,22,45.19468142098992
14,22,45.26859544349727
15,22,45.36152111138318
16,22,45.250147508549176
17,22,45.34016495280494
18,22,45.38773547879299
19,22,45.40426927269883
20,22,45.52944101358956
21,22,45.50999092238692
22,22,45.495565253036716
23,22,45.504466070971006
24,22,45.62710454256215
25,22,45.64669005458447
26,22,45.70717986243095
27,22,45.66274097538722
28,22,45.65574861248699
29,22,45.63539216187182
30,22,45.70864652824337
31,22,45.757037237552645
32,22,45.779181498938954
33,22,45.830450265508034
34,22,45.82938809836416
35,22,45.86286213648317
36,22,45.868944397444416
37,22,45.85193296827542
38,22,45.85215297823332
39,22,45.76683624719284
40,22,45.75581517245499
41,22,45.876454530176034
42,22,45.82525834081381
43,22,45.67396291756622
44,22,45.85330563366077
45,22,45.77846173131263
46,22,45.73983703113099
47,22,45.727431688950546
48,22,45.7886568798009
49,22,45.82643101552421
50,22,45.739779332990516
51,22,45.82386755836011
52,22,45.66898331323323
53,22,45.65613799018243
54,22,45.62541359104527
55,22,45.69006465844278
56,22,45.70031439472791
57,22,45.57668808917736
58,22,45.57577575591693
59,22,45.504337135133014
60,22,45.613320637761916
61,22,45.57188576178919
62,22,45.53464360352038
63,22,45.49827254235588
64,22,45.46059636849232
65,22,45.47625103867649
66,22,45.3961159221558
67,22,45.4588471519019
68,22,45.420717424258925
69,22,45.463367270639544
70,22,45.391534032514734
71,22,45.34604304478998
72,22,45.390357946083654
73,22,45.366511105390586
74,22,45.22781782661424
75,22,45.24253168513272
76,22,45.320009150998956
77,22,45.38259878256404
78,22,45.147875254566145
79,22,45.10177591124601
80,22,45.08779935250089
81,22,44.99725716025697
82,22,45.03414834387846
83,22,44.93606678406458
84,22,44.91878853310968
85,22,45.00588446969679
86,22,44.9537237110159
87,22,44.984548747882855
88,22,44.94968837590674
89,22,44.93794363030343
90,22,44.90627583424228
91,22,44.81352237195425
92,22,44.72453932686615
93,22,44.80610398538225
94,22,44.8554630709671
95,22,44.66274107129153
96,22,44.601179705289596
97,22,44.822367596412725
98,22,44.728549255336226
99,22,44.737249574293884
0,23,44.688443462758684
1,23,44.73026745092449
2,23,44.77670609901223
3,23,44.843841126707076
4,23,44.860712322616706
5,23,44.814014080193786
6,23,45.02519930252798
7,23,45.00944048453084
8,23,45.09780212854483
9,23,45.05924943447566
10,23,45.10425340992439
11,23,45.10582428601971
12,23,45.1561460418729
13,23,45.216332305066956
14,23,45.2858207997989
15,23,45.22980609753904
16,23,45.2318610899537
17,23,45.39361631585831
18,23,45.428103077737575
19,23,45.433599075559144
20,23,45.3796542140893
21,23,45.4914971169908
22,23,45.54619569155034
23,23,45.64484615198323
24,23,45.62273256007812
25,23,45.65309683068067
26,23,45.708166764157035
27,23,45.80570439402624
28,23,45.781809630285366
29,23,45.71319395899914
30,23,45.74519153516331
31,23,45.818075421058644
32,23,45.669269760078386
33,23,45.83303450117158
34,23,45.92072309546728
35,23,45.88690843759758
36,23,45.79009015029802
37,23,45.73411926148102
38,23,45.77434920870544
39,23,45.87086808181212
40,23,45.8246417050038
41,23,45.84247196694434
42,23,45.87012458961256
43,23,45.85987694920625
44,23,45.72296121063259
45,23,45.80646189058626
46,23,45.82705140952108
47,23,45.71619598019713
48,23,45.74012278368383
49,23,45.87256633687835
50,23,45.791090350567245
51,23,45.81127767759547
52,23,45.83251880068763
53,23,45.73975073738893
54,23,45.634680722221034
55,23,45.69285321485775
56,23,45.673861732079786
57,23,45.67156213773487
58,23,45.58120051027304
59,23,45.55549716531914
60,23,45.57056299083402
61,23,45.6150555456516
62,23,45.49209440828808
63,23,45.48529695634766
64,23,45.516594094273884
65,23,45.45723328822112
66,23,45.522057812316646
67,23,45.549034713173654
68,23,45.57041516406095
69,23,45.43665506096178
70,23,45.455307117234604
71,23,45.3732167839848
72,23,45.32440830245015
73,23,45.295242571936726
74,23,45.204451610870656
75,23,45.26474021420897
76,23,45.27667744361891
77,23,45.30371322371775
78,23,45.3472110076091
79,23,45.16799968259953
80,23,45.085246126410595
81,23,45.042163688144306
82,23,45.06785940133557
83,23,45.02524710719178
84,23,44.96908049020973
85,23,45.009831558358044
86,23,44.94798764500888
87,23,44.95511538021455
88,23,44.995936658169924
89,23,44.97383958926069
90,23,44.89411800986372
91,23,44.83345228082747
92,23,44.867457138171524
93,23,44.785630297485824
94,23,44.82026806528995
95,23,44.77697408271054
96,23,44.67484088538446
97,23,44.76441927493363
98,23,44.79234069299558
99,23,44.69413258299949
0,24,44.690170348947674
1,24,44.76282790272057
2,24,44.79559435647029
3,24,44.78951248064822
4,24,44.80325467390297
5,24,44.91574689442292
6,24,45.012310361240196
7,24,45.00481975056995
8,24,45.17303977204904
9,24,45.1676956406404
10,24,45.102494316704295
11,24,45.18802929723192
12,24,45.13699095668042
13,24,45.21284268053985
14,24,45.17469966853362
15,24,45.170218519185994
16,24,45.33741323129122
17,24,45.392915210470576
18,24,45.43299090440652
19,24,45.37509440705376
20,24,45.43213038509069
21,24,45.4933745839446
22,24,45.50849347140214
23,24,45.56289943898911
24,24,45.68020709975296
25,24,45.64409279190103
26,24,45.72133430908375
27,24,45.7727935388011
28,24,45.711448325616296
29,24,45.787472876460555
30,24,45.796434033152956
31,24,45.79832830852159
32,24,45.77148098191046
33,24,45.88296394962728
34,24,45.888996820724884
35,24,45.823410376483565
36,24,45.821229896553184
37,24,45.88990501588599
38,24,45.8039042549421
39,24,45.83470980785818
40,24,45.800476820022986
41,24,45.83469341533083
42,24,45.91226776718999
43,24,45.900758410827336
44,24,45.82382998680656
45,24,45.79077937192687
46,24,45.89959275756904
47,24,45.93476018520869
48,24,45.80113782301436
49,24,45.825351990736834
50,24,45.84319868636512
51,24,45.82722590460435
52,24,45.65738086198231
53,24,45.801693254227374
54,24,45.780681637635496
55,24,45.782341045892174
56,24,45.67835102345592
57,24,45.73060064011315
58,24,45.6249928166952
59,24,45.53094659741183
60,24,45.58908345091045
61,24,45.62275212584723
62,24,45.47976030124856
63,24,45.57710789550411
64,24,45.52777588037318
65,24,45.587973959687695
66,24,45.639276332819946
67,24,45.611452272145854
68,24,45.46898132377606
69,24,45.460466537218764
70,24,45.37503685452809
71,24,45.42373105101298
72,24,45.37843815928464
73,24,45.274585360312955
74,24,45.197011040294186
75,24,45.25214986248598
76,24,45.32175762268116
77,24,45.32044453760617
78,24,45.270210631697275
79,24,45.14495833046567
80,24,45.152209580142994
81,24,45.15995565114361
82,24,45.1484682204639
83,24,45.12454013949342
84,24,45.05981320606706
85,24,45.09271025574705
86,24,45.02376169896232
87,24,44.9680378322444
88,24,45.00458486972262
89,24,44.97765701672684
90,24,44.90972013845834
91,24,45.04163706810246
92,24,45.06085365230528
93,24,44.940655715109315
94,24,44.91393497747845
95,24,44.80834421136111
96,24,44.68147132853757
97,24,44.77287698386038
98,24,44.80522855919123
99,24,44.78189697302848
0,25,44.69140102074158
1,25,44.71974882453318
2,25,44.76096562826038
3,25,44.80828532323177
4,25,44.955271101778266
5,25,44.84985725057565
6,25,44.97428647785253
7,25,44.979437064812146
8,25,45.004487055436456
9,25,45.15220322972313
10,25,45.01270607159006
11,25,45.19580223824377
12,25,45.20074084777309
13,25,45.28811514420704
14,25,45.174170361705265
15,25,45.224877174131734
16,25,45.24915304937651
17,25,45.340353062282844
18,25,45.28504005052311
19,25,45.410770321465776
20,25,45.5499103065249
21,25,45.67609921812419
22,25,45.581359102769454
23,25,45.67229100819091
24,25,45.559397005711354
25,25,45.76803359790833
26,25,45.78730594773312
27,25,45.758759750299646
28,25,45.82066177759997
29,25,45.81902019473608
30,25,45.81652060789301
31,25,45.786366670050484
32,25,45.850598607028594
33,25,45.83197353929872
34,25,45.878654605123515
35,25,45.92288918131715
36,25,45.9719098956343
37,25,45.98617796536273
38,25,45.94006730869624
39,25,45.9055355536565
40,25,45.78452460779813
41,25,45.82743092142815
42,25,45.954821702946504
43,25,45.90077430911453
44,25,45.78142475852129
45,25,45.82444202990477
46,25,45.89531419038917
47,25,45.937248501551736
48,25,46.00281693012123
49,25,45.9031878821983
50,25,45.89182146694988
51,25,45.931222719650926
52,25,45.775284528096435
53,25,45.90138679725948
54,25,45.801740856150204
55,25,45.80172104290812
56,25,45.718913332604245
57,25,45.79839671881116
58,25,45.760989217897986
59,25,45.68227184694618
60,25,45.527041896937874
61,25,45.61152210414696
62,25,45.49305646492979
63,25,45.51147411384697
64,25,45.64406462419519
65,25,45.665965406766574
66,25,45.66981544039163
67,25,45.60120066269374
68,25,45.49983055638754
69,25,45.4545805378384
70,25,45.308821836353516
71,25,45.41026034497604
72,25,45.4017194456201
73,25,45.38145193994756
74,25,45.31099297667292
75,25,45.28418785139649
76,25,45.417736089901915
77,25,45.37722308892748
78,25,45.26896223207232
79,25,45.14470781390543
80,25,45.20444095116484
81,25,45.189840639264304
82,25,45.14716675072461
83,25,45.185203741896515
84,25,45.13994723168403
85,25,44.97711296848336
86,25,45.015386591914464
87,25,45.06392958767549
88,25,45.052376486848786
89,25,45.031078092892436
90,25,45.015150477692615
91,25,44.98898128769192
92,25,44.99767985237206
93,25,45.05977348947076
94,25,44.85855812914733
95,25,44.69196567730527
96,25,44.67190069661157
97,25,44.747818499426934
98,25,44.849610235038526
99,25,44.82916483273759
0,26,44.713796990397384
1,26,44.71875226913124
2,26,44.845149978379
3,26,44.81596710359602
4,26,44.9210885950983
5,26,45.01287929756528
6,26,44.96093279128772
7,26,45.14308563811953
8,26,45.18615890400177
9,26,45.12423767614738
10,26,45.27340252965247
11,26,45.163528940199136
12,26,45.23730489544073
13,26,45.175393028866274
14,26,45.18696537397895
15,26,45.26891265768545
16,26,45.29911757057049
17,26,45.39794495023677
18,26,45.359889213202095
19,26,45.40212953315982
20,26,45.655249861240094
21,26,45.653057526127796
22,26,45.6101463049732
23,26,45.65131894970781
24,26,45.550259559705225
25,26,45.680613543348386
26,26,45.796348415580994
27,26,45.78910294456411
28,26,45.78534645427873
29,26,45.79258557017572
30,26,45.76856437220653
31,26,45.8833619055237
32,26,45.91485391907099
33,26,45.80771957541329
34,26,45.875141909565315
35,26,45.96874852603359
36,26,46.0030432245034
37,26,45.991343217438235
38,26,45.877757467119025
39,26,45.87303728899741
40,26,45.86062697208088
41,26,45.964043937375536
42,26,45.996983758276315
43,26,45.89792753060552
44,26,45.92642399074356
45,26,45.828537012797725
46,26,45.831713786826015
47,26,45.9959737722221
48,26,46.0621109649866
49,26,46.01608662888212
50,26,46.07768327615058
51,26,46.03624293138748
52,26,45.95303675125737
53,26,45.942094066334
54,26,45.84804219243097
55,26,45.791359026686294
56,26,45.81983345503345
57,26,45.80669896968822
58,26,45.73181841811565
59,26,45.64599747965739
60,26,45.674290771462566
61,26,45.74337162752014
62,26,45.60044653465239
63,26,45.69870280845133
64,26,45.698352429155236
65,26,45.67607815235911
66,26,45.5615387844429
67,26,45.62547969349424
68,26,45.51024503751948
69,26,45.486627394101475
70,26,45.38584216615266
71,26,45.39121651943667
72,26,45.404860746133245
73,26,45.29955844269392
74,26,45.26138657745064
75,26,45.36606070230368
76,26,45.34617084869875
77,26,45.271121882879086
78,26,45.27343060758453
79,26,45.16635333345242
80,26,45.21218131575831
81,26,45.144552235705596
82,26,45.1229824980298
83,26,45.17361438896809
84,26,45.07348164502929
85,26,45.22340187263143
86,26,45.10412387845318
87,26,44.99755954621408
88,26,44.923305676426295
89,26,45.00898688107293
90,26,45.034178385416226
91,26,45.001859333694725
92,26,44.88997390340076
93,26,44.91062068446281
94,26,44.82432305832206
95,26,44.57040753799838
96,26,44.780931742287194
97,26,44.664068689486584
98,26,44.84731965889944
99,26,44.74175161355398
0,27,44.711832321806014
1,27,44.85791020591616
2,27,44.727918724967054
3,27,44.84451353590342
4,27,44.91701196940129
5,27,44.998868055300576
6,27,45.03746759225099
7,27,44.99868699135416
8,27,45.16468745348255
9,27,45.08756282362075
10,27,45.11228042942646
11,27,45.078297456835955
12,27,45.18890685789733
13,27,45.19785422657775
14,27,45.19386426477445
15,27,45.20603462898657
16,27,45.37035256642239
17,27,45.44976882756575
18,27,45.46525707535952
19,27,45.3386303231529
20,27,45.599427246515305
21,27,45.755524250014616
22,27,45.51492928179685
23,27,45.527586623337214
24,27,45.709744001173505
25,27,45.727353946451515
26,27,45.814160861096184
27,27,45.77411710802344
28,27,45.86810854123898
29,27,45.84581028019476
30,27,45.87367846923762
31,27,45.89914302139281
32,27,45.885729828811535
33,27,45.92110012302906
34,27,45.926014979927196
35,27,45.92497299527917
36,27,46.008509918321224
37,27,46.01805016333557
38,27,45.93099260515572
39,27,46.01556792446651
40,27,46.043098721766334
41,27,45.974811361183114
42,27,45.95365645966429
43,27,45.94495652032858
44,27,46.02047288317459
45,27,45.9552381310872
46,27,46.04171330863335
47,27,45.94645013692558
48,27,45.996459683829514
49,27,46.0523254367219
50,27,46.11179699364476
51,27,46.09904882295816
52,27,46.02007103268448
53,27,45.974527169518694
54,27,45.85641730107353
55,27,45.83095689459688
56,27,45.778367706120285
57,27,45.72470501287969
58,27,45.690384242455934
59,27,45.67559580196378
60,27,45.7827452655544
61,27,45.69254032977602
62,27,45.69432158924392
63,27,45.79206976760375
64,27,45.76195392010519
65,27,45.7612279599731
66,27,45.67548999089132
67,27,45.601470354603705
68,27,45.600871216066835
69,27,45.60325773250362
70,27,45.56118784867938
71,27,45.503833683233914
72,27,45.447697053126035
73,27,45.21552544299918
74,27,45.318175625245246
75,27,45.38379999167778
76,27,45.353474730724884
77,27,45.34248351425871
78,27,45.399104952053584
79,27,45.12568686926184
80,27,45.22683318877294
81,27,45.21530315933509
82,27,45.22880339178968
83,27,45.12067537361346
84,27,45.166190473388156
85,27,45.08642593364462
86,27,45.040963095615645
87,27,45.012880640861475
88,27,45.01667920159042
89,27,44.96435913116595
90,27,44.95318488407956
91,27,45.00187754024096
92,27,45.06930065027207
93,27,44.96839120655878
94,27,44.84327039109671
95,27,44.7985797729217
96,27,44.780002654064674
97,27,44.75692256143414
98,27,44.953167475534684
99,27,44.80277045057929
0,28,44.779547753104374
1,28,44.860029305207526
2,28,44.83875693795886
3,28,44.883722388560784
4,28,44.94908434989993
5,28,45.11839595231509
6,28,45.126577533904964
7,28,45.08037509978647
8,28,45.1660948297702
9,28,45.11245376195849
10,28,45.24189154532505
11,28,45.233786494716654
12,28,45.19946749832906
13,28,45.30245440428223
14,28,45.290693350972155
15,28,45.27894152144606
16,28,45.42092510627997
17,28,45.53865775135803
18,28,45.54799038799286
19,28,45.50375745129164
20,28,45.51823064327658
21,28,45.54508633514945
22,28,45.539658935232794
23,28,45.569588851129055
24,28,45.63948357678417
25,28,45.731605829653375
26,28,45.71496533695222
27,28,45.77046991419934
28,28,45.77187697071312
29,28,45.93560981797688
30,28,45.98671960214501
31,28,45.966787077358454
32,28,45.91989154819224
33,28,46.05225749025169
34,28,45.90163733242984
35,28,45.99079635291874
36,28,46.065066852036594
37,28,46.010904258635364
38,28,45.87485353863141
39,28,46.02039397068769
40,28,46.10645836887086
41,28,46.04553600008812
42,28,45.94850067505057
43,28,45.98076987920102
44,28,46.08818180381649
45,28,45.89329037711589
46,28,45.959030870421564
47,28,45.89165043912453
48,28,46.00294666597679
49,28,45.99827878957689
50,28,46.04990979503503
51,28,46.03885918553975
52,28,45.977793229860666
53,28,45.95562428365435
54,28,45.957034238837295
55,28,45.88378420659
56,28,45.799062696617746
57,28,45.78243380223992
58,28,45.80864577775243
59,28,45.820770216590354
60,28,45.7477735506512
61,28,45.684114468971785
62,28,45.87330766409231
63,28,45.656030662018196
64,28,45.77590932002339
65,28,45.782465341964155
66,28,45.701292958986684
67,28,45.70593869716342
68,28,45.65832384718961
69,28,45.61173244825375
70,28,45.56146221118972
71,28,45.55532909401614
72,28,45.42233534782731
73,28,45.39200162007212
74,28,45.44061843928944
75,28,45.428288856452774
76,28,45.402975296422056
77,28,45.51561629949092
78,28,45.49616111245352
79,28,45.27878632868182
80,28,45.32203713198309
81,28,45.34087044527854
82,28,45.250990356535446
83,28,45.29405527281939
84,28,45.20862838244442
85,28,45.14684277917459
86,28,45.10878357182619
87,28,45.10821039299486
88,28,45.03112549887743
89,28,44.984070330962226
90,28,44.93499135557244
91,28,44.95776338501534
92,28,44.93657757943207
93,28,44.79663053997615
94,28,44.840269875929366
95,28,44.903785635052365
96,28,44.87860564676609
97,28,44.84515615710073
98,28,44.84618145536808
99,28,44.85328551334367
0,29,44.769146138716366
1,29,44.860394234963906
2,29,44.88738536140063
3,29,44.977930002183065
4,29,44.97715026929307
5,29,44.88193366392967
6,29,45.030222891766925
7,29,45.105145247538104
8,29,45.192816582496505
9,29,45.095616250852785
10,29,45.133111113118986
11,29,45.19555524675725
12,29,45.3042071095809
13,29,45.32167004950176
14,29,45.36917760213886
15,29,45.37313108078848
16,29,45.44279659603261
17,29,45.40403251827179
18,29,45.537051533255
19,29,45.478562580675685
20,29,45.50733674398316
21,29,45.526609597505384
22,29,45.465121759596514
23,29,45.65142156128361
24,29,45.674589240230205
25,29,45.753842336274644
26,29,45.6941825506557
27,29,45.72392921479117
28,29,45.85066879122223
29,29,45.94702850688056
30,29,45.97496379053295
31,29,45.945406875465125
32,29,46.01986859559827
33,29,45.986751121646066
34,29,45.94269529851023
35,29,45.924904575141106
36,29,46.059692162980056
37,29,46.041671424453924
38,29,45.89697549982199
39,29,46.03502989054721
40,29,46.11090580841418
41,29,46.11781846347475
42,29,46.17530235285206
43,29,46.0591439925875
44,29,46.03635992852381
45,29,45.996204476138175
46,29,46.014848874434165
47,29,46.0920640062117
48,29,46.09910951242991
49,29,46.14415011800163
50,29,46.149505761995705
51,29,46.08979758840762
52,29,46.04328916063213
53,29,46.02226588839428
54,29,45.986289763259734
55,29,46.00847302202578
56,29,45.91060947275908
57,29,45.808818036111816
58,29,45.987637268736904
59,29,45.89476143857195
60,29,45.75847778355575
61,29,45.73876049849136
62,29,45.66905511421988
63,29,45.65091431344764
64,29,45.734409362930954
65,29,45.65506139093305
66,29,45.65151883934321
67,29,45.6645242551258
68,29,45.65936268586174
69,29,45.66037002513451
70,29,45.57830869333867
71,29,45.56764040761844
72,29,45.4460746729888
73,29,45.47812511856727
74,29,45.411665557538484
75,29,45.32212262498959
76,29,45.371689405967594
77,29,45.41449262089703
78,29,45.42604320803469
79,29,45.31427532916943
80,29,45.28361257986927
81,29,45.277270962338164
82,29,45.250623876889705
83,29,45.12328976640924
84,29,45.18707643310465
85,29,45.10942743995915
86,29,45.09516776461564
87,29,45.04416243778337
88,29,44.94399340512798
89,29,44.84039216847222
90,29,44.93643724404265
91,29,44.920653956271835
92,29,44.856904961974735
93,29,45.05289496350189
94,29,44.89236902891584
95,29,44.81409446453476
96,29,44.787539127656686
97,29,44.72302331808555
98,29,44.70834810932001
99,29,44.71206529159711
0,30,44.85817435475363
1,30,44.88963551800552
2,30,44.919049731884115
3,30,44.878467578778725
4,30,45.05575433397338
5,30,44.9576023283866
6,30,45.042582110274054
7,30,45.03389553828161
8,30,45.179437786237834
9,30,45.201890066090755
10,30,45.198934214229084
11,30,45.20881453917255
12,30,45.40705638397384
13,30,45.40673416211116
14,30,45.35097357961871
15,30,45.51867744406742
16,30,45.528605072998786
17,30,45.44041268356063
18,30,45.45596517600782
19,30,45.51969383090082
20,30,45.61604234292143
21,30,45.698517674504124
22,30,45.66000524043888
23,30,45.6878313055611
24,30,45.823808110004606
25,30,45.772288634423944
26,30,45.76196327705638
27,30,45.843661388318736
28,30,45.71004356237411
29,30,45.83245269534761
30,30,45.89334978385258
31,30,45.95288654269851
32,30,46.09221255515796
33,30,46.04127514360826
34,30,45.87855246910478
35,30,46.08612324910466
36,30,46.20336998942937
37,30,46.109652571078655
38,30,45.989217649448534
39,30,46.09436106695905
40,30,46.12229882694645
41,30,46.10979320169511
42,30,46.104821662361076
43,30,46.17882880277507
44,30,46.08398958419767
45,30,45.991532069445405
46,30,45.99272869436854
47,30,46.05763547459203
48,30,46.08269122765429
49,30,46.11739121500402
50,30,46.07105949006758
51,30,46.06220978611218
52,30,45.98026386338938
53,30,46.025041744883076
54,30,45.954424341421685
55,30,45.93891714473173
56,30,46.03699820445233
57,30,45.87710066862816
58,30,45.86999109381239
59,30,45.90988679299839
60,30,45.92185363678347
61,30,45.814808331336714
62,30,45.75829583680286
63,30,45.744113050499884
64,30,45.71949107058562
65,30,45.67892756499509
66,30,45.66086172347461
67,30,45.7064067894882
68,30,45.60450816376221
69,30,45.55953079710862
70,30,45.50862941611916
71,30,45.45513494736804
72,30,45.48010958207779
73,30,45.428031872004425
74,30,45.44248492166282
75,30,45.37826113912321
76,30,45.27347258686463
77,30,45.30577888852228
78,30,45.456568591126974
79,30,45.25717249279433
80,30,45.26291154879493
81,30,45.215648931925
82,30,45.07501615291008
83,30,45.15675371103305
84,30,45.13962635508807
85,30,45.196841716934884
86,30,45.15101426454447
87,30,45.03527934522138
88,30,45.011675278030545
89,30,44.89845719079132
90,30,44.82228067218512
91,30,44.846887538137366
92,30,44.873802341403916
93,30,44.97861400506608
94,30,44.88312520595933
95,30,44.83975941547617
96,30,44.75278405908563
97,30,44.640091063522476
98,30,44.667321239721005
99,30,44.53057190656794
0,31,44.95605506055208
1,31,44.92827816204047
2,31,44.961533337167985
3,31,44.914867196052214
4,31,45.07410288154751
5,31,45.07683708811621
6,31,45.164965760217356
7,31,45.15783208761212
8,31,45.198629687658226
9,31,45.37989561379976
10,31,45.30767145261414
11,31,45.191843193893334
12,31,45.22129936412122
13,31,45.39758512115827
14,31,45.33880911203055
15,31,45.4812462258901
16,31,45.47590092713642
17,31,45.45025676462124
18,31,45.51373415901996
19,31,45.48344210035969
20,31,45.495506498902635
21,31,45.72321058379231
22,31,45.744943724443736
23,31,45.73947410337662
24,31,45.75363982328933
25,31,45.664166701888334
26,31,45.8551677858928
27,31,45.8993454882055
28,31,45.8925231612457
29,31,45.864604210228634
30,31,45.86036109751331
31,31,45.95006673872314
32,31,46.07227413642141
33,31,46.075236526441614
34,31,45.984004862708986
35,31,46.08875195764479
36,31,46.07122997280471
37,31,46.05668794455328
38,31,46.09218511236267
39,31,45.956835920935106
40,31,46.085360522944654
41,31,46.04932413443544
42,31,46.040440421884874
43,31,46.20909097468184
44,31,46.18431408497428
45,31,46.025967330741466
46,31,46.04543863166391
47,31,46.04317731174413
48,31,46.094460383132386
49,31,46.076318221252464
50,31,46.15778511694952
51,31,46.09489471470904
52,31,45.95807708618656
53,31,45.9943783202437
54,31,45.953291967440684
55,31,45.94427511284262
56,31,45.90008759336706
57,31,45.689563332037196
58,31,45.84656435647213
59,31,45.751785095562944
60,31,45.79631867431931
61,31,45.84881597675681
62,31,45.79693055227881
63,31,45.8297468270766
64,31,45.81610022924799
65,31,45.76799500424363
66,31,45.65807422405154
67,31,45.63453206358331
68,31,45.62186153333843
69,31,45.58122248961986
70,31,45.4889166355005
71,31,45.48654995504697
72,31,45.48288557806791
73,31,45.4108622611671
74,31,45.49995174284
75,31,45.41197454314728
76,31,45.334949084176
77,31,45.33539208817195
78,31,45.43283089476485
79,31,45.324537186535046
80,31,45.23612519954116
81,31,45.15216552150832
82,31,45.160322742819275
83,31,45.196460346002866
84,31,45.12710786693005
85,31,45.12005728643733
86,31,45.08415507886515
87,31,45.05400487967958
88,31,45.04849283617363
89,31,44.93820190190618
90,31,44.99054544918478
91,31,45.01916391270027
92,31,45.01977801657546
93,31,45.01012689622871
94,31,44.937830074174286
95,31,44.91967125953049
96,31,44.83474960259375
97,31,44.78736762159411
98,31,44.831743774368974
99,31,44.60812957962419
0,32,44.87237377500338
1,32,44.937873790428924
2,32,44.93356064576477
3,32,45.006711763648525
4,32,44.93911976624015
5,32,45.09957704780564
6,32,45.095799972462
7,32,45.17444770792184
8,32,45.109233539358456
9,32,45.20704461390734
10,32,45.24542756392323
11,32,45.297443188003356
12,32,45.2861653027192
13,32,45.36517815862207
14,32,45.33226612475851
15,32,45.3789798956335
16,32,45.3566480531386
17,32,45.48158882869848
18,32,45.4465923795844
19,32,45.412339393158874
20,32,45.45903108488084
21,32,45.6223448743162
22,32,45.65589060175674
23,32,45.67040628853124
24,32,45.69036930357886
25,32,45.72493725205062
26,32,45.78844063849682
27,32,45.781898173355174
28,32,45.93030913309924
29,32,45.95970736098447
30,32,45.904915934380924
31,32,45.994697344506164
32,32,46.02161600404713
33,32,46.18663006700224
34,32,46.06927144766311
35,32,46.021178885211214
36,32,46.038140938652944
37,32,46.14038368591249
38,32,46.11369552943762
39,32,46.09623281137222
40,32,46.02001641459767
41,32,46.07378328627571
42,32,46.10457841439418
43,32,46.230895745771036
44,32,46.18492412558099
45,32,46.10820475629623
46,32,46.15756405867711
47,32,46.02793220559998
48,32,45.99697926589619
49,32,46.09021403783525
50,32,46.044584275871955
51,32,46.0318020123272
52,32,46.158516032236136
53,32,46.02455176589171
54,32,45.948131917067414
55,32,45.95888446376275
56,32,45.8774438475258
57,32,45.863207060176094
58,32,45.87691447695461
59,32,45.89502832264919
60,32,45.846784803824335
61,32,45.91720961056117
62,32,45.96028704067894
63,32,45.88706868017516
64,32,45.87716051573583
65,32,45.7473265801076
66,32,45.79839493264302
67,32,45.6079325683835
68,32,45.716607462164404
69,32,45.572567132326654
70,32,45.587088660612686
71,32,45.52577644656244
72,32,45.541159398880524
73,32,45.47284457610688
74,32,45.49467832468076
75,32,45.44609133149253
76,32,45.420433339280954
77,32,45.39400070446513
78,32,45.45327185978554
79,32,45.3195977859434
80,32,45.23930386751787
81,32,45.3044889813223
82,32,45.18711399908327
83,32,45.18075181037182
84,32,45.1264384864144
85,32,45.06083548217124
86,32,45.09072405514612
87,32,45.013275086378485
88,32,45.026476818930945
89,32,45.06438538750044
90,32,45.0235987725781
91,32,44.98812929739276
92,32,44.98066486003051
93,32,44.98140803109508
94,32,44.911678407201606
95,32,44.8813762872402
96,32,44.81915785804051
97,32,44.842928531856266
98,32,44.73740023739417
99,32,44.653054447389266
0,33,44.755144605584086
1,33,44.847970545659436
2,33,44.87118315810174
3,33,44.93519906522245
4,33,44.853573993250265
5,33,45.006557008794786
6,33,45.08252125087017
7,33,45.035415650835866
8,33,45.243807560088655
9,33,45.086736900868914
10,33,45.139986491266725
11,33,45.25147101187747
12,33,45.21290874708285
13,33,45.25011146994975
14,33,45.30915993806805
15,33,45.30863279626857
16,33,45.378723411322646
17,33,45.54711399483345
18,33,45.45050117214286
19,33,45.42283837874784
20,33,45.45498613143145
21,33,45.53135779502722
22,33,45.57316124893693
23,33,45.5894011900209
24,33,45.68293372575977
25,33,45.76129690218366
26,33,45.812987912623655
27,33,45.84174440176116
28,33,45.8199164397372
29,33,45.927371209417615
30,33,45.94153738591155
31,33,45.96809318260537
32,33,45.959050022698726
33,33,46.09243617500486
34,33,46.093732167180775
35,33,46.06923932247906
36,33,46.078830215427246
37,33,46.11594581299799
38,33,46.16389457896973
39,33,46.01818540127454
40,33,46.02252158624191
41,33,46.109379498185234
42,33,46.130022926801004
43,33,46.08013233881783
44,33,46.12518755356351
45,33,46.03358911197019
46,33,46.07811040982101
47,33,46.18684848563191
48,33,46.128478222889484
49,33,45.9929638800565
50,33,46.13931849515606
51,33,46.06812764685962
52,33,46.11237692930153
53,33,46.06196327812826
54,33,45.98898533655262
55,33,45.86880941382552
56,33,45.944787264822196
57,33,45.89890868784988
58,33,45.94625765599517
59,33,45.921988915535714
60,33,45.921073880999565
61,33,45.919759274187776
62,33,45.893834785619845
63,33,45.92113611752191
64,33,45.88159071176765
65,33,45.88446060291055
66,33,45.86977211188976
67,33,45.738195449105554
68,33,45.654829622219
69,33,45.602573271602104
70,33,45.59979815314448
71,33,45.64317422173041
72,33,45.62105896560604
73,33,45.51660556385811
74,33,45.4126585644979
75,33,45.49205276673895
76,33,45.394189245149875
77,33,45.30400872625799
78,33,45.46181138153986
79,33,45.33591196184095
80,33,45.313299554675716
81,33,45.25893036072718
82,33,45.2829106953358
83,33,45.20885544392457
84,33,45.23758102074112
85,33,45.20179232218476
86,33,45.148962337671776
87,33,45.128076853921925
88,33,45.09949744894037
89,33,45.10258054661653
90,33,45.0846374403115
91,33,45.03451508518435
92,33,44.97734981624115
93,33,44.959780916186695
94,33,44.89195836309541
95,33,44.968566669634924
96,33,44.90736132813957
97,33,44.88034784778611
98,33,44.64981138591975
99,33,44.6140975197013
0,34,44.78048771601543
1,34,44.759124704668814
2,34,44.931921937672115
3,34,44.87214150159174
4,34,44.84709906538521
5,34,44.94863078750214
6,34,45.048230227006314
7,34,45.08479303360025
8,34,45.206571262571
9,34,45.18586713758121
10,34,45.179007915148446
11,34,45.235065226095216
12,34,45.2654411290163
13,34,45.413010201772224
14,34,45.3879060021503
15,34,45.355625738636355
16,34,45.51172159608102
17,34,45.510724867286484
18,34,45.46345708153872
19,34,45.44381443483192
20,34,45.51336364501309
21,34,45.518113814053926
22,34,45.590649276905374
23,34,45.75076075326432
24,34,45.76193187691435
25,34,45.88080694341481
26,34,45.964804456325766
27,34,45.956204204880976
28,34,45.95693103311112
29,34,45.90338421227412
30,34,45.98356359841031
31,34,46.028199681562526
32,34,45.94943864925875
33,34,46.054914778471115
34,34,46.18944376324311
35,34,46.13201198829816
36,34,46.02326729275903
37,34,46.037765357805156
38,34,46.00997131728766
39,34,46.07499417441852
40,34,46.10817196761131
41,34,46.05812851236709
42,34,46.05647076038471
43,34,46.13101673946409
44,34,46.166751233465014
45,34,46.080786001246196
46,34,46.0216643570301
47,34,46.14301766215945
48,34,46.16554521435941
49,34,46.12208816885318
50,34,46.00073507339529
51,34,46.01712822473751
52,34,46.11626131645545
53,34,45.9879757705502
54,34,45.95061034456852
55,34,46.019278811051514
56,34,45.95508262332705
57,34,45.94701606824927
58,34,45.94991202037731
59,34,45.945954826305524
60,34,45.82792847730103
61,34,45.853176801141586
62,34,45.86505452756869
63,34,45.88675125619392
64,34,45.92161475795228
65,34,45.91455541395022
66,34,45.884828381084795
67,34,45.80699826427528
68,34,45.72616458193734
69,34,45.603828469852836
70,34,45.60605822470748
71,34,45.597848312194174
72,34,45.57006362141789
73,34,45.62643747275917
74,34,45.588151824823406
75,34,45.538013061595954
76,34,45.39775074311617
77,34,45.42964511162198
78,34,45.49582125274453
79,34,45.31191321986513
80,34,45.38562288177113
81,34,45.24018389415623
82,34,45.2522833564607
83,34,45.24110810013859
84,34,45.24563674303525
85,34,45.265087458254044
86,34,45.19835478135814
87,34,45.13323631431201
88,34,45.16836394492472
89,34,45.04407880067072
90,34,45.13664382469844
91,34,45.074628688118054
92,34,44.99804631066301
93,34,44.9560182392927
94,34,44.97638412819315
95,34,44.98672488197171
96,34,44.908678299690905
97,34,44.939275713315176
98,34,44.73554709676651
99,34,44.64846780861156
0,35,44.818227105766795
1,35,44.87771790795551
2,35,44.886943363995954
3,35,44.830629814499346
4,35,44.83321223000104
5,35,45.07563289194002
6,35,44.93166483914854
7,35,45.107477358150454
8,35,45.09402910253444
9,35,45.13834307462713
10,35,45.142797052991895
11,35,45.16633633791167
12,35,45.26692031336205
13,35,45.32514853930404
14,35,45.35103870655155
15,35,45.21659220693436
16,35,45.478671475353124
17,35,45.512703239934325
18,35,45.41977929309329
19,35,45.551396214742695
20,35,45.547073829716936
21,35,45.64552870126501
22,35,45.62186007244887
23,35,45.703956957351394
24,35,45.80180715232352
25,35,45.8266903552873
26,35,45.89256282882597
27,35,45.90702042860292
28,35,45.90318609990422
29,35,45.943906875441826
30,35,45.918407968699164
31,35,45.971279930948384
32,35,45.964179415490634
33,35,46.03971219343098
34,35,46.05967966517708
35,35,46.02917696383993
36,35,46.0763397021296
37,35,46.08823158738145
38,35,46.02318674271933
39,35,46.05871830936984
40,35,46.12442943747439
41,35,46.09187727444084
42,35,46.022541812454826
43,35,46.17511767141701
44,35,46.131398238127844
45,35,46.1196418229896
46,35,45.97733488075179
47,35,46.09478965904143
48,35,46.15211025785343
49,35,46.105077077315556
50,35,46.10089679379827
51,35,46.079141718832446
52,35,46.085968247145516
53,35,46.154072354514895
54,35,46.10682447300637
55,35,46.05017964707633
56,35,46.07997244557057
57,35,46.1187350257456
58,35,46.05862055928331
59,35,45.96075530016223
60,35,45.89406668805019
61,35,45.80977161648175
62,35,45.86360282885395
63,35,45.87631381275779
64,35,45.85022358105263
65,35,46.02795237400348
66,35,45.906440724012334
67,35,45.819910107897286
68,35,45.79704230229095
69,35,45.73750111286601
70,35,45.610948620854266
71,35,45.526455444005094
72,35,45.487857855722694
73,35,45.4496593295201
74,35,45.44688587984531
75,35,45.474729099212865
76,35,45.43293961699132
77,35,45.481654701616705
78,35,45.44060664993225
79,35,45.350621890806046
80,35,45.37341372981688
81,35,45.31651942068608
82,35,45.34321210030352
83,35,45.265593596379944
84,35,45.20880772562124
85,35,45.29073245568165
86,35,45.15239564289597
87,35,45.143491320653695
88,35,45.02954179538182
89,35,45.04214689712231
90,35,45.130173443592184
91,35,45.0547619522808
92,35,44.991875714180125
93,35,45.07682653979974
94,35,44.97799227510265
95,35,44.96316584308052
96,35,44.92116072390328
97,35,44.932853105006046
98,35,44.72941913774726
99,35,44.80941361562546
0,36,44.78577955454719
1,36,44.86185696364046
2,36,44.84496568489378
3,36,44.85955186281004
4,36,44.86861058555205
5,36,44.97278615951552
6,36,45.06158237503943
7,36,44.988330459914366
8,36,44.95476948679479
9,36,45.086266433187475
10,36,45.18105032370935
11,36,45.26232739714738
12,36,45.407869033780436
13,36,45.26163297565176
14,36,45.33942954181187
15,36,45.288496849076964
16,36,45.40402347540652
17,36,45.399823616370576
18,36,45.48100329010374
19,36,45.368976484770315
20,36,45.47033396228974
21,36,45.627440433092076
22,36,45.64444464908946
23,36,45.64565411370839
24,36,45.75837330004424
25,36,45.80515545893451
26,36,45.854076063645124
27,36,46.0123120187761
28,36,45.85616572013295
29,36,45.99175207899225
30,36,45.92065641157637
31,36,45.91766320848316
32,36,46.06988805018739
33,36,46.02666070425817
34,36,46.05204607798626
35,36,46.18246355035663
36,36,46.16267836749378
37,36,46.21503918440711
38,36,46.10699682229789
39,36,46.119954090014176
40,36,46.08387531984569
41,36,46.128835788155584
42,36,46.26753638416977
43,36,46.217687832747714
44,36,46.20749403572227
45,36,46.0308379603682
46,36,46.022019512751044
47,36,46.07935134220138
48,36,46.041334907597744
49,36,46.04127981472598
50,36,46.064260614122084
51,36,46.08326840817879
52,36,46.150939464559556
53,36,46.17816960275369
54,36,46.097091534443685
55,36,46.05521027680665
56,36,46.01012537400169
57,36,46.08788733397577
58,36,46.04752156112595
59,36,45.98760449488469
60,36,45.977571039320665
61,36,45.819608722375975
62,36,45.838779516372156
63,36,45.791513803033396
64,36,45.89115597462026
65,36,45.911123495999405
66,36,46.013622516733676
67,36,45.95352421889176
68,36,45.886536352874344
69,36,45.82758090895416
70,36,45.71313888017134
71,36,45.57144111794034
72,36,45.44349510671997
73,36,45.39848797183757
74,36,45.48079088597936
75,36,45.45219858247852
76,36,45.42420243318762
77,36,45.57874772280414
78,36,45.482296934890336
79,36,45.492705986852044
80,36,45.306121424887
81,36,45.30873950423705
82,36,45.22413574058288
83,36,45.21316983210849
84,36,45.181150852096046
85,36,45.080680767967806
86,36,45.00187184456108
87,36,45.07690256880301
88,36,45.01851339680127
89,36,45.13642381614717
90,36,45.10426760438449
91,36,45.11648060113424
92,36,45.05753159314184
93,36,44.9343581631353
94,36,44.95675897671353
95,36,44.873276299844655
96,36,44.84362875477631
97,36,44.8024752708371
98,36,44.776148843292134
99,36,44.74072854229301
0,37,44.78435691185942
1,37,44.75663770282334
2,37,44.586083094883385
3,37,44.72240119847251
4,37,45.04246571552552
5,37,44.91867785354755
6,37,44.996951626333185
7,37,45.081184203631054
8,37,45.0321207611734
9,37,45.19914083969307
10,37,45.20978300694446
11,37,45.28832744012971
12,37,45.36833377243817
13,37,45.435577199852496
14,37,45.39338240284012
15,37,45.39197512922121
16,37,45.4105291817755
17,37,45.42016515017304
18,37,45.48465851463233
19,37,45.42570801432633
20,37,45.43455187758681
21,37,45.54117870510849
22,37,45.61373162512553
23,37,45.74454498897702
24,37,45.703972101899545
25,37,45.76854335437835
26,37,45.81263326608549
27,37,45.94255732394328
28,37,45.85508923515644
29,37,45.77754031386397
30,37,45.93487551298634
31,37,45.86879290850081
32,37,45.97806247038078
33,37,46.00324422061935
34,37,46.034656396250845
35,37,46.10780390910422
36,37,46.16439045142795
37,37,46.17816245281176
38,37,46.22646417024693
39,37,46.19710002511388
40,37,46.11752437541186
41,37,46.21301712937611
42,37,46.188315383228186
43,37,46.130830332424814
44,37,46.195711683640596
45,37,46.19341717397343
46,37,46.01380004048288
47,37,46.240117524261294
48,37,46.065811935825586
49,37,46.139553709573285
50,37,46.16785101148221
51,37,46.070386926969405
52,37,46.12909277747272
53,37,46.167134790032755
54,37,46.15731649475016
55,37,46.122798586394865
56,37,46.09190904190483
57,37,46.013823748035946
58,37,45.99222193053421
59,37,45.899177642734365
60,37,45.93300799969664
61,37,45.905910532172456
62,37,45.93529128706643
63,37,45.77129884297365
64,37,45.85650085284155
65,37,45.90790217716946
66,37,45.89358671294045
67,37,45.96826596687818
68,37,45.92016571122846
69,37,45.88051078118998
70,37,45.66083146575247
71,37,45.65551806460279
72,37,45.516505837203916
73,37,45.582506986127974
74,37,45.60873708440032
75,37,45.58083452645747
76,37,45.49401192886489
77,37,45.562595624869886
78,37,45.407740195181134
79,37,45.424075011721115
80,37,45.33974488228444
81,37,45.380955765118316
82,37,45.336928384651706
83,37,45.275431277951796
84,37,45.27477461410663
85,37,45.19620306372252
86,37,45.161867311412266
87,37,45.11346638842116
88,37,45.14485862946223
89,37,44.94022791654443
90,37,45.14104373154511
91,37,45.1607554122984
92,37,45.02420209015244
93,37,45.006045382513236
94,37,45.049986044761866
95,37,44.87544655215805
96,37,44.857264903037674
97,37,44.84055812297045
98,37,44.96700387955789
99,37,44.830177367490236
0,38,44.91691212997807
1,38,44.77394696466941
2,38,44.7214409249746
3,38,44.84419224410983
4,38,45.00088508476572
5,38,44.83336985553715
6,38,45.01973055985184
7,38,45.079119284702834
8,38,45.10548409162851
9,38,45.14250320188994
10,38,45.23809992494627
11,38,45.34577910326273
12,38,45.46897477573643
13,38,45.44081712060551
14,38,45.424166651371664
15,38,45.49058502581114
16,38,45.444488369441366
17,38,45.51853333512636
18,38,45.48861925358135
19,38,45.499784075160555
20,38,45.48540712809881
21,38,45.628494800995796
22,38,45.522377092479275
23,38,45.594938440908734
24,38,45.733076201961715
25,38,45.74904404173755
26,38,45.79576971562905
27,38,45.81315529713257
28,38,45.85446112822456
29,38,45.92269506966048
30,38,46.015045756824634
31,38,45.92030756228597
32,38,45.95129527929099
33,38,45.93324490025884
34,38,46.06206942447807
35,38,46.04631078440694
36,38,46.11546058483198
37,38,46.16585152298197
38,38,46.229996516681354
39,38,46.17243103041312
40,38,46.16298798900516
41,38,46.216640161854784
42,38,46.22055109805655
43,38,46.18539532115419
44,38,46.29230162396546
45,38,46.1956253740053
46,38,45.99379109302865
47,38,46.16277523280585
48,38,46.04198013567996
49,38,46.11012578091827
50,38,46.21136422635018
51,38,46.0844715437686
52,38,46.148904702664254
53,38,46.251736599545836
54,38,46.20943273373646
55,38,45.992022918443425
56,38,46.20433222957885
57,38,46.065476222856205
58,38,46.01253552057187
59,38,45.95294441267495
60,38,45.921466655760696
61,38,45.88447153871408
62,38,46.016374297521914
63,38,45.803776095990415
64,38,45.881097867085515
65,38,45.90832815383774
66,38,45.881824118197876
67,38,46.022043283124894
68,38,45.906922024138126
69,38,45.87241371562599
70,38,45.716209815275164
71,38,45.69095355387866
72,38,45.674273627033045
73,38,45.66328176446757
74,38,45.62352681962943
75,38,45.607437452109686
76,38,45.482128359980486
77,38,45.52675297369052
78,38,45.46711689162229
79,38,45.48596844750418
80,38,45.37849615121621
81,38,45.31897824006477
82,38,45.33062696034892
83,38,45.20995005086594
84,38,45.31130052164025
85,38,45.230012942308264
86,38,45.11857228338103
87,38,45.18983945869728
88,38,45.14964187588751
89,38,45.18617655886774
90,38,45.15519328157636
91,38,45.11775191490685
92,38,44.931177078329235
93,38,45.00354317953429
94,38,45.05630812753445
95,38,45.02130122363401
96,38,44.97531382314893
97,38,44.98437121528233
98,38,44.88166705460074
99,38,44.79704713347141
0,39,44.81514605599195
1,39,44.837873417629
2,39,44.79991330197881
3,39,44.88093582688174
4,39,44.85395615791725
5,39,44.90156651721925
6,39,44.98611670342764
7,39,45.06506829797167
8,39,45.115837214358535
9,39,45.21560643242619
10,39,45.24505577599322
11,39,45.3012855272834
12,39,45.47903354879833
13,39,45.455619925833304
14,39,45.39428185751069
15,39,45.49593024246251
16,39,45.44284070064836
17,39,45.49785152430779
18,39,45.517116043214784
19,39,45.50528239856449
20,39,45.448199376460025
21,39,45.57120692468658
22,39,45.60630786415697
23,39,45.66434534515743
24,39,45.631399698947334
25,39,45.70228865900963
26,39,45.74640699107324
27,39,45.90094038726977
28,39,45.959848019121644
29,39,45.90664668554732
30,39,45.91292220999617
31,39,45.92648694960312
32,39,46.036925602888836
33,39,46.04638314357378
34,39,46.08704610250316
35,39,46.13767138285912
36,39,46.08469262012779
37,39,46.12341820480543
38,39,46.171577538942515
39,39,46.125728172827905
40,39,46.14320558404985
41,39,46.14694984164032
42,39,46.16883364787941
43,39,46.38693203635239
44,39,46.19376703375187
45,39,46.14706285817097
46,39,46.09474681048445
47,39,46.14715176774965
48,39,46.125711619206726
49,39,46.12121136493888
50,39,46.18093038224106
51,39,46.135377249847295
52,39,46.143396222516536
53,39,46.19221371297749
54,39,46.115177381010035
55,39,46.104097964210794
56,39,46.13785788275292
57,39,46.12654901399726
58,39,45.92864686549805
59,39,45.87293687343288
60,39,46.04314727113055
61,39,45.8170761022876
62,39,46.08890557014151
63,39,46.06879535911718
64,39,45.97679660043104
65,39,45.83157731292737
66,39,45.96635689636534
67,39,46.006717740316475
68,39,45.890214380198245
69,39,45.75603750684695
70,39,45.77536370676762
71,39,45.66824459932619
72,39,45.67467862862205
73,39,45.67336705877271
74,39,45.651606042547655
75,39,45.58633303737929
76,39,45.502909470880475
77,39,45.60504676253727
78,39,45.5399953315943
79,39,45.446905894975366
80,39,45.491131238719284
81,39,45.27993233140758
82,39,45.30495612714605
83,39,45.37490066109787
84,39,45.34639238159208
85,39,45.24697179880874
86,39,45.23892938632307
87,39,45.25842525838247
88,39,45.33424206939132
89,39,45.30321419896827
90,39,45.24208663525748
91,39,45.10644037633927
92,39,45.01179216927059
93,39,44.94266660116958
94,39,45.06121770208142
95,39,45.07202547534474
96,39,44.99043133465679
97,39,44.989915173454534
98,39,44.96722995909939
99,39,44.852779910499976
0,40,44.85078820523235
1,40,44.81121257786514
2,40,44.766989319293046
3,40,44.827695536757005
4,40,44.90455241690784
5,40,44.866934411550446
6,40,45.04165517260708
7,40,45.08176232670638
8,40,45.1342275058142
9,40,45.23620516239173
10,40,45.22844454739743
11,40,45.27138546436605
12,40,45.44386452227229
13,40,45.317302003944235
14,40,45.44561124604455
15,40,45.517509447170504
16,40,45.42652640025574
17,40,45.52589790167397
18,40,45.54059015807615
19,40,45.492726749299166
20,40,45.39443292260417
21,40,45.611125208294425
22,40,45.51363437940955
23,40,45.61965686367875
24,40,45.72631929893237
25,40,45.751441597615525
26,40,45.7809744495992
27,40,45.94560287282569
28,40,45.92174174454607
29,40,45.9526735469089
30,40,45.870576152556104
31,40,45.84851133620138
32,40,45.97214115917447
33,40,46.0237088749484
34,40,46.04482408038875
35,40,46.15961316859086
36,40,46.178756407973665
37,40,46.24080866298965
38,40,46.16915653956029
39,40,46.053191639736404
40,40,46.13001217134037
41,40,46.11040100996772
42,40,46.12459778743093
43,40,46.09225669318276
44,40,46.147087786638636
45,40,46.14998525613227
46,40,46.04995724167298
47,40,46.10202850195256
48,40,46.122220414778006
49,40,46.152880703343754
50,40,46.15934648046307
51,40,46.14136544768709
52,40,46.15470164296144
53,40,46.04889688501561
54,40,45.994616245727485
55,40,46.2162435814612
56,40,46.17970116065256
57,40,46.036713362503846
58,40,45.91749281101306
59,40,46.0742618436275
60,40,46.01889208060729
61,40,45.93801432689375
62,40,46.027541288716634
63,40,45.893229409065356
64,40,45.92270038434738
65,40,45.89645808932366
66,40,45.85077504858475
67,40,45.97537328924633
68,40,45.944768052365745
69,40,45.83069910955277
70,40,45.85286958013978
71,40,45.83413771128171
72,40,45.626536136284706
73,40,45.68472680492053
74,40,45.679455526000936
75,40,45.68646563927345
76,40,45.56318178727312
77,40,45.513668358737874
78,40,45.61492200975633
79,40,45.48070156313099
80,40,45.5925589609181
81,40,45.367814022715606
82,40,45.37337859289518
83,40,45.34059911929461
84,40,45.38189366288016
85,40,45.29313946853404
86,40,45.24224364320196
87,40,45.293102607465514
88,40,45.300896863362354
89,40,45.30265602804883
90,40,45.282015932529255
91,40,45.17647577729342
92,40,45.10712621509145
93,40,45.00251667844478
94,40,45.03170643336251
95,40,45.09105449450098
96,40,44.98345305754762
97,40,45.03016279367699
98,40,44.98270390023039
99,40,44.8782639576406
0,41,44.82880771797174
1,41,44.837043277286924
2,41,44.80809862337031
3,41,44.88200741716217
4,41,44.9718224808732
5,41,44.97419142967631
6,41,45.080715189972324
7,41,45.066326739796175
8,41,45.17111170286479
9,41,45.19903196895167
10,41,45.29130230138307
11,41,45.24777720073133
12,41,45.230683045322245
13,41,45.28806428794026
14,41,45.34720619747074
15,41,45.49065278553786
16,41,45.44505613611304
17,41,45.427544467821434
18,41,45.47281955620127
19,41,45.461906343178406
20,41,45.50852848108012
21,41,45.555691285019606
22,41,45.59038697056006
23,41,45.69525036185354
24,41,45.88282043532925
25,41,45.96305002161333
26,41,45.78909814483446
27,41,46.011640633840074
28,41,45.92422606018211
29,41,45.92854425496004
30,41,45.956513938306514
31,41,45.98055718905235
32,41,45.948882939073755
33,41,46.00604056914277
34,41,46.04865250949305
35,41,45.95376076347434
36,41,46.199298496225445
37,41,46.205631236816245
38,41,46.14335437701717
39,41,46.11981005705108
40,41,46.232920284126465
41,41,46.14960595733737
42,41,46.246401200038676
43,41,46.33019148818033
44,41,46.245125669426
45,41,46.1009813973491
46,41,46.13446531704162
47,41,46.09001410427564
48,41,46.06422762466272
49,41,46.086774439160735
50,41,46.10463504026228
51,41,46.17838216524203
52,41,45.99407792669838
53,41,46.01164394267701
54,41,46.101876243685425
55,41,46.12229086668588
56,41,46.1359152130842
57,41,46.07977218503839
58,41,46.059653359566994
59,41,46.08066146002166
60,41,46.02450590907688
61,41,46.02103224291477
62,41,45.92697816142321
63,41,45.9527513056848
64,41,45.889962870738614
65,41,45.92183428556832
66,41,45.84509209002155
67,41,45.82766093608216
68,41,45.90851448409792
69,41,45.743205261563034
70,41,45.72816116275368
71,41,45.6828254111646
72,41,45.7678784884355
73,41,45.70441919158009
74,41,45.604784423835895
75,41,45.656845447121796
76,41,45.52174778619015
77,41,45.65858409177297
78,41,45.634978329245456
79,41,45.4999513588733
80,41,45.60442212086713
81,41,45.565124316993334
82,41,45.37522880183958
83,41,45.36618398581881
84,41,45.247808877809135
85,41,45.2284954755316
86,41,45.202870384936105
87,41,45.21550385688587
88,41,45.23630966294263
89,41,45.23111255807842
90,41,45.16723756680709
91,41,45.06515979509072
92,41,45.222774921962554
93,41,44.9967513824538
94,41,44.944857933846436
95,41,44.95375640350393
96,41,44.929730954215
97,41,44.98013358013864
98,41,45.10498973489451
99,41,44.93801820802607
0,42,44.98862224890351
1,42,44.766916841236636
2,42,44.77218281006857
3,42,44.87328231040459
4,42,44.97820686794731
5,42,44.97802232080082
6,42,45.11205036642998
7,42,45.119123652063166
8,42,45.158261252543696
9,42,45.262716707763424
10,42,45.2737793198585
11,42,45.17405848016234
12,42,45.087394795970965
13,42,45.37374502912362
14,42,45.4092263219898
15,42,45.55036781128081
16,42,45.48048262224006
17,42,45.51328867854566
18,42,45.655774651036566
19,42,45.53626097945801
20,42,45.570321443258074
21,42,45.51900386797925
22,42,45.80536895638411
23,42,45.73418478019026
24,42,45.82200347337063
25,42,45.76883273302096
26,42,45.92900388188845
27,42,45.885740151789506
28,42,45.80702349081879
29,42,45.876844544466294
30,42,45.96224744610277
31,42,45.99039652406498
32,42,45.97016069901022
33,42,46.09723217158874
34,42,45.95334409390867
35,42,45.913711525902
36,42,46.12795897787849
37,42,46.11569483809686
38,42,46.032802142619445
39,42,46.16062615226765
40,42,46.21769708563167
41,42,46.186720453530555
42,42,46.19167725611071
43,42,46.207487705328234
44,42,46.16988052927606
45,42,46.09233333651085
46,42,46.029539154366745
47,42,46.11938749345116
48,42,46.134408820291114
49,42,46.165848603095085
50,42,46.08169496575677
51,42,46.06494493105393
52,42,45.876128584170814
53,42,45.961766007137
54,42,46.06138869835912
55,42,46.082324677925314
56,42,46.155928733159826
57,42,46.046759676850485
58,42,45.9975967942915
59,42,46.03117032611999
60,42,45.995475097380904
61,42,45.957992498075484
62,42,45.98324987022728
63,42,46.02583788532446
64,42,45.92270308401404
65,42,45.85424295426344
66,42,45.94210592710412
67,42,45.88936282903282
68,42,45.94740827087513
69,42,45.98057858206444
70,42,45.90207705660006
71,42,45.840495538552126
72,42,45.66084070863012
73,42,45.67352233778567
74,42,45.61090869068991
75,42,45.668834767785185
76,42,45.67539041285596
77,42,45.66490134005235
78,42,45.63644211753907
79,42,45.5895221208348
80,42,45.57958615327773
81,42,45.582899794850846
82,42,45.451839638876805
83,42,45.44898811745355
84,42,45.25648333415982
85,42,45.211922733263734
86,42,45.36134192228822
87,42,45.2656446594728
88,42,45.28230290142519
89,42,45.32678671904093
90,42,45.241160691257065
91,42,45.15134544140379
92,42,45.17526300879983
93,42,45.152102548574945
94,42,45.048374997817504
95,42,44.97488202547992
96,42,45.00125715565481
97,42,45.01376972351877
98,42,45.04608302820475
99,42,44.92348888705657
0,43,44.87840814114231
1,43,44.88818997227813
2,43,44.83250298262193
3,43,45.04230371020981
4,43,44.99126572095504
5,43,45.007068628868474
6,43,45.11390530693242
7,43,45.157247313235246
8,43,45.21353810898147
9,43,45.17526160693233
10,43,45.32048385374954
11,43,45.27966638252048
12,43,45.309498661805684
13,43,45.39155503237602
14,43,45.469323272460095
15,43,45.52358286744072
16,43,45.5443896723558
17,43,45.44919860926876
18,43,45.564157071717176
19,43,45.62521465712663
20,43,45.634701772054825
21,43,45.687061383853205
22,43,45.71676609404386
23,43,45.7683914215619
24,43,45.75066739953828
25,43,45.8163712691172
26,43,45.83995988250044
27,43,45.83135534659981
28,43,45.83267784973499
29,43,45.93454356371468
30,43,46.084616906199905
31,43,45.90224698148621
32,43,46.08027352998046
33,43,46.04078546033306
34,43,45.983746688770566
35,43,45.94470948299238
36,43,46.069924040376065
37,43,46.125935036909
38,43,46.16918088808629
39,43,46.14937881335459
40,43,46.20999946183433
41,43,46.04042391035718
42,43,46.08204596291158
43,43,46.1157206314774
44,43,46.245991424497134
45,43,46.068146669328655
46,43,46.093656088242014
47,43,46.16023842488461
48,43,46.13405174051905
49,43,46.02870123174768
50,43,46.05012796516871
51,43,46.046111831493576
52,43,45.982410260640506
53,43,46.07589520925862
54,43,46.1745826849707
55,43,46.134268792263484
56,43,46.03103845515008
57,43,46.075095050672815
58,43,46.00983012104763
59,43,46.01037175520639
60,43,46.03977395896992
61,43,46.03832398556959
62,43,45.96140334867907
63,43,45.950014160106434
64,43,45.933963176347476
65,43,45.9174565505794
66,43,45.93267544972519
67,43,46.00203304274278
68,43,45.99421655164382
69,43,45.98808830277278
70,43,45.91334229269456
71,43,45.88403816231191
72,43,45.78343749791836
73,43,45.79297092669277
74,43,45.82114047279873
75,43,45.71726708431724
76,43,45.67749614776544
77,43,45.69761422873633
78,43,45.71929495976643
79,43,45.681520428103994
80,43,45.74121240008773
81,43,45.653898799670976
82,43,45.60451106916858
83,43,45.46512951621308
84,43,45.4312048175605
85,43,45.33473045883833
86,43,45.3024439801473
87,43,45.26355133439725
88,43,45.274215253058756
89,43,45.20590902017322
90,43,45.28011240043243
91,43,45.19686080048295
92,43,45.120322485313665
93,43,45.11328169733649
94,43,45.16359490565215
95,43,44.99013927811191
96,43,44.902028131193774
97,43,45.059460726736134
98,43,44.996257466190045
99,43,44.94386010929904
0,44,44.80051201671567
1,44,44.9466533460882
2,44,44.97170671393511
3,44,44.99902006992076
4,44,45.065254974721384
5,44,45.0748218434766
6,44,45.132024636437876
7,44,45.13360801139794
8,44,45.12742019923325
9,44,45.2333876687246
10,44,45.3014090820505
11,44,45.15624581043865
12,44,45.32972244215279
13,44,45.37210692852733
14,44,45.44498186183149
15,44,45.52378881816071
16,44,45.501273310091335
17,44,45.47822355594846
18,44,45.58681077474165
19,44,45.57166121227946
20,44,45.60246949316648
21,44,45.684428957171406
22,44,45.731261005199556
23,44,45.74783350487377
24,44,45.83163793209526
25,44,45.80181211839282
26,44,45.781025616720285
27,44,45.87392205942662
28,44,45.99985429555715
29,44,45.98917970597586
30,44,46.02182199859159
31,44,45.99005769342733
32,44,45.94078695866017
33,44,45.99068708352533
34,44,45.98909132804714
35,44,45.993442122323586
36,44,46.00895333492201
37,44,46.095543542014276
38,44,46.17211454015247
39,44,46.06840196217512
40,44,46.17565285638235
41,44,46.06543388008057
42,44,46.10447928957285
43,44,46.13869441001485
44,44,46.17030521107395
45,44,46.07226430595442
46,44,46.103311710714145
47,44,46.10454731315283
48,44,46.11976208941617
49,44,46.09882546515992
50,44,46.09412959583314
51,44,46.03242349854055
52,44,46.07341348080715
53,44,46.03564094866552
54,44,46.19333593416682
55,44,46.23381938218236
56,44,46.14637260674303
57,44,46.077708645561955
58,44,46.031438705404824
59,44,46.000310145632305
60,44,46.00614897377744
61,44,45.99141980282444
62,44,45.98557666370591
63,44,45.885954469197806
64,44,45.97112821271728
65,44,45.919622633613784
66,44,45.94709373330072
67,44,46.03964006071424
68,44,46.0481364491722
69,44,45.987227545857806
70,44,45.914128244424106
71,44,45.92070618983564
72,44,45.84460102972048
73,44,45.77590489121537
74,44,45.76862302461639
75,44,45.675194660757995
76,44,45.63563005133106
77,44,45.67518748929626
78,44,45.745875037567515
79,44,45.741757326717675
80,44,45.69904106100179
81,44,45.615154639177604
82,44,45.577638205332036
83,44,45.56454413768432
84,44,45.483697488613075
85,44,45.50861496573358
86,44,45.381478868888514
87,44,45.27039049288824
88,44,45.17079613788124
89,44,45.142190438597986
90,44,45.22347341160845
91,44,45.10412501615123
92,44,45.06034181750144
93,44,45.09770236613819
94,44,45.107841206160224
95,44,45.01924072281574
96,44,45.002085069382446
97,44,45.07706690964319
98,44,45.040675458352105
99,44,44.989902996481455
0,45,44.80224571234176
1,45,44.93411714055924
2,45,44.99057333976013
3,45,44.92923084130328
4,45,44.99484912085572
5,45,45.081871410821485
6,45,45.133874141227494
7,45,45.14659582077486
8,45,45.151012453619984
9,45,45.23556766091015
10,45,45.30978764855706
11,45,45.341560490049616
12,45,45.44327128485325
13,45,45.43823104497119
14,45,45.44201326904232
15,45,45.50573529004575
16,45,45.52690217197426
17,45,45.61695669613218
18,45,45.603004277725844
19,45,45.62942229790142
20,45,45.66494617277699
21,45,45.63604434541283
22,45,45.750768664928586
23,45,45.80139703686861
24,45,45.85186602637158
25,45,45.89683250087013
26,45,45.855860920510366
27,45,45.975111976125675
28,45,46.125672810963636
29,45,46.02123182354725
30,45,46.13193502325447
31,45,46.072292969217415
32,45,45.96697241551854
33,45,45.92560380278401
34,45,45.8990233076528
35,45,45.99564844714999
36,45,45.92266820078815
37,45,46.01531131568607
38,45,46.09317657865796
39,45,46.033856254220666
40,45,46.06890770390012
41,45,46.135564230715275
42,45,46.16202010570641
43,45,46.10541948634891
44,45,46.12150584318
45,45,46.06264317622326
46,45,46.046634881527666
47,45,46.010691014505134
48,45,46.035421059197674
49,45,45.920262730433734
50,45,46.03228347841466
51,45,46.04862062058949
52,45,46.112816054298605
53,45,46.06124388876787
54,45,46.11177300963767
55,45,46.06846570582734
56,45,46.13141687351386
57,45,46.122057628282676
58,45,46.023018516176414
59,45,45.95647465548366
60,45,45.970412752356964
61,45,45.973396530588566
62,45,45.93660278815733
63,45,45.88147772309556
64,45,46.05338439739889
65,45,45.978448131308724
66,45,45.990757924277375
67,45,46.076530767958594
68,45,45.99095142913208
69,45,45.831077379158884
70,45,45.914300327550706
71,45,45.8709301074681
72,45,45.84755649911764
73,45,45.79321631843906
74,45,45.82018411707237
75,45,45.878560428445596
76,45,45.80753231741098
77,45,45.68133841988295
78,45,45.84452174896599
79,45,45.75985003701436
80,45,45.74769628019459
81,45,45.6885632424812
82,45,45.668151494597
83,45,45.63099362586964
84,45,45.59505350471941
85,45,45.48438100192735
86,45,45.48632988830382
87,45,45.35320763565558
88,45,45.49579421685206
89,45,45.38076197513632
90,45,45.19764295280386
91,45,45.28898096127057
92,45,45.195175365168495
93,45,45.179042316728584
94,45,45.1179624077467
95,45,45.09255397298435
96,45,45.08819695675072
97,45,45.07952044965865
98,45,45.10083104961704
99,45,45.050390464467995
0,46,45.07220457676786
1,46,44.89542530131796
2,46,45.023457384123844
3,46,45.11369247143829
4,46,45.114047112807384
5,46,45.08929922038182
6,46,45.10588652391553
7,46,45.149212381567665
8,46,45.103421166631435
9,46,45.18000487248062
10,46,45.351714546313346
11,46,45.341026831475254
12,46,45.432798932990906
13,46,45.46124795941745
14,46,45.384366787168005
15,46,45.4519537157304
16,46,45.415537846907746
17,46,45.562145640263054
18,46,45.6238216445486
19,46,45.61700983069922
20,46,45.60490532541512
21,46,45.723803561151854
22,46,45.57934415301466
23,46,45.800201835432034
24,46,45.72124441702184
25,46,45.79609282748888
26,46,45.778505471926096
27,46,45.890259492992676
28,46,45.95553381278279
29,46,45.99778131785158
30,46,45.99348812886454
31,46,45.90958707014677
32,46,45.94912449991114
33,46,45.951998672662185
34,46,45.96758849440239
35,46,45.810921005122935
36,46,46.04213505427171
37,46,45.94240829492362
38,46,46.05609302157073
39,46,45.951275584555006
40,46,45.942593586184636
41,46,46.07509110184861
42,46,46.1074595155267
43,46,46.09687689541566
44,46,46.1346082089964
45,46,46.09225557188316
46,46,46.05202155198653
47,46,46.0973106836188
48,46,46.037881981819645
49,46,46.11230298381566
50,46,46.05219343808939
51,46,46.130951079674034
52,46,46.19398312425627
53,46,46.14159307373956
54,46,46.03517061323347
55,46,46.11151301052038
56,46,46.15805891046399
57,46,46.15389309989905
58,46,46.02400738702966
59,46,45.99557738462711
60,46,46.02762178335238
61,46,45.93763451491711
62,46,45.95555501656088
63,46,45.992740553310576
64,46,46.104972346601926
65,46,46.05324585512171
66,46,46.06448083932024
67,46,46.02674212871288
68,46,45.96942851753858
69,46,45.99135707106666
70,46,45.84549344584865
71,46,45.929014283692936
72,46,45.927926451039525
73,46,45.903829257689154
74,46,45.85362528911698
75,46,45.94602946198701
76,46,45.70898375454549
77,46,45.79273809819807
78,46,45.80327387251923
79,46,45.727800772941336
80,46,45.687364243754246
81,46,45.6853375185853
82,46,45.67030255530196
83,46,45.562236968879276
84,46,45.55464854585303
85,46,45.54868088579704
86,46,45.455762778391446
87,46,45.455365533326045
88,46,45.386770720989276
89,46,45.32579094005224
90,46,45.1757976474707
91,46,45.217276066973795
92,46,45.1596029891444
93,46,45.09695714034773
94,46,45.1469078699065
95,46,45.10928126468464
96,46,45.10586790937943
97,46,45.106373290745225
98,46,45.19973940745943
99,46,45.05080896258984
0,47,44.786873761047346
1,47,44.77774277442211
2,47,44.90586898017615
3,47,45.08929134320434
4,47,45.03432443271156
5,47,45.021747518854696
6,47,45.10667209516123
7,47,45.16788745537068
8,47,45.09788470033679
9,47,45.147453656091606
10,47,45.13132355190332
11,47,45.419556044835325
12,47,45.36333134043089
13,47,45.29693402038875
14,47,45.43177300980601
15,47,45.463585999935134
16,47,45.44842898278115
17,47,45.62519600072092
18,47,45.709812552400685
19,47,45.618165160398384
20,47,45.50944870131063
21,47,45.73186253910515
22,47,45.68177184034785
23,47,45.716086200146194
24,47,45.815995869883395
25,47,45.85270020047261
26,47,45.789323949943025
27,47,45.87806462613227
28,47,46.056511436914654
29,47,46.03685825286479
30,47,45.97559118310769
31,47,45.979891879205894
32,47,45.964084772037346
33,47,46.00803476982742
34,47,46.0159305578286
35,47,46.02835251721002
36,47,46.08570541813985
37,47,46.04399111691188
38,47,46.13091338232156
39,47,46.06889655156698
40,47,46.06754020246812
41,47,46.03890404643458
42,47,46.08122389245979
43,47,46.10621617180413
44,47,45.939491092721774
45,47,46.04775622718287
46,47,46.062162577509696
47,47,46.09496513668803
48,47,46.04911376779006
49,47,46.11322013270669
50,47,46.0525264688646
51,47,46.070078515919874
52,47,46.07558802360102
53,47,46.06028576271226
54,47,46.06480579838326
55,47,45.98390254911038
56,47,46.151673372201344
57,47,46.20711543810327
58,47,46.19164182615745
59,47,46.094228195436386
60,47,45.966084380889995
61,47,45.974032811399844
62,47,46.00786987593956
63,47,45.97023233802003
64,47,46.12044786505241
65,47,46.066759802378016
66,47,45.99674269232786
67,47,46.09934002074648
68,47,46.10973839414271
69,47,46.07643490981408
70,47,45.97724055200407
71,47,45.949702306411865
72,47,45.96110399857754
73,47,45.91104564953761
74,47,45.87397029783334
75,47,45.86345663311743
76,47,45.780937705236205
77,47,45.839839968630145
78,47,45.860459199725334
79,47,45.74371942466445
80,47,45.70947902321313
81,47,45.630768239026004
82,47,45.637893588077475
83,47,45.60132739355297
84,47,45.784331341854845
85,47,45.545012988279765
86,47,45.63217359444913
87,47,45.4160558220219
88,47,45.41949019275931
89,47,45.21005298312153
90,47,45.23094049874136
91,47,45.21570564354241
92,47,45.268041203162895
93,47,45.163990381604435
94,47,45.07832646615179
95,47,45.08647947692552
96,47,45.10330606603622
97,47,45.1025545690036
98,47,45.08843816260394
99,47,44.968230059424265
0,48,44.78694609209023
1,48,44.7088666535208
2,48,44.96211018412531
3,48,45.031404457105886
4,48,45.038794738985786
5,48,45.06078266249348
6,48,45.07595508619646
7,48,45.051453528734505
8,48,45.08862332445522
9,48,45.1363906414346
10,48,45.283574499625814
11,48,45.36274002840915
12,48,45.438637404696976
13,48,45.467745963884994
14,48,45.51312719843301
15,48,45.48140559241783
16,48,45.56923341274522
17,48,45.494321882875326
18,48,45.62647711806578
19,48,45.66679963476422
20,48,45.71019337928029
21,48,45.6930894815447
22,48,45.70091038964034
23,48,45.708179140831135
24,48,45.7669893254006
25,48,45.84916744416293
26,48,45.75959183709185
27,48,45.861182858799744
28,48,45.95352464827636
29,48,46.02003435623442
30,48,45.9306502981384
31,48,45.885003336677684
32,48,46.041249972966895
33,48,46.030615458022176
34,48,46.08834995429813
35,48,46.03833425965157
36,48,46.019677590554636
37,48,46.005347309820024
38,48,46.06267440239239
39,48,46.04116828139569
40,48,46.059409906159914
41,48,46.014823080596145
42,48,46.088763957509485
43,48,46.23962382964703
44,48,46.06929783843435
45,48,46.02537741789453
46,48,46.10097625601692
47,48,45.98347991782354
48,48,46.09559183467802
49,48,46.18686260236588
50,48,46.1920684420334
51,48,46.07040995756551
52,48,46.0327402032632
53,48,46.13135603329705
54,48,46.19384040642804
55,48,45.99668751291221
56,48,46.22276306879762
57,48,46.09887546606723
58,48,46.16425639735611
59,48,46.051468577315354
60,48,45.994087377998916
61,48,45.877529974032285
62,48,46.09858331355146
63,48,45.96734391371254
64,48,46.001407360798964
65,48,45.95783473646354
66,48,46.074316173634195
67,48,46.14474595668858
68,48,46.05584434406664
69,48,46.05031319653202
70,48,46.00794354110695
71,48,45.93895623110056
72,48,45.962116716797894
73,48,45.88610771799535
74,48,45.77967851663698
75,48,45.83454713835649
76,48,45.6939500993597
77,48,45.74323614989224
78,48,45.76037520160674
79,48,45.792972265009475
80,48,45.705004319338784
81,48,45.61550795044005
82,48,45.610321692637996
83,48,45.55628609690308
84,48,45.707748579117
85,48,45.67138503228503
86,48,45.56515581785459
87,48,45.510990007502116
88,48,45.541695418149885
89,48,45.32078811990834
90,48,45.33251935368892
91,48,45.19502836661081
92,48,45.18840063815282
93,48,45.20689886557325
94,48,45.13174437596848
95,48,45.05128662642968
96,48,45.117049524381336
97,48,45.09747868983507
98,48,45.07861491155123
99,48,44.92566628906947
0,49,44.906952173629094
1,49,44.8757919670677
2,49,45.04493139602319
3,49,45.020605290019844
4,49,45.030043813932515
5,49,45.09885731135536
6,49,45.103394216043625
7,49,45.07468672947759
8,49,45.09342031245457
9,49,45.23173538797003
10,49,45.447268784976494
11,49,45.41270900020342
12,49,45.4976646268398
13,49,45.3643450915566
14,49,45.43871957954551
15,49,45.51960774322443
16,49,45.61425551319758
17,49,45.556080349272875
18,49,45.5901992100493
19,49,45.6343648820916
20,49,45.68172006607665
21,49,45.75451964132901
22,49,45.69773464027463
23,49,45.63704057024344
24,49,45.782013211330174
25,49,45.710233699943
26,49,45.7613938631535
27,49,45.89277638013074
28,49,45.899296108876456
29,49,45.830432319628514
30,49,45.950092669605674
31,49,45.90920522389128
32,49,45.88235825720345
33,49,45.96234115570368
34,49,46.01634639288393
35,49,46.02761636227425
36,49,46.13493762567319
37,49,45.98406585688166
38,49,46.045090356714596
39,49,45.993294627754445
40,49,46.054848205677764
41,49,45.955583088339644
42,49,46.0802923495685
43,49,46.08163610208581
44,49,46.073091882992415
45,49,46.0944251602033
46,49,45.96064103320201
47,49,45.97815182655563
48,49,45.92185295251302
49,49,46.11846545595478
50,49,46.12087410672482
51,49,46.0298952479003
52,49,46.102427304967044
53,49,46.06727072440896
54,49,46.04512828239249
55,49,46.01097151913935
56,49,46.12509263785185
57,49,46.08712311782617
58,49,46.08024446150036
59,49,45.941017321907665
60,49,45.9586345951573
61,49,45.915305319360556
62,49,45.954909556265285
63,49,45.985361025231725
64,49,45.99533155383206
65,49,45.97744284437496
66,49,45.98515766558735
67,49,45.9519343446448
68,49,46.03022913968937
69,49,46.003240528811006
70,49,45.94635092177444
71,49,45.83286727351658
72,49,45.97179003603428
73,49,45.85237705226716
74,49,45.816266328620166
75,49,45.805010556441765
76,49,45.64405262342498
77,49,45.7639523553782
78,49,45.8164216153458
79,49,45.84455625343289
80,49,45.81292954023921
81,49,45.72215514742896
82,49,45.75917272591521
83,49,45.66084142543296
84,49,45.641531583166625
85,49,45.68775325828261
86,49,45.58571772538316
87,49,45.56070671509109
88,49,45.502230972771486
89,49,45.379286428945704
90,49,45.23995450573023
91,49,45.14981198602352
92,49,45.16328120543935
93,49,45.22207471814747
94,49,45.234318856707105
95,49,45.02427383279209
96,49,45.06724630156181
97,49,45.07590402301126
98,49,45.05179364222023
99,49,45.027715998983865
0,50,44.93536194806803
1,50,44.95735917578672
2,50,44.944957523561435
3,50,45.143485241563845
4,50,45.10214835158522
5,50,45.180748873995796
6,50,45.08770883106192
7,50,45.025235355551644
8,50,45.06163586521198
9,50,45.04727004958276
10,50,45.33771581519497
11,50,45.466562212204906
12,50,45.44188037405285
13,50,45.397196449744925
14,50,45.391658091947846
15,50,45.427458721701655
16,50,45.47564643701841
17,50,45.351202486942626
18,50,45.51005770434941
19,50,45.584250209676654
20,50,45.54541268277279
21,50,45.67940797345862
22,50,45.69126015837736
23,50,45.68245918674043
24,50,45.71999041609345
25,50,45.7414027692122
26,50,45.78636086401748
27,50,45.83737796608363
28,50,45.86321538907305
29,50,45.86066708702457
30,50,45.90186186673809
31,50,45.94707301924639
32,50,45.9333979979443
33,50,45.93050569534472
34,50,46.00955456098956
35,50,45.98520184683862
36,50,46.05651804622023
37,50,46.08653827192286
38,50,45.989746983814115
39,50,45.91575471544432
40,50,45.9398923344706
41,50,45.93911678903973
42,50,46.05199249547248
43,50,45.98975472378022
44,50,46.01549248163586
45,50,46.04920926035126
46,50,45.95850919694
47,50,46.00101841738169
48,50,46.11194253429805
49,50,46.183385925486945
50,50,46.20443370852129
51,50,46.193250582739
52,50,46.15271406846187
53,50,46.141211304234126
54,50,46.141987862814155
55,50,46.01633093663301
56,50,46.09692384484669
57,50,45.94600682855712
58,50,45.962785022067074
59,50,46.00977255123538
60,50,45.981378433402256
61,50,45.99460199921903
62,50,46.08584775637421
63,50,45.97474559022142
64,50,45.99374230919679
65,50,46.01477727262882
66,50,46.00193785818857
67,50,46.013172094937886
68,50,46.007289112685704
69,50,45.978577644289786
70,50,46.020955267050375
71,50,46.012625966014795
72,50,45.91871519722983
73,50,45.86743911256927
74,50,45.88099423141294
75,50,45.852977676225144
76,50,45.852589365535394
77,50,45.938895473759054
78,50,45.891691461330836
79,50,45.78365591432588
80,50,45.75016401953864
81,50,45.67879232448019
82,50,45.86264501013558
83,50,45.69952133480917
84,50,45.67827978836917
85,50,45.69211660905343
86,50,45.53365294215783
87,50,45.54455828287783
88,50,45.485703641572364
89,50,45.38046467850822
90,50,45.32888746607601
91,50,45.276964093301686
92,50,45.2199220669208
93,50,45.12553478954134
94,50,45.11246506422773
95,50,45.29211402517343
96,50,45.1304176536423
97,50,45.20829105981905
98,50,45.32706613627544
99,50,45.04993051695597
0,51,44.834129307246926
1,51,44.81810691512419
2,51,44.90011616104647
3,51,45.06481719181738
4,51,45.1035912661314
5,51,45.103148829627166
6,51,44.989562463423184
7,51,45.11215825946303
8,51,45.13895999477657
9,51,45.136338976830444
10,51,45.25479451986064
11,51,45.33617050487517
12,51,45.503558260511454
13,51,45.46301836686803
14,51,45.52501423980158
15,51,45.402650193520785
16,51,45.44420335262512
17,51,45.5071776028082
18,51,45.54871556495567
19,51,45.527246936513905
20,51,45.51831319372446
21,51,45.6288347897634
22,51,45.63069462162672
23,51,45.7304234127602
24,51,45.71678568859939
25,51,45.737127518334574
26,51,45.87790261202153
27,51,45.9180269653575
28,51,45.89428995703036
29,51,46.00337057385346
30,51,45.939123603603676
31,51,45.956891771504644
32,51,46.016422852718875
33,51,45.9404296988091
34,51,45.906941149776245
35,51,46.03403053811755
36,51,46.02070334436338
37,51,46.10700068649504
38,51,45.9892596328668
39,51,45.92237725941905
40,51,45.96358546603821
41,51,45.96592432889688
42,51,46.0911850757175
43,51,46.04744168278158
44,51,46.07987083722154
45,51,45.98810771621449
46,51,46.00828173070299
47,51,46.06723737564
48,51,46.101974434945475
49,51,46.15613503408489
50,51,46.15840532297624
51,51,46.16629822371257
52,51,46.02417460370463
53,51,46.08361686949337
54,51,46.0831176195795
55,51,46.048790980873676
56,51,46.13116558098999
57,51,46.13145301260191
58,51,46.05945606325422
59,51,46.05622605880714
60,51,46.06727396574175
61,51,46.03776798946728
62,51,46.07097168128344
63,51,46.163871392143086
64,51,46.04830339627246
65,51,46.04662392994917
66,51,46.02782506943305
67,51,46.006029072130346
68,51,45.99809998264421
69,51,45.99649145033906
70,51,45.94465465104861
71,51,45.89341558534039
72,51,45.82140198713921
73,51,45.803570578577094
74,51,45.90202753445266
75,51,45.841269319952445
76,51,45.80104295415184
77,51,45.88685026381908
78,51,45.93010128177323
79,51,45.91141549852769
80,51,45.70810661986796
81,51,45.690766970262516
82,51,45.73438907811374
83,51,45.71424886524947
84,51,45.66420731961607
85,51,45.67032017260837
86,51,45.58818083540926
87,51,45.425018323312614
88,51,45.36131915298098
89,51,45.21086278268068
90,51,45.35065755793868
91,51,45.2937844950865
92,51,45.17457132280114
93,51,45.12214552763892
94,51,45.11545725593456
95,51,45.09582530533936
96,51,45.11351871723437
97,51,45.16184318071413
98,51,45.1028636916517
99,51,44.94999925582961
0,52,44.8661475904364
1,52,44.993588483735536
2,52,45.06749335884277
3,52,45.011763233401645
4,52,45.12199733064527
5,52,45.06773777731924
6,52,45.09872186110135
7,52,45.30310060174473
8,52,45.2548209601631
9,52,45.20720649241037
10,52,45.32576606211372
11,52,45.396779245424625
12,52,45.43625367991587
13,52,45.48900247239321
14,52,45.49401431890023
15,52,45.51228139261306
16,52,45.44901293560392
17,52,45.52415388127817
18,52,45.57186528671447
19,52,45.68852262278563
20,52,45.67209387297355
21,52,45.72693292006805
22,52,45.75382198639196
23,52,45.72261666582368
24,52,45.8288969803562
25,52,45.8320755711298
26,52,45.98773355052788
27,52,45.943966960043255
28,52,45.999754563599524
29,52,45.88042945946803
30,52,45.96314773396752
31,52,45.91888940948369
32,52,45.961030849490655
33,52,45.96315275195565
34,52,45.99927575882818
35,52,46.0360013860258
36,52,46.05140820196742
37,52,46.14705438481128
38,52,45.97122146804459
39,52,45.83671735934284
40,52,45.99624629070977
41,52,46.02710886462215
42,52,45.993237212390724
43,52,46.043444667027025
44,52,46.03732970874269
45,52,46.013776123885435
46,52,46.046411249323384
47,52,46.05255092603428
48,52,46.21695919890409
49,52,46.16019252612758
50,52,46.13493223536602
51,52,46.08487683726602
52,52,46.05418268402211
53,52,46.087266572131625
54,52,45.9794134234255
55,52,46.05433421974899
56,52,46.057437771717346
57,52,46.14102942908272
58,52,46.0964860626234
59,52,46.04288913875204
60,52,46.088623973125785
61,52,46.02688897356147
62,52,46.11002791747457
63,52,46.10662802976247
64,52,46.05436069403204
65,52,46.033046381070235
66,52,45.9922045336249
67,52,45.99519432807783
68,52,46.06950859437082
69,52,46.013244150069866
70,52,46.04944175418514
71,52,45.90937238264104
72,52,45.71678717178276
73,52,45.80276638511288
74,52,45.80950316257539
75,52,45.91170404599159
76,52,45.82691255814573
77,52,45.799444407347636
78,52,45.835640166308906
79,52,45.878890338195646
80,52,45.71403551348631
81,52,45.713276228942895
82,52,45.57750840883074
83,52,45.713516908401196
84,52,45.57811156098042
85,52,45.694940136680735
86,52,45.522778531092854
87,52,45.49450876650388
88,52,45.33829656305244
89,52,45.32185465915951
90,52,45.35499146433654
91,52,45.311354490689894
92,52,44.99670667704558
93,52,45.17639057985747
94,52,45.16045023063394
95,52,45.176022061962
96,52,45.15389735752696
97,52,45.0731384542791
98,52,45.1315169012549
99,52,44.88466231346629
0,53,44.97282974544434
1,53,44.96557635758193
2,53,45.05985773262706
3,53,45.01749069224485
4,53,45.11112901390415
5,53,45.11943506136186
6,53,45.10195230727088
7,53,45.1997870029474
8,53,45.20169820924068
9,53,45.24946202674724
10,53,45.278362111110525
11,53,45.35953232616235
12,53,45.444092117922075
13,53,45.451908676433106
14,53,45.51238012817889
15,53,45.50882389486382
16,53,45.605688048728396
17,53,45.68758984927241
18,53,45.59928431853496
19,53,45.644577347874105
20,53,45.68054262387777
21,53,45.770938198929
22,53,45.83950786453356
23,53,45.68309251839475
24,53,45.74599584041473
25,53,45.856499173112894
26,53,45.835374749924924
27,53,45.935212957136656
28,53,45.919959084941894
29,53,45.966913396161566
30,53,45.82173889957538
31,53,45.843958300591176
32,53,45.85561585518137
33,53,45.84893960886342
34,53,45.906630408427844
35,53,45.951570101092905
36,53,45.92944855482207
37,53,45.96787511163198
38,53,46.01159424894243
39,53,45.94158337452173
40,53,45.99201665569915
41,53,45.958105243493655
42,53,45.92737661151327
43,53,45.9643144163317
44,53,45.98553421573601
45,53,45.932318046860445
46,53,45.9349125280432
47,53,46.07102393545463
48,53,46.26900730038393
49,53,46.2988795623082
50,53,46.12628350739601
51,53,46.065405342614014
52,53,46.06896806190715
53,53,46.14271369330599
54,53,46.03748996330312
55,53,46.045184084441594
56,53,46.05003995181892
57,53,46.05109073364896
58,53,46.11387785241257
59,53,46.04410287968799
60,53,45.97974667839949
61,53,46.07503919913848
62,53,46.30281006243319
63,53,46.25998121661549
64,53,46.11030062931033
65,53,46.05283930553781
66,53,46.083339631348615
67,53,46.12922422051257
68,53,45.922412315229565
69,53,46.067104280515665
70,53,46.07028807614617
71,53,46.04117636153275
72,53,45.92510729314787
73,53,45.941439695073626
74,53,45.90752875064537
75,53,45.93141243844913
76,53,45.89190222429124
77,53,45.80219546835102
78,53,45.70028159646638
79,53,45.85169159888639
80,53,45.83259132954131
81,53,45.763247794168564
82,53,45.71355229918423
83,53,45.830568610026475
84,53,45.75922118721603
85,53,45.69488059327276
86,53,45.64622571329451
87,53,45.43188750107268
88,53,45.5447950275006
89,53,45.39402818843911
90,53,45.35327142141428
91,53,45.3283286894916
92,53,45.218262430958454
93,53,45.20708098792264
94,53,45.200343925921516
95,53,45.15621845739131
96,53,44.98581492656458
97,53,45.06286312491211
98,53,45.14736486819853
99,53,44.9239773410649
0,54,44.882131321863056
1,54,45.01404023262742
2,54,45.02766126734875
3,54,44.98049321788106
4,54,45.07202623034685
5,54,45.06113138846679
6,54,45.04865587183216
7,54,45.02662744067804
8,54,45.16563690818887
9,54,45.13751786999951
10,54,45.10283166131589
11,54,45.411535282002944
12,54,45.44376569045001
13,54,45.48088546802491
14,54,45.579550570197696
15,54,45.50762801586316
16,54,45.541718583575815
17,54,45.523247364940914
18,54,45.68388314786756
19,54,45.62453887056522
20,54,45.574507670258704
21,54,45.783020653342234
22,54,45.829847275456416
23,54,45.72581359358483
24,54,45.68475195368845
25,54,45.80999057414589
26,54,45.868153577255654
27,54,45.932505342828414
28,54,45.98118350990352
29,54,45.93649165891705
30,54,45.84000467850391
31,54,45.825351658810874
32,54,45.90149523576159
33,54,45.813299148844955
34,54,45.82519776868586
35,54,45.96770034201434
36,54,46.01820958178888
37,54,46.14204451621487
38,54,46.039089362582736
39,54,46.0003148773367
40,54,46.0972860890633
41,54,46.01045478053409
42,54,45.93180935507269
43,54,45.97259437311644
44,54,45.93205863395658
45,54,45.985613800546595
46,54,46.02575879905652
47,54,46.03618998289119
48,54,46.13966752317599
49,54,46.12180575950534
50,54,46.10388018871299
51,54,46.13899429039593
52,54,46.17105376650116
53,54,46.17735592988923
54,54,46.142141147745356
55,54,46.10154543225937
56,54,46.09755699797687
57,54,46.11162236922267
58,54,46.18792438044426
59,54,46.106752127713094
60,54,46.05670792556013
61,54,46.03839598527571
62,54,46.03517858895097
63,54,46.17754961842152
64,54,46.19572442977486
65,54,46.09507453705566
66,54,46.13295104322465
67,54,46.03348965339886
68,54,46.02209890838115
69,54,46.05616450220202
70,54,46.02547402483627
71,54,45.964396091388664
72,54,45.86366920027753
73,54,45.98754166445194
74,54,45.89962232378947
75,54,45.81728363624521
76,54,45.944933145574666
77,54,45.88705675391094
78,54,45.88686232271026
79,54,45.942327650728245
80,54,45.91966897583498
81,54,45.79528084907615
82,54,45.79718704537403
83,54,45.86258588299089
84,54,45.78868620364804
85,54,45.68599855766741
86,54,45.624923000101944
87,54,45.521187812766044
88,54,45.508632090848735
89,54,45.362051544387995
90,54,45.3157038751946
91,54,45.34092058148917
92,54,45.29870716735495
93,54,45.22975382893863
94,54,45.15970379581711
95,54,45.06619145311877
96,54,45.008560983165125
97,54,45.078763924281134
98,54,45.07064719791292
99,54,44.94124955799552
0,55,44.93624967091144
1,55,45.001082894988905
2,55,45.07300531021663
3,55,45.01717781439747
4,55,45.01466643515893
5,55,45.05538462069901
6,55,45.13600671511757
7,55,45.14443358066293
8,55,45.10622532094063
9,55,45.21520814491656
10,55,45.28674311452082
11,55,45.358628654961265
12,55,45.353538341032085
13,55,45.512254044405985
14,55,45.44732745519831
15,55,45.501345739068185
16,55,45.45929834720501
17,55,45.49350425403502
18,55,45.64839556485365
19,55,45.658322906873636
20,55,45.61530352455638
21,55,45.685520986161485
22,55,45.79129846718306
23,55,45.66411865454887
24,55,45.7005348879474
25,55,45.85086320627933
26,55,45.90136319631506
27,55,45.98860672158966
28,55,45.94805110868572
29,55,45.989142721533426
30,55,45.89980055784922
31,55,45.80942686374826
32,55,45.88190695545966
33,55,45.79006845632321
34,55,45.83918423612235
35,55,45.82934852561173
36,55,46.033444267585885
37,55,46.05792108228721
38,55,46.01016328399474
39,55,46.1692850944204
40,55,46.06596950023001
41,55,45.97508291168806
42,55,46.017432058664504
43,55,45.93268319455536
44,55,45.97956186790735
45,55,45.984528782411424
46,55,46.00570117695133
47,55,46.035830980983526
48,55,46.0504352167154
49,55,46.066393394328756
50,55,46.09747216763348
51,55,46.16272522991018
52,55,46.22681826404503
53,55,46.25144747138219
54,55,46.17639795003858
55,55,46.12055963646669
56,55,46.169941466664866
57,55,46.15723366443868
58,55,46.09175543436588
59,55,46.14731222014636
60,55,46.078827718361005
61,55,46.05499318840407
62,55,46.0367669894828
63,55,46.13819526870231
64,55,46.13486012573473
65,55,46.16712115121909
66,55,46.13184796812894
67,55,46.09335788007719
68,55,46.155177464296074
69,55,46.1061760548199
70,55,46.10732266582553
71,55,46.00969829721825
72,55,46.015521622934344
73,55,46.042640501736756
74,55,46.075923801556854
75,55,45.918972154468804
76,55,45.92813630629148
77,55,45.93612401049295
78,55,46.139697930548934
79,55,46.01843177514219
80,55,45.90212832118287
81,55,45.83028162435223
82,55,45.95605903296031
83,55,45.87458344518592
84,55,45.76180265047701
85,55,45.69734534688526
86,55,45.54488931759143
87,55,45.48892024335302
88,55,45.44452184526338
89,55,45.33034195349038
90,55,45.35319658303206
91,55,45.39135242333749
92,55,45.2900640531882
93,55,45.31071875509871
94,55,45.170288571345225
95,55,45.211399751532014
96,55,45.09655152296517
97,55,45.02995541977229
98,55,45.12939328208304
99,55,45.03746961567991
0,56,45.06021653282067
1,56,45.04103812729436
2,56,45.023934784447555
3,56,45.00027077381944
4,56,45.06052742114314
5,56,45.00368874263241
6,56,45.22586485335363
7,56,45.131854524943634
8,56,45.19720737592077
9,56,45.162166693974015
10,56,45.25426603069761
11,56,45.21871615292606
12,56,45.337545478808146
13,56,45.47527688882088
14,56,45.45167776290066
15,56,45.43888198010181
16,56,45.498313689922455
17,56,45.53533218872591
18,56,45.568619983364655
19,56,45.6593245601601
20,56,45.7172572200292
21,56,45.62872584142772
22,56,45.76078399387426
23,56,45.72960271518355
24,56,45.74281195801926
25,56,45.84704376454954
26,56,45.85276831340679
27,56,45.938268648206574
28,56,45.83449002678071
29,56,45.855600835240935
30,56,45.8651709577763
31,56,45.83809061761584
32,56,45.88609503908134
33,56,45.86296186021362
34,56,45.920150319935914
35,56,45.95941025858617
36,56,46.022858029256675
37,56,46.058247011768565
38,56,46.07428994043422
39,56,46.08254762722663
40,56,46.05880364708406
41,56,45.987217612920404
42,56,46.09694816085363
43,56,45.98128215643715
44,56,46.106721206054004
45,56,46.09172374933739
46,56,46.17300713357979
47,56,46.13762783037044
48,56,46.12016711710176
49,56,46.142763125361654
50,56,46.090214973968145
51,56,46.128182570079716
52,56,46.18733287214741
53,56,46.27315537197215
54,56,46.27010880354105
55,56,46.15412407179471
56,56,46.28872105072802
57,56,46.146021711313026
58,56,46.04902583971685
59,56,46.07125754428817
60,56,46.26337286933589
61,56,46.23679962934568
62,56,46.150087788399496
63,56,46.10029388912683
64,56,46.12021203990936
65,56,46.1806786208455
66,56,46.19344781259687
67,56,46.234148810137945
68,56,46.173797999290926
69,56,46.18301695771021
70,56,46.04979196510082
71,56,46.06121124850186
72,56,45.95202706417713
73,56,45.99271047221115
74,56,45.918781994167404
75,56,46.06596827597098
76,56,46.060370841884954
77,56,46.091367373474085
78,56,46.069123889036796
79,56,46.01313599794699
80,56,45.94980154913317
81,56,45.931184177553725
82,56,45.8343459857913
83,56,45.872326097875415
84,56,45.79048794749302
85,56,45.788964422823156
86,56,45.63780434800816
87,56,45.55047096439379
88,56,45.45140339771923
89,56,45.39308054183317
90,56,45.54279778838976
91,56,45.356202882680996
92,56,45.240096716112134
93,56,45.22742948033355
94,56,45.28499680840392
95,56,45.15784746143582
96,56,45.1447402762732
97,56,45.04400302582847
98,56,45.06099848814179
99,56,45.08343624457598
0,57,44.95696937123415
1,57,44.97605804112117
2,57,44.96764442096717
3,57,45.01228153441221
4,57,45.05354910428474
5,57,45.02707635235805
6,57,45.05914745105436
7,57,45.14658022245771
8,57,45.10347719630565
9,57,45.14180839809182
10,57,45.14743108243377
11,57,45.19753737361238
12,57,45.32394273321966
13,57,45.45070553983641
14,57,45.55559273343977
15,57,45.472436547529576
16,57,45.53881444666705
17,57,45.47732230831042
18,57,45.549852694836794
19,57,45.66194506216178
20,57,45.72195521872001
21,57,45.74106960676566
22,57,45.814745662512195
23,57,45.799229118807936
24,57,45.82890409734975
25,57,45.86614281021586
26,57,45.75720114135433
27,57,45.80984098271391
28,57,45.75254885277087
29,57,45.94213289914276
30,57,45.86178951392961
31,57,45.85206136686255
32,57,45.8604837459728
33,57,45.86473612990366
34,57,45.889883465187054
35,57,45.95622968478718
36,57,46.01328334788371
37,57,46.10184106313675
38,57,46.11204691567261
39,57,46.18032618795755
40,57,46.14464400838858
41,57,46.047750512867026
42,57,46.0653263513279
43,57,46.066484118855
44,57,46.18184952125295
45,57,46.120817847179126
46,57,46.15676555285441
47,57,46.19588266710163
48,57,46.26270978024093
49,57,46.217038091998226
50,57,46.26239044141235
51,57,46.08306103462395
52,57,46.17269422472249
53,57,46.240161966228484
54,57,46.25128452397213
55,57,46.108356958298415
56,57,46.24818071707744
57,57,46.20168487743726
58,57,46.08506449691956
59,57,46.13415405132882
60,57,46.26686579507478
61,57,46.07866533252169
62,57,46.03366575814191
63,57,46.00848919710626
64,57,46.0738498804494
65,57,46.156843608188595
66,57,46.258906471318426
67,57,46.22284284883661
68,57,46.17785932498311
69,57,46.12815837114533
70,57,46.02008529593432
71,57,46.05345487456232
72,57,45.929893330345934
73,57,45.797060774391646
74,57,45.965309319177074
75,57,46.01550944557449
76,57,45.98196430839
77,57,45.96051748679231
78,57,45.96167473084135
79,57,45.9183875869151
80,57,45.937425423341345
81,57,45.79945139319105
82,57,45.70364846490243
83,57,45.75025936631751
84,57,45.742174550054955
85,57,45.70905998095984
86,57,45.70177056983006
87,57,45.60402189142228
88,57,45.42515998103344
89,57,45.394881005583116
90,57,45.45328263857239
91,57,45.46120928431992
92,57,45.36418118166891
93,57,45.16098953227989
94,57,45.16226921383453
95,57,45.120504864480246
96,57,45.11363876222732
97,57,45.12868969966438
98,57,45.09260594812771
99,57,44.99039110865692
0,58,44.91916684007752
1,58,45.09947682483479
2,58,44.92386834720173
3,58,44.98237654735542
4,58,45.06014141140852
5,58,45.090981892571975
6,58,45.083300355832435
7,58,45.084893895568996
8,58,45.14448845841969
9,58,45.11041897952711
10,58,45.08161608200179
11,58,45.26164971642626
12,58,45.34700852905624
13,58,45.49267309096504
14,58,45.50406110748138
15,58,45.51729162773853
16,58,45.56389958804918
17,58,45.60196855744543
18,58,45.60851883833965
19,58,45.57633185527227
20,58,45.705371572573554
21,58,45.769999712236356
22,58,45.78196426459433
23,58,45.80196946925082
24,58,45.7853515230593
25,58,45.83512597882944
26,58,45.772278649147715
27,58,45.70928171748018
28,58,45.76687799664835
29,58,45.73204965393448
30,58,45.77899121057831
31,58,45.722448240870435
32,58,45.80023513489801
33,58,45.832780095589335
34,58,45.90904866638599
35,58,45.845512515759324
36,58,45.848613870507705
37,58,45.89766268735853
38,58,45.946684656322304
39,58,46.09653731803263
40,58,46.059719224271255
41,58,45.97867538396747
42,58,45.93774249172853
43,58,45.99870044378943
44,58,46.05592363302665
45,58,46.06182152135189
46,58,46.13814507272346
47,58,46.14256473538679
48,58,46.17293276926001
49,58,46.181978109391665
50,58,46.21189271186968
51,58,46.13987460847872
52,58,46.120046062874906
53,58,46.09753679650997
54,58,46.176465024412366
55,58,46.16147562874212
56,58,46.138235450382794
57,58,46.16686973524926
58,58,46.15308977068631
59,58,46.176785297672225
60,58,46.20742776449704
61,58,46.21901360272044
62,58,46.09975136287686
63,58,45.961885760001934
64,58,46.11937474755969
65,58,46.16989365715928
66,58,46.28372603319147
67,58,46.20287142598245
68,58,46.19938622147397
69,58,46.13575790375597
70,58,46.01498033586819
71,58,45.94825351978538
72,58,45.93908978487954
73,58,45.85703408687208
74,58,45.93238091765319
75,58,45.954102685050145
76,58,45.89996124487001
77,58,45.9407463938831
78,58,45.91269335818906
79,58,45.84883221954027
80,58,46.023802639361946
81,58,45.854798897303894
82,58,45.814532482634704
83,58,45.70652005537498
84,58,45.83131400082442
85,58,45.6944709760631
86,58,45.6847444393445
87,58,45.50712319335351
88,58,45.472181803930546
89,58,45.40461653151884
90,58,45.44819333077625
91,58,45.326836934113594
92,58,45.293349964020635
93,58,45.269031684336184
94,58,45.09778638680558
95,58,45.191764230544464
96,58,45.11074549620406
97,58,44.96871523812439
98,58,45.112902886636775
99,58,44.9589910675259
0,59,44.939258356103736
1,59,44.97811978427491
2,59,44.94641103621704
3,59,44.95751853730205
4,59,45.06430450141763
5,59,45.08292784950257
6,59,45.04807184233346
7,59,45.0885338661662
8,59,45.11596474244945
9,59,45.129595041804635
10,59,45.04970046297522
11,59,45.138385185262194
12,59,45.20581240925084
13,59,45.40265312920482
14,59,45.484592204768475
15,59,45.45845084187269
16,59,45.43007033601963
17,59,45.50729789216586
18,59,45.54291739592155
19,59,45.62492927042558
20,59,45.65686866650234
21,59,45.60663570494062
22,59,45.74710890345054
23,59,45.69612766004002
24,59,45.697088104515174
25,59,45.79477607128457
26,59,45.73082378759459
27,59,45.71306902036587
28,59,45.81719682415824
29,59,45.819962399477205
30,59,45.914590470145995
31,59,45.921050578268705
32,59,45.856560993121306
33,59,45.84062030203657
34,59,45.83871352253361
35,59,45.853156659076205
36,59,45.99608252802177
37,59,45.93435372828293
38,59,46.036733747333734
39,59,45.97563014516367
40,59,46.05378906288562
41,59,45.88347367991423
42,59,46.01514853728644
43,59,46.067534135964124
44,59,46.04783423291855
45,59,46.08281083404562
46,59,46.11554920540128
47,59,46.22349567709374
48,59,46.30268739407006
49,59,46.20580154319427
50,59,46.194958892449016
51,59,46.052361450140296
52,59,46.211707560754476
53,59,46.1914809873244
54,59,46.22177201775786
55,59,46.14745485497313
56,59,46.23991196675633
57,59,46.27008277506971
58,59,46.234573338056904
59,59,46.216751667060464
60,59,46.16175495873351
61,59,46.18269289052603
62,59,46.1219240272445
63,59,46.179174837056436
64,59,46.169719551060766
65,59,46.08355594184235
66,59,46.16542563563472
67,59,46.17087741140856
68,59,46.137825580425115
69,59,46.01259122496084
70,59,46.01207095629565
71,59,45.825291160184406
72,59,45.90405207974884
73,59,46.00245869429935
74,59,45.90392020682734
75,59,45.97320185883238
76,59,45.90727252906145
77,59,45.996953175671834
78,59,45.990872429950215
79,59,45.92935321434147
80,59,45.8089829144043
81,59,45.838052187151064
82,59,45.81949076546259
83,59,45.75199350998476
84,59,45.767905261065835
85,59,45.6939379809654
86,59,45.66948496733197
87,59,45.548104123200005
88,59,45.391730735417056
89,59,45.36332027607649
90,59,45.36062118032277
91,59,45.269313812523905
92,59,45.266930631960626
93,59,45.27235322828019
94,59,45.185012923712776
95,59,45.14582979967679
96,59,45.12304198160679
97,59,45.11394626066556
98,59,45.11965115548284
99,59,44.93629986214259
0,60,44.9011238697134
1,60,44.911013688136855
2,60,44.83978250453749
3,60,44.91651191599573
4,60,44.995194840188866
5,60,45.015284705125026
6,60,45.049761535787056
7,60,45.07732540984347
8,60,45.05789253245207
9,60,45.147008624002524
10,60,45.088301533422424
11,60,45.121914015914086
12,60,45.27677728103643
13,60,45.36860432148362
14,60,45.47903981859249
15,60,45.45775837159371
16,60,45.58946303523031
17,60,45.55795064263294
18,60,45.58909358187236
19,60,45.64315744089077
20,60,45.65016914755269
21,60,45.72901528080823
22,60,45.711349408290225
23,60,45.70118530107023
24,60,45.64302591071319
25,60,45.69796727226057
26,60,45.74944821153274
27,60,45.83709200817739
28,60,45.8497647529023
29,60,45.78482925118786
30,60,45.84573334508141
31,60,45.82979194582753
32,60,45.84347316691187
33,60,45.79561184051754
34,60,45.92876242604193
35,60,45.82063524399406
36,60,45.92971194757435
37,60,45.92779593478847
38,60,45.9945341317722
39,60,46.08183845926581
40,60,46.02137113838882
41,60,45.97778588348379
42,60,46.033586608730445
43,60,45.989200974298875
44,60,46.03230459449231
45,60,46.01582814216577
46,60,46.01377949292902
47,60,46.14051096120994
48,60,46.22555598728438
49,60,46.116888248316336
50,60,46.190399737912
51,60,46.15951801516601
52,60,46.21573383289369
53,60,46.02812850945925
54,60,46.193445963693485
55,60,46.15337197557925
56,60,46.18331354787938
57,60,46.21619272947999
58,60,46.162762098765825
59,60,46.155254372650454
60,60,46.17230158028606
61,60,46.13624312962572
62,60,46.192907226259024
63,60,46.11991342169499
64,60,46.09509657112494
65,60,46.05485764697272
66,60,46.119849918669495
67,60,46.11839791548796
68,60,46.038414280988725
69,60,46.090661190380565
70,60,45.95222344099792
71,60,45.80315567517441
72,60,45.91690522760884
73,60,45.8920238719177
74,60,45.94335890474985
75,60,46.01019188378774
76,60,45.95206517403338
77,60,45.89101038668359
78,60,45.98945127960921
79,60,45.91203402535014
80,60,45.83115113126315
81,60,45.826264822148445
82,60,45.84911068157073
83,60,45.76473337132553
84,60,45.78229289818357
85,60,45.66839355428286
86,60,45.54945951530859
87,60,45.563799836956804
88,60,45.545198851325424
89,60,45.382196577475845
90,60,45.397362681957965
91,60,45.45645346152995
92,60,45.36412963903998
93,60,45.25173675811986
94,60,45.28964393843113
95,60,45.19236701610038
96,60,45.116719526731856
97,60,45.07813725602841
98,60,45.02306475413072
99,60,45.047382506828114
0,61,44.838169907729906
1,61,44.89704462721118
2,61,44.92300482476718
3,61,44.9570794175485
4,61,45.00177670551483
5,61,45.00126534147678
6,61,45.045923216207754
7,61,45.09156342557783
8,61,45.13842197904903
9,61,45.24013646684217
10,61,45.200358856520296
11,61,45.2186319864383
12,61,45.24151169763313
13,61,45.369943377384516
14,61,45.38750807282237
15,61,45.50813891923434
16,61,45.559921136707324
17,61,45.573840744571314
18,61,45.59317285484428
19,61,45.63239587635608
20,61,45.51295323248384
21,61,45.59693471358894
22,61,45.80325864694237
23,61,45.628063454906425
24,61,45.63043942940733
25,61,45.62662059785911
26,61,45.714259243723816
27,61,45.78816863841915
28,61,45.75803987444919
29,61,45.73169171637366
30,61,45.73064039315612
31,61,45.718373077024566
32,61,45.74311037576119
33,61,45.7905996947716
34,61,45.835087149916575
35,61,45.83849110090503
36,61,45.95326757401064
37,61,45.95851057281091
38,61,45.974804879720985
39,61,46.033535896036
40,61,46.02682544105995
41,61,45.91043748607875
42,61,46.04629448166267
43,61,46.03224572048187
44,61,46.01152090216311
45,61,46.04733162368976
46,61,45.95813389054098
47,61,45.99538525458318
48,61,46.26334450417465
49,61,46.251934385918034
50,61,46.25097191036082
51,61,46.18611944176194
52,61,46.09644692852079
53,61,46.22452435201741
54,61,46.16536354881781
55,61,46.21045814750775
56,61,46.29962423454003
57,61,46.24552427971663
58,61,46.14843029151176
59,61,46.05210550711947
60,61,46.22299698608711
61,61,46.19312355830748
62,61,46.214343238510466
63,61,46.14296508227425
64,61,46.044172336902605
65,61,46.10153067010843
66,61,46.24804334006542
67,61,46.15099793256806
68,61,46.06408538908907
69,61,46.02778134506728
70,61,46.03999522517282
71,61,45.98854093057092
72,61,45.96537939684228
73,61,45.849883923999485
74,61,45.93907358277563
75,61,45.93542051969456
76,61,45.98745096829684
77,61,45.95742104703295
78,61,46.01661532968643
79,61,45.99591307735437
80,61,45.8539307346119
81,61,45.846394426488274
82,61,45.88189136117334
83,61,45.795124378859114
84,61,45.654360763987455
85,61,45.52864552857531
86,61,45.459736608023796
87,61,45.49129092243182
88,61,45.41935591764053
89,61,45.331872458377745
90,61,45.25441891816008
91,61,45.38823494498914
92,61,45.32128309626749
93,61,45.23769633509918
94,61,45.3029818513526
95,61,45.19750412278364
96,61,45.05168197640312
97,61,45.05844646982335
98,61,45.05281114650553
99,61,45.10397244567018
0,62,44.84400043306616
1,62,44.77133735177122
2,62,44.84221401848467
3,62,45.05598448811432
4,62,44.958928062826615
5,62,44.95616569519376
6,62,45.01186035327119
7,62,45.07590311518976
8,62,45.17317677296017
9,62,45.15188416792215
10,62,45.0892538121181
11,62,45.2312282567375
12,62,45.20176461868721
13,62,45.25346041696305
14,62,45.34289063040936
15,62,45.52326707744763
16,62,45.509491877334334
17,62,45.54214513512859
18,62,45.53885832495965
19,62,45.59439990260388
20,62,45.57532828030694
21,62,45.6538635519154
22,62,45.70743711564555
23,62,45.72575184654348
24,62,45.73331177906131
25,62,45.80628691629006
26,62,45.77550549515074
27,62,45.79492309938503
28,62,45.79686396764279
29,62,45.74360354349919
30,62,45.71936998831074
31,62,45.63025827515644
32,62,45.76317070314411
33,62,45.9396309471136
34,62,45.84086087218063
35,62,45.90885599675845
36,62,45.97252786262243
37,62,45.99537791920791
38,62,46.0056367630997
39,62,46.063706933188875
40,62,45.94794758332149
41,62,45.957249158066375
42,62,46.055770613793165
43,62,45.9795289972672
44,62,46.03455970053946
45,62,46.0106531647578
46,62,46.01363152814494
47,62,46.2000296792322
48,62,46.13180887623898
49,62,46.195813435651345
50,62,46.19945949542136
51,62,46.250472586767486
52,62,46.185673689436655
53,62,46.169245185331604
54,62,46.22537276631124
55,62,46.21441118339457
56,62,46.27874319203888
57,62,46.19450951231619
58,62,46.18530632368525
59,62,46.13434382935685
60,62,46.03043101250266
61,62,46.21679679367105
62,62,46.157430473054184
63,62,46.15650006046481
64,62,46.18100680547353
65,62,46.06220238408956
66,62,46.13508684196473
67,62,46.152122885517116
68,62,46.15633373332665
69,62,46.125299858202816
70,62,46.04270258797879
71,62,45.98639346143231
72,62,45.94095069058867
73,62,45.883450704069745
74,62,45.912573124895474
75,62,45.894201900500995
76,62,45.910942265785536
77,62,45.99995625045793
78,62,45.92798146361918
79,62,45.920008348668574
80,62,45.91143257731214
81,62,45.850861544139335
82,62,45.809659590633046
83,62,45.80926244098371
84,62,45.63201855041146
85,62,45.555310901236965
86,62,45.560290541166594
87,62,45.529562893186494
88,62,45.40476870612143
89,62,45.417545225802144
90,62,45.43217650921634
91,62,45.41926439380766
92,62,45.34309735112359
93,62,45.31250311661235
94,62,45.23819726415816
95,62,45.198672101618925
96,62,45.06436241658387
97,62,45.16334632173949
98,62,45.140075074707326
99,62,45.046562165960694
0,63,44.90964270586947
1,63,44.814737924492256
2,63,44.8874946564113
3,63,45.01424218873388
4,63,44.986102550814124
5,63,44.952958924919216
6,63,45.000233341678594
7,63,45.0309128747411
8,63,45.044415345444136
9,63,45.106997967126496
10,63,45.18666202082508
11,63,45.19262909613356
12,63,45.22991479691905
13,63,45.18770037841194
14,63,45.417457529094065
15,63,45.39603138250344
16,63,45.488423793918706
17,63,45.475262878359146
18,63,45.48020227746408
19,63,45.49900147379026
20,63,45.54828109467242
21,63,45.6188758819329
22,63,45.569878588041796
23,63,45.58949222871357
24,63,45.710131294679556
25,63,45.70599286631226
26,63,45.7926952105895
27,63,45.74326895367877
28,63,45.72424968865142
29,63,45.68372154103642
30,63,45.81643261287908
31,63,45.58721023694022
32,63,45.74387800172482
33,63,45.831797300514
34,63,45.8643181922257
35,63,45.91680107985547
36,63,45.924639683181866
37,63,45.89853662913394
38,63,45.975390453931425
39,63,45.974706589140936
40,63,45.95070158046795
41,63,45.96377146902355
42,63,46.00691140691463
43,63,46.09286639600711
44,63,46.0288036997445
45,63,45.93595933399317
46,63,46.03873313231251
47,63,46.08303407433323
48,63,46.04340176568549
49,63,46.12655432054559
50,63,46.17350985207884
51,63,46.20188246300913
52,63,46.11710919237358
53,63,46.084414857632446
54,63,46.203040754515506
55,63,46.16794821133023
56,63,46.285217697150756
57,63,46.232901859728535
58,63,46.212576919825786
59,63,46.105955998482
60,63,46.204586783319506
61,63,46.18953587659665
62,63,46.22359231618515
63,63,46.24362248602681
64,63,46.193107993728105
65,63,46.144275975882096
66,63,46.02294197249121
67,63,46.128437270857994
68,63,46.18147597501254
69,63,46.077191128880614
70,63,46.03010928253556
71,63,45.959679222485924
72,63,45.97816031573432
73,63,45.88869001718678
74,63,45.75057319435341
75,63,45.79188304533986
76,63,45.85811973740617
77,63,45.8671588519227
78,63,45.90546819375406
79,63,45.84011379285069
80,63,45.89377432112465
81,63,45.86367812131124
82,63,45.822262717215835
83,63,45.85714767278567
84,63,45.71151750922637
85,63,45.534215373752176
86,63,45.47533134039731
87,63,45.56833822271324
88,63,45.3699725435298
89,63,45.35400777188498
90,63,45.49363907351554
91,63,45.48826689029296
92,63,45.37181034261268
93,63,45.25272704137224
94,63,45.190005070936095
95,63,45.058010605263334
96,63,45.04839538283032
97,63,45.07463412380297
98,63,45.074078024553586
99,63,45.059482612271594
0,64,44.82710026333559
1,64,44.796892534237934
2,64,44.79276084520686
3,64,44.89560382623448
4,64,44.950413099836666
5,64,44.937072521254606
6,64,44.92499174432139
7,64,45.02018694037555
8,64,45.08277463103349
9,64,45.21117088716896
10,64,45.131741533478404
11,64,45.15112906215754
12,64,45.18397289162873
13,64,45.34678182404862
14,64,45.43343091627758
15,64,45.402926651624895
16,64,45.56507623175145
17,64,45.38747457822542
18,64,45.48844925492652
19,64,45.52474151484658
20,64,45.536907331635604
21,64,45.663648976743445
22,64,45.57732416126943
23,64,45.52444063181443
24,64,45.63583842080716
25,64,45.71073112740473
26,64,45.65621649140891
27,64,45.736073867982284
28,64,45.72697987422194
29,64,45.647889777551285
30,64,45.64378380721943
31,64,45.62678317174715
32,64,45.65863906512514
33,64,45.781324736017936
34,64,45.91335261594146
35,64,45.900155828529364
36,64,45.95163339260457
37,64,45.962620951523846
38,64,45.87604344760517
39,64,45.882020779061165
40,64,45.96842419986113
41,64,45.978367271288064
42,64,45.93189829146165
43,64,45.97573625200248
44,64,46.06914512969661
45,64,46.052847009758686
46,64,45.904002239526555
47,64,46.01412211118141
48,64,46.02842523960004
49,64,45.90974226696876
50,64,46.10537787245762
51,64,46.133101478170424
52,64,46.15019634834579
53,64,46.14099566377922
54,64,46.20639747089344
55,64,46.31603169178617
56,64,46.294868017373716
57,64,46.265839884448674
58,64,46.17226402622332
59,64,46.2051594480685
60,64,46.16491323323072
61,64,46.217521641769046
62,64,46.23608576352922
63,64,46.2161725836588
64,64,46.15870783816132
65,64,46.11659757511423
66,64,46.23553428639728
67,64,46.21989669127002
68,64,46.223238952189085
69,64,46.15927714977508
70,64,46.05612456735467
71,64,45.96125996168977
72,64,45.88286790132601
73,64,45.87259776252836
74,64,45.81523484353485
75,64,45.84056067544849
76,64,45.853905264519824
77,64,45.81386663234491
78,64,45.86276884966017
79,64,45.95673557121356
80,64,45.86569209086193
81,64,45.86934332376464
82,64,45.90113433030766
83,64,45.79623876328123
84,64,45.67968107945528
85,64,45.60734631054558
86,64,45.58433393935823
87,64,45.512793232825615
88,64,45.45954403588666
89,64,45.405147201989436
90,64,45.43785763115153
91,64,45.50226958997908
92,64,45.31736595113695
93,64,45.230063749609656
94,64,45.23008124945154
95,64,45.1603840469037
96,64,45.068015890411274
97,64,45.070593476154556
98,64,45.12209424940722
99,64,45.111036251524254
0,65,44.85093154565919
1,65,44.70653102617557
2,65,44.79429102099963
3,65,44.842192204073825
4,65,44.89382634398679
5,65,44.92588725404133
6,65,44.93947872108488
7,65,45.07364462592115
8,65,45.05261710714362
9,65,44.93833916273404
10,65,45.11814695269252
11,65,45.02419327119618
12,65,45.14385056303399
13,65,45.37606955398995
14,65,45.33798064523174
15,65,45.407934356269855
16,65,45.440449707864595
17,65,45.37541860892396
18,65,45.39882378908857
19,65,45.49504484426609
20,65,45.57790386119717
21,65,45.49014251077911
22,65,45.5100434892292
23,65,45.560938070424314
24,65,45.71280208452838
25,65,45.609700024295236
26,65,45.67928926632222
27,65,45.79267914486548
28,65,45.67427472225458
29,65,45.69381336767492
30,65,45.706754306137796
31,65,45.65050146801007
32,65,45.806873190970634
33,65,45.76667561331293
34,65,45.73021345102066
35,65,45.844207561661506
36,65,45.85500915371831
37,65,45.91681831406581
38,65,45.916717086629575
39,65,45.91670349769771
40,65,45.935521493051944
41,65,45.898524395264246
42,65,45.89396320052012
43,65,46.020418486637425
44,65,46.08210021474429
45,65,46.08389763343593
46,65,46.01380293587379
47,65,46.15123495083036
48,65,46.0789590528379
49,65,46.07191826547246
50,65,46.08712704072552
51,65,46.15744961066103
52,65,46.195362000089716
53,65,46.25973031989591
54,65,46.284227343021314
55,65,46.28438945845858
56,65,46.27237949588531
57,65,46.25303175525383
58,65,46.192355763702224
59,65,46.132826941935384
60,65,46.245901087544084
61,65,46.29069323857131
62,65,46.237571803754555
63,65,46.1191221258329
64,65,46.08938714771407
65,65,46.15288595344758
66,65,46.132123464182186
67,65,46.167020496943294
68,65,46.15573652367252
69,65,46.22324277308919
70,65,46.08203542512365
71,65,46.030744543670224
72,65,45.96695740973154
73,65,45.83916398017627
74,65,45.94511903595598
75,65,45.89078570631628
76,65,45.87868004224021
77,65,45.83083250592726
78,65,45.89438001201299
79,65,45.914691819169605
80,65,45.91490922449162
81,65,45.920304444117306
82,65,45.870245491560574
83,65,45.78800132283969
84,65,45.65022951706439
85,65,45.62957536509691
86,65,45.64287601954186
87,65,45.536242267029806
88,65,45.592311666057064
89,65,45.469890880144014
90,65,45.44193584161569
91,65,45.393392581699516
92,65,45.330810417673874
93,65,45.29261493808171
94,65,45.2124398875646
95,65,45.17104846102492
96,65,45.09039175711929
97,65,45.08497259944977
98,65,45.12220074091496
99,65,45.04612305330292
0,66,44.68210928286034
1,66,44.68945816980073
2,66,44.7246399608204
3,66,44.919273649263545
4,66,45.011112306360594
5,66,44.96334254363736
6,66,44.90712270807751
7,66,44.93271175081031
8,66,45.13525869762301
9,66,45.03236047375758
10,66,45.119046040652975
11,66,45.14089603103179
12,66,45.116270558370275
13,66,45.38406007192958
14,66,45.28975249393384
15,66,45.36549581167088
16,66,45.44937960088047
17,66,45.391911626248216
18,66,45.344305485701355
19,66,45.36273150713543
20,66,45.5560742584436
21,66,45.5083938997245
22,66,45.4775894748805
23,66,45.496083648442365
24,66,45.59935197883114
25,66,45.71642768413689
26,66,45.703370952840984
27,66,45.799709395164314
28,66,45.72527701602017
29,66,45.73979895434721
30,66,45.798966443128904
31,66,45.776694269332225
32,66,45.77223883204266
33,66,45.78197184537086
34,66,45.84209139889395
35,66,45.90865509402427
36,66,46.01606527630246
37,66,45.89867544972469
38,66,45.89103270272274
39,66,45.97000631851376
40,66,45.949806882202424
41,66,45.9929424890925
42,66,46.0294401982441
43,66,45.96959979175098
44,66,46.02163787798153
45,66,46.07761741872978
46,66,46.053154974056966
47,66,46.08066042300756
48,66,46.11957438613693
49,66,46.172394769397386
50,66,46.132077084756204
51,66,46.15490247315871
52,66,46.14676755530942
53,66,46.23309601636781
54,66,46.23938389782667
55,66,46.29590394449988
56,66,46.17674998559012
57,66,46.226649737521264
58,66,46.275539228293226
59,66,46.26198152634353
60,66,46.31606363192214
61,66,46.26158677610507
62,66,46.20851490422088
63,66,46.119556495838864
64,66,46.1221342988313
65,66,46.18889815122532
66,66,46.202224662854064
67,66,46.143615962118055
68,66,46.11743614047866
69,66,46.06719892411213
70,66,46.06459906947161
71,66,46.05857646327077
72,66,45.92017434696248
73,66,45.88816019701409
74,66,46.007714080113345
75,66,46.01536527828549
76,66,45.9140796880624
77,66,45.7513368073424
78,66,45.77380686021294
79,66,45.85886163750931
80,66,45.91662989273355
81,66,45.94998583705815
82,66,45.891776771190756
83,66,45.781889133586375
84,66,45.701417628243235
85,66,45.65784729888658
86,66,45.57552374066171
87,66,45.53731728495909
88,66,45.527725442379484
89,66,45.4956937627676
90,66,45.42532844931898
91,66,45.40166645702156
92,66,45.243266083879426
93,66,45.20384620846297
94,66,45.18024877457715
95,66,45.10020044874821
96,66,45.05247590770462
97,66,45.116967220901316
98,66,45.11873494329144
99,66,45.03169676726759
0,67,44.92572714151427
1,67,44.81322627951694
2,67,44.83409262201829
3,67,44.938986976854856
4,67,44.9903821914735
5,67,45.01912884635487
6,67,45.0508315426076
7,67,45.05273704553911
8,67,45.054616413268064
9,67,44.987928004060834
10,67,44.94279269309564
11,67,45.12860192148882
12,67,45.1755598592216
13,67,45.38092214355632
14,67,45.3202963496268
15,67,45.39698982925016
16,67,45.43470162843283
17,67,45.41290833653013
18,67,45.40470162984588
19,67,45.4738438358507
20,67,45.458690556981296
21,67,45.51583418840344
22,67,45.53936918494067
23,67,45.50545418685665
24,67,45.626456871142146
25,67,45.67557395824524
26,67,45.64014148318383
27,67,45.668899349338105
28,67,45.7123322999397
29,67,45.7034342743095
30,67,45.76321615869053
31,67,45.80015085078003
32,67,45.71064753847102
33,67,45.82050675929483
34,67,45.8057133540825
35,67,45.732466875551594
36,67,45.89866035543824
37,67,45.994712578599575
38,67,45.84982193385268
39,67,45.968768469892794
40,67,46.03984109522275
41,67,45.95677223741759
42,67,45.83322776704243
43,67,45.98226439964819
44,67,45.99801547488239
45,67,46.048338512596715
46,67,46.06954230560642
47,67,46.1435697284586
48,67,46.188284843338764
49,67,46.17035899644905
50,67,46.21702452708294
51,67,46.147085659385525
52,67,46.1241210019335
53,67,46.231286358286134
54,67,46.288404440950934
55,67,46.18190555086673
56,67,46.21673733289359
57,67,46.220915573564284
58,67,46.25443960060696
59,67,46.163388103817795
60,67,46.242273998658874
61,67,46.25010401024734
62,67,46.11667985131852
63,67,46.01534203518181
64,67,46.11017656793514
65,67,46.08820071794085
66,67,46.19784411049338
67,67,46.142601861721054
68,67,46.06825084522848
69,67,46.0410593815283
70,67,46.04009657725807
71,67,46.039725918380796
72,67,45.90409063713403
73,67,46.00550555383994
74,67,45.95352473699956
75,67,45.86800308961122
76,67,45.764152643561104
77,67,45.859909776246276
78,67,45.776540704185734
79,67,45.86370618693557
80,67,45.78171784976559
81,67,45.88671276331583
82,67,45.79797987035843
83,67,45.678948756292684
84,67,45.566630186636985
85,67,45.624434146066804
86,67,45.52499116396663
87,67,45.46139973256301
88,67,45.51493021750513
89,67,45.62476975259067
90,67,45.405914500545634
91,67,45.53267931290072
92,67,45.28191935468296
93,67,45.30125978794423
94,67,45.239477351532784
95,67,45.052714653994386
96,67,44.945447005137154
97,67,45.06796474920635
98,67,45.113365052080155
99,67,44.998059079822454
0,68,44.94708729664481
1,68,44.86973945289921
2,68,44.807904355010365
3,68,44.99050980688452
4,68,45.03966581898799
5,68,45.09087431626912
6,68,44.991037268261024
7,68,44.96169890861685
8,68,44.9834873374668
9,68,45.02159647260078
10,68,45.07919968002413
11,68,45.15695512900339
12,68,45.2189807242667
13,68,45.23094219189886
14,68,45.25567785930623
15,68,45.27105146044459
16,68,45.467125603179696
17,68,45.418708420912914
18,68,45.38146617146825
19,68,45.38647937351969
20,68,45.468499534731656
21,68,45.46449350790732
22,68,45.58672278408912
23,68,45.507807164186175
24,68,45.551588812003494
25,68,45.593108776283444
26,68,45.5348766688253
27,68,45.55465497687246
28,68,45.604920890086575
29,68,45.66736972067503
30,68,45.783838659755475
31,68,45.7748457309973
32,68,45.682204278086616
33,68,45.780640796500606
34,68,45.79659929508723
35,68,45.91903756876757
36,68,45.88402441257732
37,68,45.80666770082541
38,68,45.95655498109736
39,68,45.99253832305356
40,68,45.93729536374303
41,68,45.96857608581347
42,68,45.854345800130694
43,68,45.922523192665004
44,68,46.05524807139327
45,68,46.07668505210414
46,68,46.07739263853276
47,68,46.10792812134115
48,68,46.20949082299992
49,68,46.137039182833064
50,68,46.10959977310811
51,68,46.116378986407355
52,68,46.28193294370596
53,68,46.27304761576417
54,68,46.17700048600301
55,68,46.13576349316591
56,68,46.041362129678305
57,68,46.13225539621559
58,68,46.1822776392492
59,68,46.217593129032885
60,68,46.1371191994928
61,68,46.161358655578304
62,68,46.2122643148288
63,68,46.133954182659906
64,68,46.09081118569162
65,68,46.063567006712276
66,68,46.018496744381544
67,68,46.1297894246959
68,68,46.179788454380635
69,68,46.085964522493356
70,68,46.060248166076335
71,68,45.99057436054581
72,68,45.988770191579
73,68,45.99583847509522
74,68,45.929880238890405
75,68,46.028553327845955
76,68,45.911221124770016
77,68,45.88599454729746
78,68,45.82092648333768
79,68,45.90854969989809
80,68,45.813207166113784
81,68,45.82841984365931
82,68,45.784412380694974
83,68,45.764585899905065
84,68,45.711556619024705
85,68,45.65904299461789
86,68,45.64090253253974
87,68,45.5261652005573
88,68,45.430702701019044
89,68,45.44866541002351
90,68,45.40985302920532
91,68,45.34620755284687
92,68,45.26167611300433
93,68,45.183638629186405
94,68,45.17080345737638
95,68,45.063610291616186
96,68,45.07983967945445
97,68,45.085111802249486
98,68,45.04684502346517
99,68,44.96529553545811
0,69,44.922085198614454
1,69,44.844384801399684
2,69,44.82905919651955
3,69,44.917642739628505
4,69,44.91675786308344
5,69,44.911560715112856
6,69,44.89784242540145
7,69,44.93288417082685
8,69,44.971824386436694
9,69,44.99392138990582
10,69,45.07344717801411
11,69,45.16255484854493
12,69,45.150657345038155
13,69,45.155750459799386
14,69,45.173031774062935
15,69,45.12578862204349
16,69,45.3449583866594
17,69,45.41628003590967
18,69,45.28918927570707
19,69,45.309226636908704
20,69,45.34712940196526
21,69,45.39777604968029
22,69,45.431659064915884
23,69,45.477140360643254
24,69,45.51110871343752
25,69,45.50542797860373
26,69,45.44172983963161
27,69,45.53031651536169
28,69,45.63655006579858
29,69,45.52651154502507
30,69,45.70001178953336
31,69,45.74971537660926
32,69,45.676821477890435
33,69,45.73655166185756
34,69,45.85765327664481
35,69,45.926411962209286
36,69,45.7994158688047
37,69,45.88158245562044
38,69,45.93258651537877
39,69,45.98172815608792
40,69,45.96550730120086
41,69,45.911653395016586
42,69,45.94206715886045
43,69,45.93549100774952
44,69,45.871495650704404
45,69,46.05821791881518
46,69,45.93282250202061
47,69,46.05356220641259
48,69,46.03076668041002
49,69,46.124836595246165
50,69,46.19221898313414
51,69,46.186712034406355
52,69,46.23238841134153
53,69,46.178473771159695
54,69,46.19904907285758
55,69,46.20276645677163
56,69,46.26688217951713
57,69,46.14105894441644
58,69,46.05815981248407
59,69,46.15798055986464
60,69,46.09048366953239
61,69,46.22649377042197
62,69,46.178541379596716
63,69,46.1516271457226
64,69,46.093401532647945
65,69,46.10552791369378
66,69,46.1332208960017
67,69,46.20210293051922
68,69,46.17718591793374
69,69,46.149699582845926
70,69,46.12768310305246
71,69,45.976171842599236
72,69,45.97555066669618
73,69,45.969954193161506
74,69,45.979134974821356
75,69,45.98853966972674
76,69,45.92893429630695
77,69,45.87039990305465
78,69,45.881065779269505
79,69,45.80098127505846
80,69,45.82250324559351
81,69,45.76130078459944
82,69,45.77322061463262
83,69,45.73488749957192
84,69,45.704424405586295
85,69,45.56556518029458
86,69,45.60768576619324
87,69,45.683894982992896
88,69,45.47784127973669
89,69,45.32708607373759
90,69,45.30124739025801
91,69,45.27526766985535
92,69,45.28147985438669
93,69,45.22287990950629
94,69,45.222701471315176
95,69,45.11264169691458
96,69,45.10831428684885
97,69,45.0575458994511
98,69,44.989138355503684
99,69,44.915754168827114
0,70,44.90839425340552
1,70,44.81051815474592
2,70,44.958596616108785
3,70,44.91614882766642
4,70,44.87068511415977
5,70,44.90393411959239
6,70,44.92728533073954
7,70,44.938008539310275
8,70,44.9738426659717
9,70,45.04867374695448
10,70,45.09113174772945
11,70,45.15917294276565
12,70,45.087533081390525
13,70,45.236509712174026
14,70,45.28993395471122
15,70,45.21459907571351
16,70,45.29749174186533
17,70,45.32670540248408
18,70,45.34736766648811
19,70,45.37190379473067
20,70,45.40413548931059
21,70,45.44457893514723
22,70,45.532665609363775
23,70,45.48873017948554
24,70,45.5288517309479
25,70,45.561563682570764
26,70,45.63458386757168
27,70,45.622745325417156
28,70,45.56352863877274
29,70,45.5169611915621
30,70,45.683464605781936
31,70,45.65007004937836
32,70,45.67993015320344
33,70,45.678507017227545
34,70,45.825420926202426
35,70,45.87185166824544
36,70,45.89450104685842
37,70,45.91151830819204
38,70,45.768643893429285
39,70,46.03544723558206
40,70,46.006191992589265
41,70,45.95466139805338
42,70,45.84059078404879
43,70,45.95888986325366
44,70,45.98701895306191
45,70,46.023078096282745
46,70,46.01875471538521
47,70,46.148787104362015
48,70,46.10552144985772
49,70,46.12543633229767
50,70,46.18808287571437
51,70,46.1902256436458
52,70,46.23610242246069
53,70,46.140673955226646
54,70,46.03937754105583
55,70,46.157909746819755
56,70,46.195201636862436
57,70,46.17438163551904
58,70,46.04842249615213
59,70,46.097919623687005
60,70,46.078160373472755
61,70,46.17015664696075
62,70,46.18321261594174
63,70,46.085899849512444
64,70,46.08044281696059
65,70,46.12186152200175
66,70,46.16988898146782
67,70,46.17955862667037
68,70,46.07323500596635
69,70,46.06324269900755
70,70,46.02529372177047
71,70,45.91392814434773
72,70,45.96130575167928
73,70,45.96187517510204
74,70,45.928160563477576
75,70,45.90087402239461
76,70,45.90269859376575
77,70,45.81851989953535
78,70,45.79028465576948
79,70,45.86386327430469
80,70,45.782817297632164
81,70,45.74239185929288
82,70,45.80038325901714
83,70,45.688479924373226
84,70,45.63390946003909
85,70,45.594348874767206
86,70,45.407560615130116
87,70,45.43319813259103
88,70,45.479317164487924
89,70,45.389069156257605
90,70,45.278347123088196
91,70,45.288422470181
92,70,45.26271658764192
93,70,45.22968826761101
94,70,45.22152664375916
95,70,45.16526856577863
96,70,45.067164881441755
97,70,44.935097797136436
98,70,44.85292029313081
99,70,44.92974571528654
0,71,44.88414793263062
1,71,44.842217779374266
2,71,44.77765638216398
3,71,44.83569379063976
4,71,44.97530738131993
5,71,44.82782632736564
6,71,44.96618861550521
7,71,44.98028757951967
8,71,44.95494506482875
9,71,44.98293765133977
10,71,45.088370782550754
11,71,45.26608288133701
12,71,45.18786635545614
13,71,45.214463605431476
14,71,45.228285450186995
15,71,45.275003010124976
16,71,45.18904375416955
17,71,45.363369055460865
18,71,45.34650757626348
19,71,45.45279221870372
20,71,45.413260591052925
21,71,45.39311243897153
22,71,45.45768527192345
23,71,45.516726622625754
24,71,45.575965802479416
25,71,45.575538115261395
26,71,45.652345835133175
27,71,45.651310240900735
28,71,45.64300832473689
29,71,45.554609010048694
30,71,45.54395856349073
31,71,45.77641936230461
32,71,45.744198985423964
33,71,45.72628373266021
34,71,45.81732119625356
35,71,45.76722393255109
36,71,45.85481781173023
37,71,45.87306721557831
38,71,45.99201451926622
39,71,45.93677608962456
40,71,45.92667266814762
41,71,45.96358876733992
42,71,45.911708121175735
43,71,45.89895893296031
44,71,45.98442616041362
45,71,45.989170848726886
46,71,45.88191233165233
47,71,46.093198228193664
48,71,45.99432806712677
49,71,46.07304836675691
50,71,46.09143787074338
51,71,46.11501196397991
52,71,46.15616648847417
53,71,46.09736840532638
54,71,46.056579799769025
55,71,46.028297928144724
56,71,46.064440362104065
57,71,46.03571375960125
58,71,46.06889578967046
59,71,46.09711078255678
60,71,46.0907584273381
61,71,46.113723352446655
62,71,46.12723651837251
63,71,46.004125280053245
64,71,45.98048631910159
65,71,45.947376035523334
66,71,46.055078462732354
67,71,45.96823021109995
68,71,46.10347564342801
69,71,45.9744113053989
70,71,45.974041946887525
71,71,45.90986870406445
72,71,45.86691385816815
73,71,45.99515687728284
74,71,45.969860493456174
75,71,45.836679472916124
76,71,45.801287546164104
77,71,45.8279570860675
78,71,45.8534393067097
79,71,45.77845054732593
80,71,45.85746951060359
81,71,45.843686694992634
82,71,45.788653149813
83,71,45.61476432910219
84,71,45.63317213404376
85,71,45.583923396757235
86,71,45.427592366644845
87,71,45.6551246084707
88,71,45.53563018683233
89,71,45.47592874008804
90,71,45.40270549673974
91,71,45.34498808017018
92,71,45.27107809424249
93,71,45.22024952670256
94,71,45.20083714366224
95,71,45.19128303750068
96,71,45.1811397053218
97,71,45.09186937214815
98,71,44.97539752130045
99,71,44.89258755489025
0,72,44.830291775975155
1,72,44.77350207290875
2,72,44.91246420615475
3,72,44.82253880195364
4,72,44.90335206244097
5,72,44.89250951051929
6,72,44.85114549830107
7,72,44.96024024724538
8,72,44.977570716242326
9,72,44.960606824215446
10,72,45.08145085651411
11,72,45.098064788250326
12,72,45.135707249322564
13,72,45.123737448807596
14,72,45.165150391592036
15,72,45.18069857561548
16,72,45.21509791876697
17,72,45.25225472064055
18,72,45.33853292093675
19,72,45.272711873897265
20,72,45.3877818910568
21,72,45.421478152955245
22,72,45.35717749383541
23,72,45.43914296162498
24,72,45.47164841965204
25,72,45.57778544147931
26,72,45.58789920508381
27,72,45.646175527181825
28,72,45.58665868173194
29,72,45.55923725721604
30,72,45.61402895558057
31,72,45.77143674326888
32,72,45.80370117942654
33,72,45.717583914426974
34,72,45.676001909592955
35,72,45.75654429195683
36,72,45.83644852758033
37,72,45.87296241296785
38,72,45.91869120290732
39,72,45.84292306020517
40,72,45.90537673265759
41,72,45.878439932159196
42,72,45.90323189252146
43,72,45.946648546816206
44,72,46.076328114618356
45,72,46.06874180891822
46,72,46.03783740421423
47,72,46.0090365650831
48,72,46.06447883315069
49,72,46.13217268112038
50,72,46.08896403561926
51,72,46.19345701334102
52,72,46.15171250543864
53,72,46.124205621447274
54,72,46.04127516709139
55,72,46.02006325085623
56,72,46.126958303454415
57,72,46.145116081791144
58,72,46.09458377522505
59,72,46.144945042122544
60,72,46.1248201317522
61,72,46.13564545217517
62,72,46.06956407493641
63,72,46.109112407838595
64,72,46.06995439485571
65,72,45.98921488688275
66,72,45.98562530551266
67,72,46.03798990479578
68,72,46.09194324172581
69,72,46.09412000620108
70,72,46.01921489991495
71,72,45.87583768058039
72,72,45.78978936400966
73,72,45.920883478154565
74,72,45.962768109228534
75,72,45.816788637962105
76,72,45.82482373606237
77,72,45.75456812870905
78,72,45.95019176616698
79,72,45.809678783330476
80,72,45.79655407356838
81,72,45.850261388326956
82,72,45.77094106419625
83,72,45.683610110317005
84,72,45.68986033294753
85,72,45.64206418983039
86,72,45.468370845137926
87,72,45.5738574000511
88,72,45.48734877385888
89,72,45.4554433418998
90,72,45.30440476832875
91,72,45.31771046005274
92,72,45.27587386417316
93,72,45.24713119109521
94,72,45.20036193923825
95,72,45.14013943913295
96,72,45.152861520078964
97,72,45.03654644105137
98,72,45.10770875242017
99,72,45.033256042514154
0,73,44.75914163510125
1,73,44.75559252763965
2,73,44.70116979687871
3,73,44.63917903041437
4,73,44.78555826299851
5,73,44.7630960187737
6,73,44.721490506705884
7,73,44.92476382108964
8,73,45.09495938428175
9,73,45.02150360409846
10,73,45.03590573280046
11,73,45.00318814364062
12,73,45.098398693569735
13,73,45.12061404807937
14,73,45.0353662135417
15,73,45.18140961213997
16,73,45.22625179485212
17,73,45.10152254681202
18,73,45.172029062077414
19,73,45.2838849197926
20,73,45.40115706997651
21,73,45.338201130277824
22,73,45.38932112417035
23,73,45.40976530888932
24,73,45.420953851987576
25,73,45.67018092931356
26,73,45.606171444877035
27,73,45.59585317325127
28,73,45.59441154566225
29,73,45.517083998401006
30,73,45.59401885231259
31,73,45.79454840845619
32,73,45.69444977837175
33,73,45.66738229947838
34,73,45.82618850672105
35,73,45.7912662677022
36,73,45.78599954050196
37,73,45.88641373271323
38,73,45.88405179318501
39,73,45.878893342450624
40,73,45.78082728242977
41,73,45.85853769435744
42,73,45.87082056997207
43,73,45.89747996432364
44,73,46.03164779856833
45,73,46.04826580552559
46,73,46.06033677250436
47,73,46.06390899790941
48,73,46.11719357272396
49,73,46.133909637836496
50,73,46.135333991600575
51,73,46.155191640981734
52,73,46.054055786954606
53,73,46.134437931550494
54,73,46.09980512018943
55,73,46.10891159537596
56,73,46.04176541655194
57,73,46.12737751467563
58,73,46.03765114069061
59,73,46.06739290186049
60,73,46.03765543373861
61,73,46.09870730928004
62,73,46.07513996392325
63,73,46.04591547152506
64,73,46.101538934165006
65,73,46.05667805595685
66,73,46.096433487120834
67,73,46.055815377192275
68,73,45.88719864497911
69,73,46.07909580341362
70,73,46.008318586635426
71,73,45.883443754878236
72,73,45.84545060958883
73,73,45.91287317034417
74,73,45.84211988983047
75,73,45.92387471986959
76,73,45.82157123186032
77,73,45.82996156431801
78,73,45.76778817790755
79,73,45.72600559031149
80,73,45.72273961372529
81,73,45.70137332698013
82,73,45.65572065007042
83,73,45.69770373109715
84,73,45.70240055795323
85,73,45.660893293696546
86,73,45.551848883846276
87,73,45.584136770377384
88,73,45.47751064129885
89,73,45.475219654714934
90,73,45.32695257529987
91,73,45.305482016029195
92,73,45.27997004089679
93,73,45.27504240584979
94,73,45.28394033074285
95,73,45.174966156147235
96,73,45.074731534281256
97,73,45.15646787944446
98,73,44.99691024722408
99,73,45.04259870853387
0,74,44.940914633847115
1,74,44.843202978728925
2,74,44.756961200737265
3,74,44.86932457011487
4,74,44.85145798442691
5,74,44.82992927498031
6,74,44.83216859119203
7,74,44.912074019307354
8,74,44.983299008570135
9,74,44.92881214951006
10,74,45.00967313049346
11,74,44.98229087113985
12,74,45.002926230139316
13,74,45.088794755470786
14,74,45.152394103814196
15,74,45.121750216440994
16,74,45.272640650022446
17,74,45.27453702934099
18,74,45.10855396742846
19,74,45.275856029862254
20,74,45.31781871394285
21,74,45.34762372525729
22,74,45.38756901198256
23,74,45.36708188523478
24,74,45.3456923386965
25,74,45.417948964390774
26,74,45.516419020652165
27,74,45.58003535809959
28,74,45.550021610172685
29,74,45.502602264090534
30,74,45.55995928694844
31,74,45.6731758817058
32,74,45.661616683724226
33,74,45.661636987481074
34,74,45.72466173209499
35,74,45.68069124272302
36,74,45.7809134874128
37,74,45.82678587660595
38,74,45.88666055566381
39,74,45.923329526593996
40,74,45.69739582223097
41,74,45.807725644278726
42,74,45.79627418614976
43,74,45.89610464167815
44,74,45.93457548651092
45,74,46.0532845207907
46,74,45.98666411997594
47,74,46.071521946881546
48,74,46.14557309489777
49,74,46.168988364975526
50,74,46.19988236062309
51,74,46.14806951679129
52,74,46.057493139776234
53,74,46.122300297928376
54,74,46.105348658213
55,74,46.13263550132275
56,74,46.13991957825075
57,74,46.09211994295522
58,74,46.10110482065636
59,74,46.06282618541974
60,74,46.09878106399961
61,74,46.09846843629889
62,74,46.12339041069608
63,74,46.06121770231837
64,74,46.03071896186193
65,74,46.074484421795304
66,74,45.98302306765042
67,74,46.07981281265229
68,74,46.05046204531562
69,74,46.102038223060184
70,74,45.96664617683918
71,74,45.81114810057085
72,74,45.82750066869595
73,74,45.891796241323576
74,74,45.7346999233752
75,74,45.798694094896376
76,74,45.886141204079834
77,74,45.72786803296669
78,74,45.820601942041336
79,74,45.722288952698165
80,74,45.64860644434461
81,74,45.63292879572143
82,74,45.59608314164396
83,74,45.66171802806351
84,74,45.56523746998324
85,74,45.54645571946911
86,74,45.45226856587843
87,74,45.49546178360896
88,74,45.443659563468415
89,74,45.441493755360135
90,74,45.41253258908588
91,74,45.352202408318384
92,74,45.26867924372948
93,74,45.2396363497197
94,74,45.18492723575662
95,74,45.177409560591975
96,74,45.006862667147374
97,74,45.080694189489364
98,74,45.04311896950718
99,74,44.84693083051551
0,75,44.82176576222368
1,75,44.81348741414938
2,75,44.67462298209256
3,75,44.7314821091596
4,75,44.879123514684196
5,75,44.86766882493879
6,75,44.891850454669694
7,75,44.817800060758216
8,75,44.91642307572521
9,75,44.864128677061245
10,75,45.08130854791898
11,75,44.99905708400629
12,75,45.0228610384916
13,75,45.025217433814106
14,75,45.12774309820469
15,75,45.11230120633061
16,75,45.21020061640943
17,75,45.18449987579284
18,75,45.14264908837258
19,75,45.33649949811383
20,75,45.359563812377274
21,75,45.31709406478543
22,75,45.32150452295953
23,75,45.303687472157435
24,75,45.38983771947015
25,75,45.47960725287337
26,75,45.49966630526718
27,75,45.49866681327927
28,75,45.514200108284896
29,75,45.54605773082386
30,75,45.610936585380884
31,75,45.693092157322106
32,75,45.67450183823292
33,75,45.680459529647536
34,75,45.57244982015152
35,75,45.64633281555177
36,75,45.79441722556515
37,75,45.85967126687759
38,75,45.93631780715485
39,75,45.900712733368074
40,75,45.941852651006776
41,75,45.79427034391918
42,75,45.70652377733457
43,75,45.85816249705906
44,75,45.99911090026516
45,75,46.001137509006895
46,75,45.9828776205539
47,75,45.906790318619784
48,75,46.163990430270445
49,75,46.226550245131115
50,75,46.12925841132095
51,75,46.058219705065206
52,75,46.053169971212355
53,75,46.081988261524955
54,75,46.03626797259438
55,75,46.10976807214421
56,75,46.19622482372836
57,75,46.05865585662385
58,75,45.98853274637749
59,75,46.023168885829726
60,75,46.00613699771599
61,75,46.0531650543286
62,75,45.99895816172225
63,75,45.99829284290415
64,75,45.970110000992065
65,75,46.03913515651443
66,75,46.059578014422684
67,75,45.99371440236163
68,75,46.029254875774924
69,75,46.04729843972027
70,75,45.81440185019292
71,75,45.82658236958775
72,75,45.89996250673904
73,75,45.70655306582846
74,75,45.674130305810564
75,75,45.723793771153524
76,75,45.73014943606482
77,75,45.8191569235922
78,75,45.72292533401577
79,75,45.70329688532678
80,75,45.57127981771611
81,75,45.57799040878088
82,75,45.51404536841231
83,75,45.61265047377793
84,75,45.4904504298198
85,75,45.54573253859438
86,75,45.46838243139592
87,75,45.39052848486372
88,75,45.3336320574157
89,75,45.439822945817355
90,75,45.37408629471872
91,75,45.29898609055651
92,75,45.19329261723679
93,75,45.18971382173687
94,75,45.17055583227725
95,75,45.15495302101276
96,75,45.07142325083154
97,75,45.05497327429381
98,75,45.011580394059244
99,75,44.971753997499086
0,76,44.760313950437414
1,76,44.8218562565914
2,76,44.75524556364969
3,76,44.81872389769323
4,76,44.763378045353015
5,76,44.77035437331223
6,76,44.78637159454708
7,76,44.79805122216243
8,76,44.757175220113474
9,76,44.806907291256884
10,76,44.96507710554917
11,76,45.09577368954385
12,76,44.9639975452269
13,76,44.98618236679947
14,76,45.092152777302346
15,76,45.10144323199896
16,76,45.0431002338111
17,76,45.10759914508728
18,76,45.175459379895194
19,76,45.16321576031946
20,76,45.32759366039329
21,76,45.27500555687309
22,76,45.20957134364126
23,76,45.403971697162675
24,76,45.30656516810214
25,76,45.45772030098627
26,76,45.486139269719956
27,76,45.44750911370126
28,76,45.5015732396395
29,76,45.53179988354111
30,76,45.54414286149953
31,76,45.71248783631146
32,76,45.70901117555728
33,76,45.71673038350407
34,76,45.56863591987078
35,76,45.531204980019254
36,76,45.64893184884515
37,76,45.84842597271663
38,76,45.8130899602581
39,76,45.57244431910701
40,76,45.89016592977745
41,76,45.91584689032158
42,76,45.87625567281506
43,76,45.903000077997206
44,76,46.022038973580244
45,76,45.963992329085656
46,76,45.933209474926514
47,76,45.93521583137061
48,76,46.09133369015617
49,76,46.11631413019381
50,76,46.021026479009535
51,76,46.09131039030108
52,76,46.03469129891546
53,76,45.97445592189805
54,76,46.034990360762855
55,76,46.06421245957448
56,76,45.98464597329064
57,76,45.96724715015592
58,76,45.94377501145483
59,76,45.97606525090386
60,76,45.943203144202926
61,76,45.985150900126385
62,76,45.92601599862135
63,76,45.88517505803244
64,76,45.878610265884376
65,76,46.02395281316248
66,76,45.90055576453587
67,76,45.81341188841353
68,76,45.986755838170865
69,76,45.90501589523251
70,76,45.904633498618324
71,76,45.78326944480649
72,76,45.7306455568226
73,76,45.74173479890116
74,76,45.750233823573225
75,76,45.706585767795204
76,76,45.72393729891414
77,76,45.787214929295246
78,76,45.57540326327674
79,76,45.60795193911278
80,76,45.4817305138369
81,76,45.65036544879145
82,76,45.60427003929618
83,76,45.610240873512076
84,76,45.66198340983543
85,76,45.52854873249954
86,76,45.41083351955946
87,76,45.36652800514548
88,76,45.292525675312795
89,76,45.370028690055676
90,76,45.36260339209497
91,76,45.306912487722194
92,76,45.21712430999831
93,76,45.184500852761715
94,76,45.065536505799855
95,76,45.094524918472786
96,76,45.126746135698795
97,76,45.01511589785943
98,76,44.99529525975977
99,76,44.961146588515426
0,77,44.61480818582287
1,77,44.692438889466715
2,77,44.70103942896777
3,77,44.740949242409755
4,77,44.606785985123274
5,77,44.78632308639902
6,77,44.64941066093151
7,77,44.702409896522354
8,77,44.711467739107064
9,77,44.81394136095301
10,77,44.91077428923232
11,77,44.86252483685216
12,77,44.876977025349575
13,77,44.8686214817637
14,77,45.0227683905446
15,77,45.06305193817193
16,77,45.069499560978755
17,77,45.11874603475428
18,77,45.099039039721866
19,77,45.14241861130821
20,77,45.11228718108072
21,77,45.18457969494899
22,77,45.172466856759186
23,77,45.31645115650222
24,77,45.43763428832177
25,77,45.40634540099096
26,77,45.41738094170154
27,77,45.346496808303996
28,77,45.5004035909215
29,77,45.48573284169909
30,77,45.53824948581186
31,77,45.65757534875715
32,77,45.60884452560441
33,77,45.516059631006726
34,77,45.60696725426814
35,77,45.738321733256186
36,77,45.66638285504025
37,77,45.689689276272844
38,77,45.75639689848381
39,77,45.734521217660074
40,77,45.65140275845048
41,77,45.620407076034084
42,77,45.70532605865939
43,77,45.76705564314058
44,77,45.89841314048431
45,77,45.861640579503984
46,77,45.89430353803348
47,77,45.87064031188832
48,77,45.94463054796282
49,77,45.953955934688466
50,77,46.038450814742404
51,77,46.09493016001596
52,77,45.99662317356449
53,77,46.03933230723512
54,77,46.026849703412964
55,77,46.03215305084866
56,77,46.01730990883527
57,77,45.93125816439435
58,77,45.9473450843378
59,77,45.95715700431401
60,77,46.00010548727346
61,77,45.902254855311625
62,77,45.979542236221846
63,77,45.90007205408895
64,77,45.89555207925736
65,77,45.94524940456466
66,77,46.001446261569185
67,77,45.96706027886766
68,77,45.94049460340222
69,77,45.99321202981216
70,77,45.87967307734449
71,77,45.81375959430311
72,77,45.79139139383417
73,77,45.79518208014467
74,77,45.69155378934778
75,77,45.7073036190122
76,77,45.715634105000625
77,77,45.69363958109727
78,77,45.728153746722754
79,77,45.703329946432646
80,77,45.59759372716856
81,77,45.57464361988534
82,77,45.694113471285874
83,77,45.702468321326236
84,77,45.67015264733115
85,77,45.52743668583189
86,77,45.465554270025116
87,77,45.43461784194261
88,77,45.45607701603565
89,77,45.524224010863364
90,77,45.290251497604345
91,77,45.297825075671675
92,77,45.2350216959944
93,77,45.15978909969772
94,77,45.14640078814581
95,77,45.11118752180481
96,77,45.07937930252659
97,77,45.049257158202096
98,77,45.07339773430254
99,77,44.961920786065534
0,78,44.70194724155789
1,78,44.64815183083272
2,78,44.56872354427909
3,78,44.602772742569364
4,78,44.600156146067626
5,78,44.65671947058985
6,78,44.69088377017842
7,78,44.730499455685184
8,78,44.801515394026794
9,78,44.84614030494761
10,78,44.829775484982875
11,78,44.93124816357536
12,78,44.80769058380177
13,78,44.89976025222472
14,78,44.9199956206526
15,78,44.91507059316005
16,78,44.94970947906995
17,78,45.144469270844425
18,78,45.07016854244934
19,78,45.03838242847051
20,78,45.16446402991615
21,78,45.175136137852874
22,78,45.14328429728098
23,78,45.29451494545373
24,78,45.413973048842635
25,78,45.33903443278751
26,78,45.40846366541699
27,78,45.41579276596047
28,78,45.460805324006905
29,78,45.55563374277876
30,78,45.61626594683803
31,78,45.678612661597626
32,78,45.62935964184084
33,78,45.56877621927298
34,78,45.618979187946415
35,78,45.69823377422345
36,78,45.71404291017299
37,78,45.7510677564466
38,78,45.71088159331899
39,78,45.94827065781275
40,78,45.78838122162273
41,78,45.63837313514582
42,78,45.76008024532945
43,78,45.77460800932883
44,78,45.79791515151658
45,78,45.97223967275683
46,78,45.874503037165866
47,78,45.80938776609686
48,78,45.94986358807253
49,78,45.91151344806816
50,78,45.967534808552394
51,78,46.06214549897757
52,78,46.026649372830576
53,78,46.02667682815897
54,78,46.12739936199554
55,78,46.18767201298126
56,78,46.0271367959182
57,78,46.00097928303954
58,78,46.01050118678051
59,78,45.95449180298691
60,78,45.980119252557984
61,78,45.941246427194216
62,78,45.83854342770187
63,78,45.96478331810532
64,78,45.92544554617511
65,78,45.980719525641014
66,78,46.00237658998441
67,78,45.961814101549464
68,78,46.009443559725675
69,78,46.00134718888491
70,78,45.882275343472855
71,78,45.836885130577826
72,78,45.78868169221653
73,78,45.769934783218176
74,78,45.585842127116564
75,78,45.689683344655045
76,78,45.729919726792744
77,78,45.88350173905109
78,78,45.784950581562725
79,78,45.7402048475023
80,78,45.602283883137666
81,78,45.670246295540956
82,78,45.5758898835051
83,78,45.783768373353176
84,78,45.66244017487246
85,78,45.581204687042465
86,78,45.46015557443384
87,78,45.432048634998765
88,78,45.36991257515551
89,78,45.43822082703224
90,78,45.35228053402486
91,78,45.35984295435327
92,78,45.203766545828984
93,78,45.23282360183806
94,78,45.09549221637677
95,78,45.03529251612878
96,78,44.94127104739958
97,78,45.022658248081974
98,78,45.137855281223814
99,78,44.98453851509197
0,79,44.66593215643847
1,79,44.76596034769388
2,79,44.664332674720086
3,79,44.6586717390409
4,79,44.74446029375899
5,79,44.74536040188583
6,79,44.768522381678956
7,79,44.775357501543354
8,79,44.79357516235477
9,79,44.81466210582141
10,79,44.91283126405736
11,79,44.862121741039886
12,79,44.91161015762972
13,79,45.01222637973905
14,79,44.95620033689502
15,79,45.057050658493466
16,79,45.09611243933553
17,79,45.072051539006395
18,79,45.073004942162044
19,79,45.05890640281612
20,79,45.12688496934262
21,79,45.15246926705497
22,79,45.20910403747699
23,79,45.34687022435318
24,79,45.42859069454704
25,79,45.4089083926195
26,79,45.27498275928079
27,79,45.38634915896233
28,79,45.53722275457014
29,79,45.54527111098962
30,79,45.56873205302567
31,79,45.423455674243186
32,79,45.55459970078766
33,79,45.599805718656086
34,79,45.62585112717989
35,79,45.62235003124331
36,79,45.753904379231166
37,79,45.79125758923526
38,79,45.71913958324399
39,79,45.7848117477214
40,79,45.767079192450716
41,79,45.72821159191312
42,79,45.7217898233027
43,79,45.817439101221844
44,79,45.7740577255196
45,79,45.76667534918947
46,79,45.86534738168951
47,79,45.807940045023244
48,79,45.8641737427393
49,79,45.81460678281873
50,79,45.909111140258
51,79,46.04371431680454
52,79,45.98888866211142
53,79,45.97395219699048
54,79,46.005549697617475
55,79,46.05390360730537
56,79,46.05323917257391
57,79,45.87696760085466
58,79,45.89649213877124
59,79,45.84368280248425
60,79,45.85777927680913
61,79,45.926107943198886
62,79,45.89603199521481
63,79,45.86321532292118
64,79,45.95246069001859
65,79,45.95666895377907
66,79,45.76257052656882
67,79,45.941711648930145
68,79,45.810392022569886
69,79,45.8674001745025
70,79,45.7993094319642
71,79,45.792593393023665
72,79,45.75254657920701
73,79,45.70011831019448
74,79,45.70664234141948
75,79,45.63205920552353
76,79,45.72057886704829
77,79,45.72762062566454
78,79,45.69859293857428
79,79,45.68232906668381
80,79,45.67231372535737
81,79,45.69762960555187
82,79,45.55636287014096
83,79,45.5561809682617
84,79,45.54200992356938
85,79,45.431010809364274
86,79,45.419819636739
87,79,45.38001327690199
88,79,45.376802762672
89,79,45.37075445311288
90,79,45.2481098565495
91,79,45.30151259092057
92,79,45.30235018365492
93,79,45.16647617146669
94,79,45.10482499956069
95,79,45.07034187490376
96,79,45.00980125136132
97,79,45.04097140653768
98,79,45.07062007761964
99,79,44.88756893175154
0,80,44.782532832058465
1,80,44.68294956861028
2,80,44.56849558007785
3,80,44.72822745440857
4,80,44.78989684349525
5,80,44.8054638552911
6,80,44.84953417570062
7,80,44.73361600089585
8,80,44.76799354835461
9,80,44.87197210333688
10,80,44.95143292091814
11,80,44.85696177396958
12,80,44.874545461214254
13,80,44.972114155682135
14,80,45.057538579372846
15,80,45.031057062402766
16,80,45.044883922804544
17,80,45.04912555824057
18,80,45.006176014307925
19,80,45.01935848551392
20,80,45.054564832980645
21,80,45.17046453300819
22,80,45.22854996130316
23,80,45.1890340004296
24,80,45.18281838646513
25,80,45.30422923396872
26,80,45.39882769575192
27,80,45.463861936938045
28,80,45.359596914323006
29,80,45.490283248048485
30,80,45.35619076786918
31,80,45.51470845806278
32,80,45.465347701951785
33,80,45.65726473806084
34,80,45.526542047654615
35,80,45.63195756493812
36,80,45.647483642075855
37,80,45.60049785299024
38,80,45.69004657184212
39,80,45.66134374490528
40,80,45.67335485397339
41,80,45.738480088696605
42,80,45.819728660011734
43,80,45.75179126286561
44,80,45.776644988238715
45,80,45.73163887050207
46,80,45.76113541617835
47,80,45.76215531464588
48,80,45.86308543619279
49,80,45.766022072351475
50,80,45.92463758295206
51,80,45.905151529638914
52,80,45.86171082136444
53,80,45.94275465593915
54,80,45.991777764407324
55,80,45.97185714720169
56,80,45.955423865856474
57,80,45.86541416189519
58,80,45.79397419915122
59,80,45.78782042340622
60,80,45.831699717259255
61,80,45.875569618977146
62,80,45.817502207960686
63,80,45.84372212210195
64,80,45.76806432803911
65,80,45.92478679118946
66,80,45.918514952550325
67,80,45.891921052220994
68,80,45.72082355811365
69,80,45.78346847323628
70,80,45.77619129846239
71,80,45.78147919096806
72,80,45.825830597393065
73,80,45.71204788855118
74,80,45.70531658365899
75,80,45.764670134049844
76,80,45.704327993453404
77,80,45.740891214216205
78,80,45.69114608278814
79,80,45.65275658075829
80,80,45.6727415334988
81,80,45.64014144861543
82,80,45.600365201344005
83,80,45.42819157214839
84,80,45.39997493705147
85,80,45.33102604998365
86,80,45.363287155772305
87,80,45.256595185283246
88,80,45.221305557572606
89,80,45.17677060546005
90,80,45.25946629304531
91,80,45.24315704714359
92,80,45.14286652774045
93,80,45.16390153193796
94,80,45.07423369397091
95,80,45.105198293132105
96,80,45.05223917774663
97,80,45.102193509708044
98,80,44.994610357148844
99,80,44.94628605208237
0,81,44.61179913195464
1,81,44.614208407646245
2,81,44.51023205141796
3,81,44.692414508625454
4,81,44.76798301889087
5,81,44.85431428774411
6,81,44.827414692791386
7,81,44.74955723269596
8,81,44.764603539736264
9,81,44.863329365974785
10,81,44.822525902446934
11,81,44.8556546519155
12,81,44.91688230883799
13,81,44.94452621569238
14,81,44.963620124364084
15,81,44.92765028048828
16,81,45.069864784340595
17,81,45.13345276985069
18,81,45.11241986233833
19,81,45.00800802150653
20,81,45.04463144254366
21,81,45.13715502438194
22,81,45.17125824402183
23,81,45.15167135797431
24,81,45.03815478149521
25,81,45.24063947852646
26,81,45.35730428289217
27,81,45.39607544800225
28,81,45.40184064790705
29,81,45.34405055232159
30,81,45.29350755227192
31,81,45.46176531862518
32,81,45.44232986360733
33,81,45.48607503824206
34,81,45.55783537833398
35,81,45.67054586652607
36,81,45.66206577044649
37,81,45.64764810970515
38,81,45.64500202642826
39,81,45.6891405372012
40,81,45.60377819348211
41,81,45.71153063880302
42,81,45.68509090174569
43,81,45.67093367687661
44,81,45.78872447504213
45,81,45.79974830097773
46,81,45.68081507063008
47,81,45.69445440430491
48,81,45.741248761039984
49,81,45.75062112201519
50,81,45.854386929339285
51,81,45.86173760986695
52,81,45.90301406551885
53,81,45.8505988599807
54,81,45.96853207883943
55,81,45.949691584443165
56,81,46.09882636587513
57,81,45.91103080395172
58,81,45.911151091929504
59,81,45.78676796975866
60,81,45.83411117959558
61,81,45.83844964732735
62,81,45.89804302396996
63,81,45.89226118613414
64,81,45.877809672876836
65,81,45.99053909645769
66,81,45.88767972042595
67,81,45.881329678801904
68,81,45.899791250118035
69,81,45.89458730313169
70,81,45.810292257371
71,81,45.7485999869553
72,81,45.732789949774656
73,81,45.584129193192354
74,81,45.679362562842066
75,81,45.742740537400955
76,81,45.69472209545097
77,81,45.6336423495959
78,81,45.63326721440653
79,81,45.686430624704855
80,81,45.664178413522095
81,81,45.55633593073833
82,81,45.52602994760076
83,81,45.423112968083785
84,81,45.42143987432499
85,81,45.36368151362688
86,81,45.35962706290291
87,81,45.25770419712995
88,81,45.17536727719366
89,81,45.11806586149176
90,81,45.17487221955693
91,81,45.17855866041768
92,81,45.14585308665504
93,81,45.13951794787195
94,81,45.09885165049608
95,81,45.06514272866926
96,81,45.0869490469307
97,81,45.01417418875291
98,81,44.96368710728892
99,81,44.976540376143205
0,82,44.60044637088433
1,82,44.55442891904924
2,82,44.531942489319945
3,82,44.57309629093655
4,82,44.59909352670805
5,82,44.75169883927795
6,82,44.81321972409659
7,82,44.81633649667104
8,82,44.716112530180666
9,82,44.804991734647444
10,82,44.79472639527588
11,82,44.87477983708672
12,82,44.82911037929294
13,82,44.884972017655414
14,82,45.019504676244736
15,82,44.953436318000826
16,82,45.00936137371159
17,82,45.05284086986489
18,82,44.9883720049805
19,82,45.17242662750149
20,82,45.07262805954989
21,82,45.03889992044596
22,82,45.17649806835412
23,82,45.231496161275125
24,82,45.15919196657246
25,82,45.24951384413059
26,82,45.33524135535902
27,82,45.31759323985915
28,82,45.29098246852504
29,82,45.4193818070942
30,82,45.346765864393745
31,82,45.34643472613283
32,82,45.381971442392725
33,82,45.50220770129048
34,82,45.44535446382113
35,82,45.612785369148135
36,82,45.63346397989249
37,82,45.52033014933406
38,82,45.64742298551441
39,82,45.61493290117724
40,82,45.67685800995753
41,82,45.756368442555654
42,82,45.60743329723594
43,82,45.64560645060571
44,82,45.8050752317149
45,82,45.82327451007307
46,82,45.770051623598405
47,82,45.74473330119122
48,82,45.77896208098545
49,82,45.73808886354623
50,82,45.870040186997
51,82,45.83811095228502
52,82,45.82730824790258
53,82,45.805258534983764
54,82,45.780649600884395
55,82,45.804594531844785
56,82,45.834042621268125
57,82,45.940452486262096
58,82,45.85483747707951
59,82,45.71079235120693
60,82,45.75447294572429
61,82,45.76951379960474
62,82,45.75840024424674
63,82,45.88805059715
64,82,45.808400267128874
65,82,45.88264255752264
66,82,45.80236754212662
67,82,45.82074372260239
68,82,45.73261427905042
69,82,45.832686696091024
70,82,45.706050746693364
71,82,45.73977652561216
72,82,45.689593280015885
73,82,45.68658601765553
74,82,45.60641829159129
75,82,45.61592924710746
76,82,45.59848503969742
77,82,45.573398549960764
78,82,45.526956680131256
79,82,45.56824928402569
80,82,45.57474616503235
81,82,45.481886697634835
82,82,45.45249892863434
83,82,45.40904459817308
84,82,45.33065074960531
85,82,45.26366638853247
86,82,45.19659707999975
87,82,45.17604283977356
88,82,45.16384363926929
89,82,45.15607466192108
90,82,45.150139371498724
91,82,45.029032588739234
92,82,45.088266138316854
93,82,45.09289080329511
94,82,45.06750980477054
95,82,45.07172069491921
96,82,44.951172512093706
97,82,44.87931507279536
98,82,44.983199166095375
99,82,44.854151454158405
0,83,44.61436162980728
1,83,44.56956490185612
2,83,44.608265897080585
3,83,44.57267946165358
4,83,44.77307310121701
5,83,44.79121678832461
6,83,44.719912652160545
7,83,44.79986448618426
8,83,44.81476500588593
9,83,44.75611262323001
10,83,44.900280726939776
11,83,44.871908781070985
12,83,44.86621861590323
13,83,44.95846821878676
14,83,44.96210052264891
15,83,44.94749158721527
16,83,44.999557250260416
17,83,45.05948539208465
18,83,45.031403353442016
19,83,45.130098689734865
20,83,45.11430141179897
21,83,45.04610101291247
22,83,45.15494662064516
23,83,45.288070493961655
24,83,45.09946044176414
25,83,45.16732793318651
26,83,45.27404274917628
27,83,45.18070119964993
28,83,45.23410600909115
29,83,45.30727134862769
30,83,45.346375528395924
31,83,45.42469080762227
32,83,45.34742039735134
33,83,45.471983675801496
34,83,45.50846333854587
35,83,45.482782939583984
36,83,45.51503610444835
37,83,45.541999646238125
38,83,45.526565913492576
39,83,45.53666570490169
40,83,45.55830833443855
41,83,45.63368732654819
42,83,45.59959716402587
43,83,45.67599725837829
44,83,45.660726303526154
45,83,45.79065864142528
46,83,45.728861435911064
47,83,45.70792195463605
48,83,45.66267794324068
49,83,45.67602759711079
50,83,45.7407352123133
51,83,45.686805761850344
52,83,45.711598980853694
53,83,45.67228575676128
54,83,45.708944822914205
55,83,45.652276853694644
56,83,45.754175900503
57,83,45.733946043634646
58,83,45.744671279079554
59,83,45.662097590966994
60,83,45.63415337987627
61,83,45.648323755768175
62,83,45.63955922047706
63,83,45.78880738629029
64,83,45.76249204362509
65,83,45.83108230633518
66,83,45.729215724304375
67,83,45.846319624786105
68,83,45.68627183805401
69,83,45.75484254841774
70,83,45.68052314944724
71,83,45.616922201295296
72,83,45.5248456480386
73,83,45.60384316893467
74,83,45.47702885138828
75,83,45.53173868559964
76,83,45.57383791480726
77,83,45.603965021733664
78,83,45.55053990526512
79,83,45.55153518882835
80,83,45.44188289231458
81,83,45.464456324986216
82,83,45.41464471737717
83,83,45.269125470790044
84,83,45.24136264596372
85,83,45.24465846771338
86,83,45.16387293090358
87,83,45.14208913765384
88,83,45.12907819172379
89,83,45.151934353637905
90,83,45.10045880316348
91,83,45.11988525577352
92,83,45.03707513464488
93,83,45.05415949919902
94,83,44.99753559732837
95,83,45.00328123442342
96,83,45.041417388792595
97,83,44.979174750056956
98,83,44.888922450790616
99,83,44.813335673700024
0,84,44.57316652907339
1,84,44.60112889092251
2,84,44.61633615084823
3,84,44.497102462681795
4,84,44.74073321764956
5,84,44.79348268164787
6,84,44.742056603730035
7,84,44.72329797287431
8,84,44.8310837384843
9,84,44.85580502462189
10,84,44.80583202462868
11,84,44.85780182388153
12,84,44.86894485075935
13,84,44.95007794630217
14,84,44.95631302536819
15,84,45.01337424994492
16,84,44.93847757935338
17,84,44.95041206650206
18,84,44.87463091755532
19,84,45.02208506895349
20,84,45.003344327320264
21,84,45.16607428125758
22,84,45.10578325754295
23,84,45.1032661547643
24,84,45.09419464037158
25,84,45.02365190784054
26,84,45.15924721496546
27,84,45.17748858601375
28,84,45.17122340148826
29,84,45.166035959446646
30,84,45.36420780237514
31,84,45.35932642166481
32,84,45.358013103590785
33,84,45.495948070354025
34,84,45.372496520080844
35,84,45.440794793512225
36,84,45.48566535200824
37,84,45.49736969467415
38,84,45.4930086301083
39,84,45.4965641145872
40,84,45.45159433311912
41,84,45.49283852974017
42,84,45.64415494074075
43,84,45.49885807589188
44,84,45.61266175241211
45,84,45.632401490418545
46,84,45.66499752295084
47,84,45.63894855212778
48,84,45.7657526555211
49,84,45.67966442046367
50,84,45.71578542214378
51,84,45.579580024791795
52,84,45.61140695048623
53,84,45.5312664939767
54,84,45.64588925206307
55,84,45.54182631286209
56,84,45.569492290283634
57,84,45.66013032798488
58,84,45.741650792807064
59,84,45.69341195196057
60,84,45.624913890812635
61,84,45.617826338693234
62,84,45.73594328917917
63,84,45.541780376430594
64,84,45.5683858896671
65,84,45.646329866606706
66,84,45.6825027286706
67,84,45.76203594063297
68,84,45.710592083015584
69,84,45.69806397534943
70,84,45.57819303512929
71,84,45.53008989798386
72,84,45.517416686912824
73,84,45.52413911561016
74,84,45.34883332970007
75,84,45.5011492069176
76,84,45.57732395139949
77,84,45.51303043306694
78,84,45.39345911716695
79,84,45.474555707227026
80,84,45.421197776605396
81,84,45.3502728563566
82,84,45.368399597497884
83,84,45.33323838181398
84,84,45.275764696626965
85,84,45.16466628636212
86,84,45.166827375532364
87,84,45.122861724230354
88,84,45.186377801468446
89,84,45.1548188117785
90,84,45.11707377059652
91,84,45.190964643397784
92,84,45.14221920645876
93,84,45.05836909931483
94,84,45.092705548688826
95,84,45.01255484563726
96,84,44.94940138484745
97,84,44.981703985158475
98,84,44.82515364817219
99,84,44.8553835476545
0,85,44.6424296730404
1,85,44.63749054565272
2,85,44.55588777410425
3,85,44.580831281991664
4,85,44.63103181582314
5,85,44.76852464627943
6,85,44.65840595773609
7,85,44.68105687645637
8,85,44.72873967978663
9,85,44.81860708382304
10,85,44.78824483827049
11,85,44.81327490418105
12,85,44.884233947909976
13,85,44.955517312594104
14,85,44.81574362810446
15,85,44.89188150496577
16,85,44.85320009001606
17,85,44.86414553100279
18,85,44.846823680125226
19,85,45.05423056839675
20,85,45.04408897093698
21,85,45.13957647429743
22,85,45.0959691190292
23,85,45.12195510773247
24,85,45.09433897624946
25,85,45.07862404434818
26,85,45.15740477582628
27,85,45.109302062468736
28,85,45.07489907315729
29,85,45.20836843535771
30,85,45.2319977258058
31,85,45.214501233305356
32,85,45.26099404664538
33,85,45.35998821096864
34,85,45.370406771689446
35,85,45.35039830436663
36,85,45.40289324614166
37,85,45.42361251041008
38,85,45.413084176181584
39,85,45.40779680531711
40,85,45.38959673383299
41,85,45.40658014203363
42,85,45.53030644723346
43,85,45.559089043649365
44,85,45.5372485866269
45,85,45.64936311522001
46,85,45.62154220607444
47,85,45.576957616006204
48,85,45.627476305304654
49,85,45.628985937227306
50,85,45.53194141879521
51,85,45.49484329530108
52,85,45.547125182632556
53,85,45.56793153788611
54,85,45.70954580384572
55,85,45.619474787384036
56,85,45.6320506354328
57,85,45.7251065394933
58,85,45.63766091524941
59,85,45.69312322607676
60,85,45.63460734829303
61,85,45.544697589935026
62,85,45.5582846824055
63,85,45.59005901160753
64,85,45.766279618819496
65,85,45.617997909492296
66,85,45.607853243850165
67,85,45.67699577003731
68,85,45.74751214969848
69,85,45.6604599688307
70,85,45.591510664153844
71,85,45.59816521150148
72,85,45.51546179583907
73,85,45.51349063566342
74,85,45.50812574977488
75,85,45.50496913709101
76,85,45.48120591713123
77,85,45.47378233304093
78,85,45.43376696682557
79,85,45.344536820901865
80,85,45.40429188789186
81,85,45.38613082189282
82,85,45.29391397961795
83,85,45.234732119608225
84,85,45.34404423384646
85,85,45.09101886151226
86,85,45.20642857983042
87,85,45.06483206211065
88,85,45.14226876218913
89,85,45.160641058334946
90,85,45.17552861420339
91,85,45.16048695064589
92,85,45.08608055977902
93,85,44.994998756312455
94,85,45.025594470919856
95,85,45.001483360351855
96,85,44.924826036144964
97,85,44.898343920267465
98,85,44.89869604406804
99,85,44.918484614509396
0,86,44.65761542475015
1,86,44.67984900582003
2,86,44.591326249073695
3,86,44.56981847050966
4,86,44.51582292793901
5,86,44.67784087536562
6,86,44.70191401349197
7,86,44.69517178785338
8,86,44.71608519996097
9,86,44.65426515344198
10,86,44.68699311168618
11,86,44.77386293047252
12,86,44.93909249284265
13,86,44.86111620105585
14,86,44.804006807858656
15,86,44.771981848741774
16,86,44.766036370453556
17,86,44.81339381080893
18,86,44.871783395806915
19,86,44.940277606363786
20,86,45.012387311496276
21,86,45.035239779640776
22,86,45.03542281344579
23,86,44.9381679830426
24,86,45.058666678543354
25,86,45.11657904017096
26,86,45.22488457370055
27,86,45.10171464510009
28,86,45.16383362737972
29,86,45.27151677018114
30,86,45.32921613980197
31,86,45.32279122896503
32,86,45.32385740912984
33,86,45.35064688608833
34,86,45.40467909398572
35,86,45.411926199981195
36,86,45.43872281032835
37,86,45.53977523706496
38,86,45.471818159379765
39,86,45.47364097539537
40,86,45.35531878436287
41,86,45.352419708954216
42,86,45.472772637845196
43,86,45.54585480547321
44,86,45.537969622762695
45,86,45.637923699236865
46,86,45.64444833183456
47,86,45.59596804841015
48,86,45.56684324131304
49,86,45.67714166819803
50,86,45.55291240610587
51,86,45.3558708906112
52,86,45.49876785029793
53,86,45.58124370259857
54,86,45.678456140594406
55,86,45.598039412982004
56,86,45.61427403514665
57,86,45.652359365138935
58,86,45.617249610835024
59,86,45.52477769980943
60,86,45.54808910690901
61,86,45.7033118098239
62,86,45.60248601525622
63,86,45.592370123263464
64,86,45.54937055509344
65,86,45.56670363032432
66,86,45.619133717058396
67,86,45.49927016329773
68,86,45.70696992593349
69,86,45.64451189215488
70,86,45.60637929149431
71,86,45.58120394715342
72,86,45.52622579714496
73,86,45.45407934564433
74,86,45.50018305188364
75,86,45.578766796327855
76,86,45.57976612369039
77,86,45.44628934133996
78,86,45.44892200921829
79,86,45.41036026223554
80,86,45.27810231638493
81,86,45.332440119975374
82,86,45.2564188718555
83,86,45.32694497716918
84,86,45.32551977510114
85,86,45.12127330525939
86,86,45.21885426737188
87,86,45.08247703224896
88,86,45.09657653592075
89,86,45.10809791721377
90,86,45.18191379141966
91,86,45.18996477866622
92,86,45.19610742854795
93,86,45.12105271863802
94,86,45.10428339593823
95,86,45.01537418255535
96,86,44.913331829946785
97,86,44.90460169937592
98,86,44.859066116745026
99,86,44.89620752042083
0,87,44.64170856768967
1,87,44.6993761574447
2,87,44.5729657060654
3,87,44.61401200692518
4,87,44.585042106484465
5,87,44.68065102976355
6,87,44.704057108309186
7,87,44.741998062727816
8,87,44.69030296479643
9,87,44.679443991712965
10,87,44.679992530482565
11,87,44.87309714027278
12,87,44.846613349140526
13,87,44.792335462507666
14,87,44.80190636005689
15,87,44.81019984552586
16,87,44.84181870194876
17,87,44.825981353964046
18,87,44.85374704045286
19,87,44.99822862830702
20,87,45.018716659190815
21,87,44.95984930791512
22,87,45.13549432208347
23,87,45.00649657669697
24,87,44.93282601564797
25,87,45.05507294711245
26,87,45.01630541214428
27,87,45.0468021161097
28,87,45.15882874083097
29,87,45.18472698991059
30,87,45.199438227759394
31,87,45.17384913313471
32,87,45.352245109063766
33,87,45.25994814410285
34,87,45.31673207248012
35,87,45.40483627998521
36,87,45.44884573652415
37,87,45.44691116327965
38,87,45.391871358919296
39,87,45.42498373305803
40,87,45.38434334009612
41,87,45.366931385465996
42,87,45.503459018407014
43,87,45.39871459021566
44,87,45.54577083213003
45,87,45.555627822179105
46,87,45.632628790197074
47,87,45.58848050213672
48,87,45.59112555915184
49,87,45.552960110943346
50,87,45.53161338974781
51,87,45.54848846457867
52,87,45.577934273709985
53,87,45.53557959736133
54,87,45.51898676394036
55,87,45.44506139888456
56,87,45.635735321879
57,87,45.525497584456495
58,87,45.56574399641909
59,87,45.54589775448852
60,87,45.59990097791304
61,87,45.63264910030656
62,87,45.52288582850473
63,87,45.54242199128598
64,87,45.58922151308132
65,87,45.52291670700359
66,87,45.58885100388101
67,87,45.663007581051346
68,87,45.64753807361452
69,87,45.54019205677571
70,87,45.56284978657064
71,87,45.52667003504129
72,87,45.46688692428251
73,87,45.37269714169433
74,87,45.48042182306531
75,87,45.440369308477344
76,87,45.53649536554992
77,87,45.462019597046925
78,87,45.42224813766311
79,87,45.417331859682704
80,87,45.297521071045196
81,87,45.3082077453612
82,87,45.32559177452769
83,87,45.31238716708481
84,87,45.31498404450795
85,87,45.22045197161357
86,87,45.376281926004125
87,87,45.241142900625306
88,87,45.24894567104995
89,87,45.203228883452965
90,87,45.30697041566821
91,87,45.25916476873266
92,87,45.22096486786889
93,87,45.19513708557941
94,87,45.070634829562664
95,87,44.981167357152984
96,87,44.99532583190302
97,87,44.97344989075978
98,87,45.01075726751534
99,87,44.96941206187869
0,88,44.54101448710607
1,88,44.64554345297895
2,88,44.553961120455284
3,88,44.62991466082879
4,88,44.620344510826776
5,88,44.64559265860403
6,88,44.67549984180739
7,88,44.69558514431217
8,88,44.63383382522305
9,88,44.75159004179025
10,88,44.627299683170335
11,88,44.738643924803284
12,88,44.79688025382196
13,88,44.74578418287311
14,88,44.76671011806381
15,88,44.71551558304385
16,88,44.76227659367876
17,88,44.86481828873386
18,88,44.88529573040819
19,88,44.88120065641539
20,88,44.91764254396233
21,88,45.00970870645623
22,88,45.03692690016295
23,88,45.012996333791364
24,88,45.0895904516619
25,88,45.04110695890614
26,88,45.0526464957635
27,88,45.33515297707848
28,88,45.15654015189588
29,88,45.07681883808819
30,88,45.11955385469188
31,88,45.14444091465636
32,88,45.224062295488125
33,88,45.17294191009498
34,88,45.25916985080258
35,88,45.37884147452539
36,88,45.47180869331919
37,88,45.50951588907615
38,88,45.23705785122793
39,88,45.31958045822314
40,88,45.13827426914963
41,88,45.29078711408988
42,88,45.32850590090797
43,88,45.41242352364693
44,88,45.47173202025969
45,88,45.60866360952051
46,88,45.45149771272864
47,88,45.466673865992604
48,88,45.51608534912627
49,88,45.48832661215089
50,88,45.57423392157034
51,88,45.77819737244348
52,88,45.520753901988
53,88,45.431146793469324
54,88,45.528455154993324
55,88,45.58294053092793
56,88,45.62531918899462
57,88,45.43254600559919
58,88,45.53697133383913
59,88,45.44853729988061
60,88,45.47581487892013
61,88,45.61804475154939
62,88,45.530509590056624
63,88,45.438904562627066
64,88,45.5998811748219
65,88,45.555508952249895
66,88,45.57099404986832
67,88,45.553967434577494
68,88,45.519593956129484
69,88,45.573666537921355
70,88,45.52167568566938
71,88,45.434711148883935
72,88,45.40206198699461
73,88,45.393659421734085
74,88,45.383627248670216
75,88,45.48743484571747
76,88,45.35777531172853
77,88,45.34622947139125
78,88,45.351968734236856
79,88,45.40410612575468
80,88,45.324105198312594
81,88,45.28076561309577
82,88,45.32621259286806
83,88,45.27379615983521
84,88,45.244731246497146
85,88,45.21636697927748
86,88,45.21620589926006
87,88,45.25323684825301
88,88,45.26796462071259
89,88,45.2260687070791
90,88,45.27608603798201
91,88,45.23216752870829
92,88,45.17151115879132
93,88,45.112161577922734
94,88,45.08056941606759
95,88,45.00535968186202
96,88,44.96157155193599
97,88,44.99143027859586
98,88,45.000823934562575
99,88,45.02195370178856
0,89,44.46704685938556
1,89,44.613223026776964
2,89,44.57648825311445
3,89,44.594005013021814
4,89,44.59249699642089
5,89,44.5356348636772
6,89,44.57352799616218
7,89,44.63455547841104
8,89,44.64988470225647
9,89,44.69495001132117
10,89,44.63527142061677
11,89,44.770818346952154
12,89,44.768024370424925
13,89,44.75559097431753
14,89,44.82885987147182
15,89,44.714759845961666
16,89,44.808758260775534
17,89,44.85214551924159
18,89,44.710424984801946
19,89,44.70358418220382
20,89,44.928905119263234
21,89,44.993533260379095
22,89,45.039114857202776
23,89,45.02603199131117
24,89,45.0295877460627
25,89,45.05467825128006
26,89,45.08553899048184
27,89,45.13075005490711
28,89,45.159694069595005
29,89,45.146915826068096
30,89,45.14264491626898
31,89,45.129757677432906
32,89,45.13309836154263
33,89,45.171162275944525
34,89,45.222857069441986
35,89,45.30996535294669
36,89,45.3644673285704
37,89,45.39709566696902
38,89,45.43847870280331
39,89,45.33898014378782
40,89,45.34192636009344
41,89,45.34052526224451
42,89,45.31005505963981
43,89,45.36214659347199
44,89,45.40528634093193
45,89,45.451320301461145
46,89,45.422767868834725
47,89,45.43165446780376
48,89,45.47769227844859
49,89,45.476583045819325
50,89,45.49700169513355
51,89,45.529747352314736
52,89,45.577103482964375
53,89,45.54806971362133
54,89,45.624114806856355
55,89,45.56367035157061
56,89,45.58877419896682
57,89,45.35967838003968
58,89,45.48652188599526
59,89,45.565036826585626
60,89,45.47347369167775
61,89,45.50116676416862
62,89,45.41240316182073
63,89,45.503095363250424
64,89,45.53470995208141
65,89,45.62112649050013
66,89,45.55616719983775
67,89,45.576932177699135
68,89,45.655629481879544
69,89,45.45458928339281
70,89,45.5170580079961
71,89,45.41120209809691
72,89,45.39465082471497
73,89,45.32593600271325
74,89,45.39170777105589
75,89,45.382100117434916
76,89,45.436425851906016
77,89,45.3577272025474
78,89,45.488144376040445
79,89,45.393862360727795
80,89,45.353683508575585
81,89,45.338586469647446
82,89,45.45908151812088
83,89,45.35659573853458
84,89,45.269235333242165
85,89,45.206718267007176
86,89,45.14987390642381
87,89,45.1313640650223
88,89,45.16862193999688
89,89,45.2194106584674
90,89,45.17577065671627
91,89,45.10631197515676
92,89,45.16815265172141
93,89,45.05806077735059
94,89,45.0470513180099
95,89,45.06381569681673
96,89,44.97626700190334
97,89,44.93625143943261
98,89,44.94288316479262
99,89,44.8770187713853
0,90,44.53920824630418
1,90,44.57275346072613
2,90,44.61606213579958
3,90,44.64052153811008
4,90,44.55137470490079
5,90,44.555262532699615
6,90,44.63517948415681
7,90,44.56439002083668
8,90,44.78265667535608
9,90,44.744338248771385
10,90,44.570543216363646
11,90,44.72596510372918
12,90,44.85067124461263
13,90,44.759054704661885
14,90,44.6460495986015
15,90,44.7383921161393
16,90,44.88013575647014
17,90,44.81924325587617
18,90,44.70688277434504
19,90,44.793637621452376
20,90,44.89661845075652
21,90,44.95661165918847
22,90,45.02183728320517
23,90,45.030095744224816
24,90,45.0274813184316
25,90,45.17658776164974
26,90,45.138637620329156
27,90,45.135691543828266
28,90,45.17299002488603
29,90,45.1550798388861
30,90,45.1334990626972
31,90,45.20557610603183
32,90,45.163650176680235
33,90,45.335979369049966
34,90,45.35203086502824
35,90,45.33618990110865
36,90,45.31730065617158
37,90,45.271937826429934
38,90,45.38712983041552
39,90,45.35699587296592
40,90,45.36150903740888
41,90,45.36170463673179
42,90,45.464086452455476
43,90,45.37945707501949
44,90,45.47779984175907
45,90,45.43592745117566
46,90,45.31726948400263
47,90,45.475024798820755
48,90,45.47860480715204
49,90,45.499076227902236
50,90,45.60180556818632
51,90,45.62591756263049
52,90,45.533127331226495
53,90,45.51741756459704
54,90,45.62722956413192
55,90,45.58110770264341
56,90,45.574333985027
57,90,45.50244218613266
58,90,45.48671648148037
59,90,45.409854701609675
60,90,45.405494770093654
61,90,45.42451404888848
62,90,45.55407222188014
63,90,45.51909606302965
64,90,45.528462818565714
65,90,45.5334025373151
66,90,45.60223043346017
67,90,45.493688545770055
68,90,45.504343953410526
69,90,45.46855734081008
70,90,45.45505056495533
71,90,45.32297631635833
72,90,45.37844144322119
73,90,45.384323532393694
74,90,45.4189559557021
75,90,45.356772980323214
76,90,45.344870887842596
77,90,45.25618026601374
78,90,45.29207219366418
79,90,45.31662455484523
80,90,45.26950742594897
81,90,45.210752763310566
82,90,45.27851796865903
83,90,45.3717490187557
84,90,45.36325242633323
85,90,45.22577149597676
86,90,45.12830948816428
87,90,45.153133691483546
88,90,45.11576724223437
89,90,45.13279465253635
90,90,45.13602216957929
91,90,45.1417741984645
92,90,45.128096465860914
93,90,45.09038211841174
94,90,44.991442324404886
95,90,44.99677871857003
96,90,44.95732420062467
97,90,44.933039327672816
98,90,44.9157924014034
99,90,44.88934263090516
0,91,44.5540282251295
1,91,44.61614586109131
2,91,44.5571902561249
3,91,44.47768403688703
4,91,44.64080538954191
5,91,44.592794257483234
6,91,44.640974563208786
7,91,44.67236492099441
8,91,44.61843802533457
9,91,44.618411084956634
10,91,44.68741048028029
11,91,44.709105189683484
12,91,44.8180170332092
13,91,44.818757696440436
14,91,44.65780460234954
15,91,44.77215948727484
16,91,44.83670265559752
17,91,44.85083732876542
18,91,44.81677209172017
19,91,44.846002033589386
20,91,44.92900650668291
21,91,45.00678943440844
22,91,44.982207193056226
23,91,45.01302434585679
24,91,45.0480644390175
25,91,45.0143707413208
26,91,45.08545617601047
27,91,45.07942847273239
28,91,45.102835585603444
29,91,45.10964888965813
30,91,45.176724186076584
31,91,45.2482741363154
32,91,45.20968964802882
33,91,45.26240136460325
34,91,45.21246604907276
35,91,45.2747157551473
36,91,45.247083457561494
37,91,45.318866528016386
38,91,45.32346151439305
39,91,45.380244242787185
40,91,45.39020189048338
41,91,45.41904003080144
42,91,45.349179347817305
43,91,45.409607725198896
44,91,45.39100332303185
45,91,45.40982347204201
46,91,45.22528690875201
47,91,45.28840899286977
48,91,45.37696141703731
49,91,45.523577447376994
50,91,45.57332148080095
51,91,45.6030992979923
52,91,45.543324934517656
53,91,45.472269156028524
54,91,45.50876381293686
55,91,45.510714090612055
56,91,45.59648177311484
57,91,45.46845186665645
58,91,45.47896111405867
59,91,45.39103258977762
60,91,45.42779558737054
61,91,45.59378239462824
62,91,45.59444718988621
63,91,45.48275365632892
64,91,45.45559395732275
65,91,45.44827982729781
66,91,45.50396929289717
67,91,45.60438885340289
68,91,45.499646800676665
69,91,45.512038333931926
70,91,45.416608171879965
71,91,45.22160985693969
72,91,45.358749936486795
73,91,45.477463143170425
74,91,45.29679261301033
75,91,45.318872178481705
76,91,45.40759922699289
77,91,45.22353166562447
78,91,45.233531949950596
79,91,45.21869129591131
80,91,45.16857340044625
81,91,45.130947631959415
82,91,45.166653739502976
83,91,45.24231582850844
84,91,45.196986636033124
85,91,45.06669858801793
86,91,45.023032483152775
87,91,45.01926308523899
88,91,44.99314508637359
89,91,45.03998993376914
90,91,45.11593164872357
91,91,45.07756258458911
92,91,45.01612848725206
93,91,45.00888215216273
94,91,44.8617528277009
95,91,44.876624926345855
96,91,44.85352168252837
97,91,44.82191235407956
98,91,44.83822254539191
99,91,44.8464434851966
0,92,44.568575950661426
1,92,44.63479715632972
2,92,44.48358074040779
3,92,44.384291077571305
4,92,44.4428719907073
5,92,44.476007081255815
6,92,44.68901694629298
7,92,44.61123717984778
8,92,44.64171315748665
9,92,44.61895282478634
10,92,44.63090984961022
11,92,44.55144927536083
12,92,44.70806759067652
13,92,44.66317461401498
14,92,44.741799603102095
15,92,44.754808049087494
16,92,44.76934017820256
17,92,44.81077246964481
18,92,44.82580806595932
19,92,44.80234003507135
20,92,44.88271859505096
21,92,44.95802130517309
22,92,44.90545072719447
23,92,44.92174218479793
24,92,44.9498365182186
25,92,44.95532879802684
26,92,45.08701162173565
27,92,45.167366575494185
28,92,45.09497099870846
29,92,45.059741609306876
30,92,45.143287592674824
31,92,45.12509324769445
32,92,45.235009538733706
33,92,45.219940338315666
34,92,45.260714099922076
35,92,45.21361235009884
36,92,45.21358311044052
37,92,45.2761928943938
38,92,45.22960016762392
39,92,45.241493558333374
40,92,45.297054452114615
41,92,45.210978106224744
42,92,45.288525405218564
43,92,45.28041843422824
44,92,45.270227142381046
45,92,45.30626308151724
46,92,45.27555570946365
47,92,45.27228899120304
48,92,45.410549617417274
49,92,45.39649185488882
50,92,45.38716140282415
51,92,45.527541765679786
52,92,45.47906230833436
53,92,45.460511136252904
54,92,45.46108042943776
55,92,45.39683194718925
56,92,45.41096693122455
57,92,45.39899822389921
58,92,45.3637834107018
59,92,45.373832944410395
60,92,45.371983572277216
61,92,45.398878463797665
62,92,45.46665035104735
63,92,45.488877125415485
64,92,45.38154885717877
65,92,45.42518007536962
66,92,45.40377581220395
67,92,45.509963621050616
68,92,45.41923074202065
69,92,45.329734525104854
70,92,45.2783482987209
71,92,45.17943481709152
72,92,45.406581840974795
73,92,45.3729957891957
74,92,45.29102306508385
75,92,45.30873156149538
76,92,45.2504994081996
77,92,45.208127158069686
78,92,45.21109064861887
79,92,45.17678636449012
80,92,45.0586080351413
81,92,45.18728756360486
82,92,45.2397824825411
83,92,45.18664972082978
84,92,45.11078736825526
85,92,45.14825421722459
86,92,45.070061904586765
87,92,45.061900448341135
88,92,45.05758177948732
89,92,45.05862636295314
90,92,45.03402229812357
91,92,44.98591116236101
92,92,44.984094560899386
93,92,45.08241502233747
94,92,44.82679374187225
95,92,44.847923883820805
96,92,44.898576262345024
97,92,44.908397056975524
98,92,44.83404795012883
99,92,44.80973164265514
0,93,44.51561498903149
1,93,44.56600462037653
2,93,44.42902577421795
3,93,44.255455050819364
4,93,44.44756883248214
5,93,44.526654578014615
6,93,44.46798629334631
7,93,44.54459969540664
8,93,44.53997990961564
9,93,44.51088999208169
10,93,44.54381419899261
11,93,44.54363894863695
12,93,44.568551272130236
13,93,44.47290813680106
14,93,44.61796729911558
15,93,44.73100817775824
16,93,44.715073411945966
17,93,44.8464330646041
18,93,44.76930634179788
19,93,44.70665773801004
20,93,44.812355826417615
21,93,44.90369117455932
22,93,44.851201993716444
23,93,44.8866946195342
24,93,44.82524024214871
25,93,44.96198194943811
26,93,44.989779826772136
27,93,45.11270684086778
28,93,45.126538875981225
29,93,45.0744049680268
30,93,45.04685456514515
31,93,45.19435914555588
32,93,45.19858899574442
33,93,45.259106653411294
34,93,45.21359199079427
35,93,45.20318921320589
36,93,45.15533957099363
37,93,45.1767961128593
38,93,45.238891060063494
39,93,45.28764496667641
40,93,45.20831855836852
41,93,45.195792799064535
42,93,45.30621763811786
43,93,45.24661487484031
44,93,45.25783511955382
45,93,45.25275308847061
46,93,45.15118813522898
47,93,45.26556444365637
48,93,45.370137390813625
49,93,45.36619450613951
50,93,45.36062707443429
51,93,45.35858318069934
52,93,45.398806245372896
53,93,45.40105787514149
54,93,45.456973634886836
55,93,45.50212554561385
56,93,45.35328602820527
57,93,45.405711545481836
58,93,45.40892150006036
59,93,45.456857789630625
60,93,45.31265461787149
61,93,45.34907763347567
62,93,45.39540923013327
63,93,45.36682449854486
64,93,45.30533141021868
65,93,45.40892965128897
66,93,45.44604047860865
67,93,45.39223472976535
68,93,45.39690648772235
69,93,45.32228134277025
70,93,45.33645434249531
71,93,45.182333210420545
72,93,45.24983510920656
73,93,45.325930224170946
74,93,45.358006480466
75,93,45.23033528552844
76,93,45.22721739164657
77,93,45.20211001469727
78,93,45.18872704452456
79,93,45.24157159780215
80,93,45.164615676813035
81,93,45.175872362926604
82,93,45.14180644978414
83,93,45.13021141437078
84,93,45.083006979117755
85,93,45.10190253755505
86,93,45.01839386902374
87,93,45.1086986365498
88,93,44.95631355879999
89,93,44.98230580324267
90,93,44.89596773816301
91,93,44.96123333504973
92,93,45.08459079247666
93,93,44.93440715167877
94,93,44.96553253342353
95,93,44.872672006088365
96,93,44.88381711414434
97,93,44.879467584381715
98,93,44.85986670294034
99,93,44.87666820943007
0,94,44.52010693128295
1,94,44.500713439507294
2,94,44.48022572035333
3,94,44.38075676309269
4,94,44.453935310053666
5,94,44.41567206957403
6,94,44.52058036146009
7,94,44.50203692067211
8,94,44.55521478314053
9,94,44.76100105499697
10,94,44.572350076006934
11,94,44.49641489855826
12,94,44.51209136818341
13,94,44.56112913073038
14,94,44.64855927788522
15,94,44.668101549756344
16,94,44.6972173609761
17,94,44.75370896677143
18,94,44.756082228653504
19,94,44.76686550789948
20,94,44.63882533119023
21,94,44.800350912991696
22,94,44.79535817224978
23,94,44.748454541181914
24,94,44.796288813973916
25,94,44.83241978967382
26,94,44.98967306674896
27,94,45.05384574864303
28,94,45.08269031069413
29,94,45.00611411467116
30,94,45.14092557201812
31,94,45.131895793155316
32,94,45.16931714157004
33,94,45.21421082130139
34,94,45.04654234471105
35,94,45.13560792373593
36,94,45.2201048667558
37,94,45.25959675246642
38,94,45.201061569362565
39,94,45.03756715403361
40,94,45.14611393596124
41,94,45.195560424220375
42,94,45.184411509943075
43,94,45.144956462445904
44,94,45.222964756989896
45,94,45.203613883215226
46,94,45.259731925349655
47,94,45.16220580442177
48,94,45.28428601371718
49,94,45.25636540801909
50,94,45.37036293987258
51,94,45.36439839394973
52,94,45.347281336463766
53,94,45.317510623925926
54,94,45.33981304275673
55,94,45.41606144922059
56,94,45.478025529137355
57,94,45.367211861176024
58,94,45.33987207896977
59,94,45.28644001834185
60,94,45.31837952871039
61,94,45.38032184144356
62,94,45.345356330015846
63,94,45.37909092560746
64,94,45.38928216851694
65,94,45.45231424265991
66,94,45.34051836772527
67,94,45.354903009167685
68,94,45.37225313184656
69,94,45.3562893085125
70,94,45.25952646636329
71,94,45.231122637591
72,94,45.08958174753775
73,94,45.278767628995425
74,94,45.21040775358784
75,94,45.13345920750612
76,94,45.16446531877328
77,94,45.1611225904655
78,94,45.13719749984921
79,94,45.17038797323629
80,94,45.11769940217869
81,94,45.12421428787681
82,94,45.04475587108065
83,94,45.1050372096765
84,94,45.08339340293688
85,94,45.072869807947356
86,94,44.962966584607685
87,94,44.99437048766464
88,94,44.95548252914798
89,94,44.932390223358276
90,94,44.93932136369105
91,94,44.856115582384476
92,94,44.841013557016964
93,94,44.88607311624526
94,94,44.91684818621156
95,94,44.85606847858376
96,94,44.86171248533566
97,94,44.94599788392336
98,94,44.81171748928259
99,94,44.77342855142045
0,95,44.52260006572014
1,95,44.52380933485969
2,95,44.51797477724067
3,95,44.46546669691729
4,95,44.44799408730523
5,95,44.519096184367044
6,95,44.49930524616862
7,95,44.57482462782556
8,95,44.59479867618779
9,95,44.632842992498595
10,95,44.571375298492526
11,95,44.57350942602828
12,95,44.55830236295964
13,95,44.577554405792405
14,95,44.713836881500036
15,95,44.68937251813736
16,95,44.71865198179664
17,95,44.62060415210493
18,95,44.702139985870396
19,95,44.73872877711922
20,95,44.6904795257566
21,95,44.6863036223848
22,95,44.63888774375877
23,95,44.79620149525306
24,95,44.8235247021083
25,95,44.7535344673213
26,95,44.935666746435494
27,95,45.02106955969472
28,95,44.98383358879572
29,95,45.09352063023957
30,95,45.06603782388345
31,95,45.087129987466575
32,95,45.13063986712501
33,95,45.1424594221244
34,95,45.24505390279446
35,95,45.0764101541924
36,95,45.17927339818814
37,95,45.202034568355614
38,95,45.15508833167306
39,95,45.18209236890668
40,95,45.05233551709733
41,95,45.00099814672792
42,95,45.11669000852798
43,95,45.17130698152175
44,95,45.15582644042743
45,95,45.26500518884335
46,95,45.20331131808804
47,95,45.21199452191755
48,95,45.31369292742294
49,95,45.224175197208766
50,95,45.297233059334204
51,95,45.38245455506559
52,95,45.29280427952314
53,95,45.3021745898821
54,95,45.38994110169599
55,95,45.33579607668966
56,95,45.30149403637912
57,95,45.238713958120655
58,95,45.303339585886036
59,95,45.17309876784165
60,95,45.33284670764641
61,95,45.30464673030734
62,95,45.29518044304527
63,95,45.295031796389054
64,95,45.3388921423564
65,95,45.389057831694444
66,95,45.36833290617092
67,95,45.37119608604499
68,95,45.375311342924064
69,95,45.331720480762854
70,95,45.26661693563352
71,95,45.30127932509167
72,95,45.18683001020955
73,95,45.176767369917016
74,95,45.160654340826056
75,95,45.07823266704782
76,95,45.04111239164464
77,95,45.10233809505606
78,95,45.15324293416761
79,95,45.15272028217181
80,95,45.13710635842324
81,95,45.10464209829183
82,95,45.03756514099024
83,95,45.06692752587625
84,95,45.005880494332914
85,95,44.970296326899145
86,95,45.02533041144382
87,95,45.01424621872201
88,95,44.97288066449794
89,95,44.92748414767131
90,95,44.930429151241356
91,95,44.91529005311763
92,95,44.89160646628666
93,95,44.867352430999006
94,95,44.88671205661217
95,95,44.94165630041118
96,95,44.871698973697335
97,95,44.88013177348853
98,95,44.923498016112376
99,95,44.90853347172728
0,96,44.4663685958341
1,96,44.54009423532081
2,96,44.4366605324056
3,96,44.38058964516316
4,96,44.29692132108634
5,96,44.401213697738385
6,96,44.50996889469887
7,96,44.488757342324405
8,96,44.5551103318489
9,96,44.52481128515913
10,96,44.46479070618773
11,96,44.61577683910953
12,96,44.54383022074062
13,96,44.62674605750985
14,96,44.69735346797165
15,96,44.63499069956088
16,96,44.527655832854144
17,96,44.582340822290234
18,96,44.64455382642711
19,96,44.788082734957015
20,96,44.732791749843564
21,96,44.68879382434338
22,96,44.744268633171416
23,96,44.73768740852422
24,96,44.70092335836354
25,96,44.750978546542385
26,96,44.8765857767428
27,96,45.057524132885604
28,96,44.90083694334277
29,96,44.98884549482069
30,96,45.024945077629006
31,96,45.01332000604295
32,96,45.05708827297754
33,96,45.02423133428719
34,96,45.02326021433213
35,96,45.028860108868955
36,96,45.11718991290371
37,96,45.109906697083936
38,96,45.11373849042426
39,96,45.05069668917852
40,96,44.97085989592174
41,96,45.02140481181482
42,96,45.054481178492125
43,96,45.087136652625006
44,96,45.09950211900004
45,96,45.1805072920601
46,96,45.1660989287925
47,96,45.137219736447875
48,96,45.25750623384914
49,96,45.27153576994295
50,96,45.308350132933114
51,96,45.213747226059034
52,96,45.1331763633694
53,96,45.20065737137886
54,96,45.29364757640355
55,96,45.30994495875695
56,96,45.34086285359902
57,96,45.29816614141801
58,96,45.33659145678713
59,96,45.26380171005622
60,96,45.30814278042732
61,96,45.314672130691434
62,96,45.29844898221721
63,96,45.26570122508466
64,96,45.36739213663355
65,96,45.610442828466645
66,96,45.35560134815046
67,96,45.51067067132971
68,96,45.38482681006512
69,96,45.31272587643535
70,96,45.23019887867575
71,96,45.25721541468144
72,96,45.304430433392426
73,96,45.20722734792892
74,96,45.053918718614355
75,96,45.10277034416096
76,96,45.062404595838366
77,96,45.0889228904186
78,96,45.13457380751393
79,96,45.158669438712835
80,96,45.083608931061036
81,96,45.09135246347674
82,96,44.91682745224608
83,96,45.05184592968903
84,96,45.03549225993856
85,96,44.98940294954265
86,96,44.98657306238965
87,96,44.92082867431298
88,96,44.96637576619357
89,96,44.91202654220469
90,96,44.88035546066327
91,96,44.89906279887447
92,96,44.967382860814
93,96,44.91060842373189
94,96,44.75326844502446
95,96,44.87426735210104
96,96,44.90327184227717
97,96,44.8812796509912
98,96,44.86801141567196
99,96,44.90479917166746
0,97,44.48967884979641
1,97,44.466675564363406
2,97,44.372740397303815
3,97,44.429848015615406
4,97,44.46628271618654
5,97,44.4374664846612
6,97,44.363174896054126
7,97,44.42681647519651
8,97,44.52965141600071
9,97,44.52394736077831
10,97,44.45663486959515
11,97,44.6221869530596
12,97,44.5620083068808
13,97,44.783860587028016
14,97,44.66632832435364
15,97,44.372077171087554
16,97,44.534972907866305
17,97,44.59446931597343
18,97,44.645770353679694
19,97,44.67881966888217
20,97,44.73497070413411
21,97,44.70562328064564
22,97,44.70807043586788
23,97,44.804513330847726
24,97,44.65950098080362
25,97,44.80472776940617
26,97,44.89906124652974
27,97,44.93345473668995
28,97,44.939635638980725
29,97,44.902929875838105
30,97,45.04888257720362
31,97,45.01679686585274
32,97,45.11539510259257
33,97,44.93011752796406
34,97,44.998448852036766
35,97,45.04381264218813
36,97,44.99242877966368
37,97,45.21053557116387
38,97,45.18131305922087
39,97,45.1162301910899
40,97,45.02987927736528
41,97,44.967638517694226
42,97,45.02981674655835
43,97,45.087108860876896
44,97,45.06837954578391
45,97,45.21448127298831
46,97,45.17727167702698
47,97,45.24622968772614
48,97,45.25373680134297
49,97,45.27433200669131
50,97,45.343789175254145
51,97,45.198886434983685
52,97,45.25234569095127
53,97,45.20966375741733
54,97,45.28770878128326
55,97,45.42661522707326
56,97,45.48645435247154
57,97,45.35518880275079
58,97,45.32008433331833
59,97,45.26572936283407
60,97,45.25599378044768
61,97,45.19259821499901
62,97,45.28294153417792
63,97,45.279428335408696
64,97,45.262739042828656
65,97,45.401614698322504
66,97,45.3721381232281
67,97,45.34678152690215
68,97,45.31604659955758
69,97,45.27309760705832
70,97,45.33076645997043
71,97,45.32819067665178
72,97,45.262634666883784
73,97,45.13743253115342
74,97,45.11081536671368
75,97,45.03021452204551
76,97,45.01416722435794
77,97,45.05204285499235
78,97,45.1586346105104
79,97,45.175447917074145
80,97,45.02012654516138
81,97,45.13607822825493
82,97,45.18838983591685
83,97,45.02911707977347
84,97,45.05912432196778
85,97,44.89303841130118
86,97,45.04770300306314
87,97,44.92217961492231
88,97,44.836315934726755
89,97,44.936245924136635
90,97,44.891107545824596
91,97,44.97584730729961
92,97,44.83434688919846
93,97,44.889253410126486
94,97,44.85538174817647
95,97,44.8058660094156
96,97,44.8171908828307
97,97,44.87612819536763
98,97,44.84524816304679
99,97,44.761191211929756
0,98,44.415185249459455
1,98,44.49318556368213
2,98,44.474914771292575
3,98,44.60259664142299
4,98,44.58012882179581
5,98,44.55731158876677
6,98,44.39781353943838
7,98,44.41464313570377
8,98,44.42603312775712
9,98,44.435252024948994
10,98,44.47212042118268
11,98,44.57454156460922
12,98,44.578499164901544
13,98,44.67118182302861
14,98,44.623726493355626
15,98,44.568313382104634
16,98,44.49403953984596
17,98,44.618133153931616
18,98,44.71020316981532
19,98,44.677015267400165
20,98,44.7576992796694
21,98,44.719287327547846
22,98,44.736610198270924
23,98,44.75254567235796
24,98,44.83776884541838
25,98,44.92137869144726
26,98,44.868049161337886
27,98,44.91962298216069
28,98,44.92307051911219
29,98,44.999339124422136
30,98,44.9404939311563
31,98,44.985041759333896
32,98,44.99248704782106
33,98,44.96254059994172
34,98,44.978123234802794
35,98,45.0519199557059
36,98,45.0538174120112
37,98,45.092545428254326
38,98,45.125428346888725
39,98,45.0841416502696
40,98,45.10517432646793
41,98,44.96924177963439
42,98,45.0633149032645
43,98,45.07741463402775
44,98,45.133146903075534
45,98,45.1921889512877
46,98,45.16234899337863
47,98,45.16211875736676
48,98,45.15101809464527
49,98,45.22911690153725
50,98,45.24413709252384
51,98,45.26422655930904
52,98,45.271308208109275
53,98,45.27307976298496
54,98,45.27739521279615
55,98,45.2925844657273
56,98,45.32862357203585
57,98,45.35841668595312
58,98,45.30546338414653
59,98,45.24705792983002
60,98,45.17589540074184
61,98,45.26601057725888
62,98,45.23998471091707
63,98,45.29094783927676
64,98,45.30258699537987
65,98,45.36727304882777
66,98,45.35217340730926
67,98,45.38634206463819
68,98,45.357026837201026
69,98,45.206089961033854
70,98,45.283986289449764
71,98,45.18086325511359
72,98,45.1374496952937
73,98,45.114684713412636
74,98,45.128039627541604
75,98,45.11311408546371
76,98,45.126563130282605
77,98,45.144067339555235
78,98,45.1255381554747
79,98,45.15520938921472
80,98,45.083504283460236
81,98,45.04936006210917
82,98,45.0437444536882
83,98,44.98340028727948
84,98,44.90960375077179
85,98,44.882003749813045
86,98,44.83695491872003
87,98,44.847742705993284
88,98,44.9457916497513
89,98,44.86481394351928
90,98,44.93188038637622
91,98,44.91390732382484
92,98,44.88045016486396
93,98,44.862676178888485
94,98,44.856954853790626
95,98,44.777498522326006
96,98,44.787501922383456
97,98,44.80239955742497
98,98,44.793593282742606
99,98,44.67698926745671
0,99,44.43716494813721
1,99,44.44057744488509
2,99,44.403569241019014
3,99,44.46429270108154
4,99,44.54292882713777
5,99,44.53906205064374
6,99,44.39436144065087
7,99,44.35410873773538
8,99,44.38223799984857
9,99,44.461993364568215
10,99,44.62098602797213
11,99,44.52223039913957
12,99,44.6445310201637
13,99,44.56305795451142
14,99,44.63332239869321
15,99,44.516887649062625
16,99,44.516174890373364
17,99,44.63801053933628
18,99,44.66910224849596
19,99,44.74550633334614
20,99,44.687822485835184
21,99,44.74395010792589
22,99,44.66159276781592
23,99,44.680689670377575
24,99,44.8201010288453
25,99,44.781055087930156
26,99,44.85807477028145
27,99,44.99130581624544
28,99,44.91085919132995
29,99,44.875028747971584
30,99,44.97497028836512
31,99,45.045153541719294
32,99,44.984013146100764
33,99,44.922687988137994
34,99,45.00584271106655
35,99,44.96239979533801
36,99,44.86842448824413
37,99,45.05306587005921
38,99,45.04664893786064
39,99,45.02356577806588
40,99,45.070055342084984
41,99,44.887621162032694
42,99,44.98940724445511
43,99,45.05819152994185
44,99,45.02636187218771
45,99,45.13960178686399
46,99,45.13011550295176
47,99,45.10474504173919
48,99,45.11329055565114
49,99,45.15490126726199
50,99,45.22228115911014
51,99,45.26931400955641
52,99,45.207921230925876
53,99,45.16217417818373
54,99,45.13506565494521
55,99,45.11478733890641
56,99,45.39410654992422
57,99,45.22145749821066
58,99,45.40004474581204
59,99,45.24389116116264
60,99,45.23219301165943
61,99,45.19346478444737
62,99,45.21728521666293
63,99,45.24088167161092
64,99,45.245189586155576
65,99,45.29681151182046
66,99,45.37577253192599
67,99,45.355816024311295
68,99,45.39174025742051
69,99,45.25987609079732
70,99,45.21203162837236
71,99,45.235238571833314
72,99,45.03943243947798
73,99,45.086208017317446
74,99,45.00989762969884
75,99,45.08808560426283
76,99,45.12559586176142
77,99,45.11486079120472
78,99,45.09192671448431
79,99,45.09718308999963
80,99,45.01212780323037
81,99,44.9935363134352
82,99,44.96928421147629
83,99,45.0355915656118
84,99,44.994566055740336
85,99,44.96986265022007
86,99,44.96055581817819
87,99,44.836872602715225
88,99,44.86473022010395
89,99,44.93964394759347
90,99,44.99003219705136
91,99,44.93655037214535
92,99,44.97053719796459
93,99,44.94913418592135
94,99,44.835283282766824
95,99,44.77486923519217
96,99,44.7839632954623
97,99,44.844203922607235
98,99,44.73294117948632
99,99,44.70838480782013


==> data/heatmaps/heatmap_A72_matrix_cels.csv <==
x,y,z
0,0,50.876517066752626
1,0,50.821648129334896
2,0,50.97820259217192
3,0,50.93552048854039
4,0,50.98073083606346
5,0,50.90079397541851
6,0,50.9228322892811
7,0,51.03901378511253
8,0,51.12288007937768
9,0,51.2218189069034
10,0,51.20437469539514
11,0,51.20607269660219
12,0,51.13479124959859
13,0,51.383916321226785
14,0,51.34633830162145
15,0,51.35118097657082
16,0,51.431517635156304
17,0,51.571770833986434
18,0,51.513737909973955
19,0,51.5190049103326
20,0,51.5261340457236
21,0,51.65234546279521
22,0,51.65029467409625
23,0,51.59178844554922
24,0,51.69003254306267
25,0,51.7153744842956
26,0,51.637404605043926
27,0,51.688298559935426
28,0,51.61360076584823
29,0,51.630426126250974
30,0,51.62851286986072
31,0,51.745873026590125
32,0,51.73685115502602
33,0,51.811628421221634
34,0,51.78088444914407
35,0,51.75376157217279
36,0,51.86440958875275
37,0,51.89032126341631
38,0,51.83356007784298
39,0,51.81570076060576
40,0,51.9290602177487
41,0,51.863925922764565
42,0,51.84260929894045
43,0,52.05201908285534
44,0,52.082666754239376
45,0,52.08711646649368
46,0,52.04331457069571
47,0,52.08462846736823
48,0,51.974258469551
49,0,51.94634757505229
50,0,52.0122200086931
51,0,52.043643751017306
52,0,52.290565419696364
53,0,52.32983159664591
54,0,52.297504641800096
55,0,52.10747151726712
56,0,52.12410140437391
57,0,52.220251659344235
58,0,52.263680332767066
59,0,52.25399388227911
60,0,52.16022000030495
61,0,52.16339850989135
62,0,52.164898255429236
63,0,52.26423687738665
64,0,52.33609872034341
65,0,52.36264298632208
66,0,52.33032775342459
67,0,52.32315776061142
68,0,52.28816669904154
69,0,52.08770899197132
70,0,52.18485883445793
71,0,52.15669034135608
72,0,52.28403337379413
73,0,52.19246351086058
74,0,52.29100135514866
75,0,52.25408440350664
76,0,52.15309254307605
77,0,52.231758336016156
78,0,52.10495425598832
79,0,52.10962976109195
80,0,52.1539862482175
81,0,52.112139131013876
82,0,52.040218451176806
83,0,51.86811540199092
84,0,51.8992346524026
85,0,52.00621226762013
86,0,52.134791484418834
87,0,52.15141287486705
88,0,52.10154276153414
89,0,52.05498989170667
90,0,51.916028785602805
91,0,52.029382299571324
92,0,52.06270237560845
93,0,51.96642007127406
94,0,52.211849301683564
95,0,52.050735001694406
96,0,52.11630026563898
97,0,52.16287161487293
98,0,52.08081887898223
99,0,52.16280149238961
0,1,50.855993139592464
1,1,50.81690755029048
2,1,50.923568354657306
3,1,51.0427241844761
4,1,50.982580495460404
5,1,50.959535097635936
6,1,51.03484245497332
7,1,51.10517591799788
8,1,51.14817773779284
9,1,51.17785788792631
10,1,51.16627657072657
11,1,51.080870824787375
12,1,51.20216814977375
13,1,51.2993482719003
14,1,51.396059466810335
15,1,51.371617621474066
16,1,51.43608019328416
17,1,51.52444533990992
18,1,51.53705125648333
19,1,51.55474824437764
20,1,51.512486487152756
21,1,51.64926389588828
22,1,51.69317504165035
23,1,51.606869988362575
24,1,51.679720596398006
25,1,51.82868468123635
26,1,51.61457534548148
27,1,51.675145638597414
28,1,51.60622898055002
29,1,51.65555594052982
30,1,51.68912650182272
31,1,51.799903024081644
32,1,51.7945648719217
33,1,51.767860208926926
34,1,51.982519850574
35,1,51.96192795575558
36,1,51.89836201475677
37,1,52.01633081987369
38,1,52.00609919769932
39,1,51.9561123537835
40,1,51.98205977777374
41,1,51.889539267187345
42,1,51.85280526191355
43,1,52.04078921924383
44,1,52.04064037309168
45,1,52.10916699097821
46,1,52.12669819260533
47,1,52.13383690605203
48,1,52.06662811137913
49,1,52.036435403606816
50,1,52.05590461349416
51,1,52.109019226903676
52,1,52.3194672277761
53,1,52.50870926002162
54,1,52.432853470634505
55,1,52.24720375908575
56,1,52.17286541005108
57,1,52.284783013241956
58,1,52.44651881497038
59,1,52.34620712818612
60,1,52.211543345432986
61,1,52.245852489649465
62,1,52.28543954847787
63,1,52.240753028067715
64,1,52.40884886902081
65,1,52.40975359599159
66,1,52.25604983153741
67,1,52.42064250164351
68,1,52.39297882516078
69,1,52.3243648510744
70,1,52.19190037529176
71,1,52.498030855810974
72,1,52.3856688725248
73,1,52.42949387194941
74,1,52.19333006620692
75,1,52.25336225959202
76,1,52.16241357783747
77,1,52.28070083176937
78,1,52.070200023020014
79,1,52.16558977300304
80,1,52.178852353608185
81,1,52.151798026133235
82,1,52.04445510958507
83,1,51.88038418118314
84,1,52.01189583957403
85,1,52.030624818998824
86,1,52.11406872106653
87,1,52.08042512233692
88,1,51.94879582147009
89,1,52.13877720353019
90,1,52.14464260719124
91,1,52.09725907008964
92,1,52.023325470970825
93,1,52.07387614786708
94,1,52.08020396545299
95,1,52.05046051381195
96,1,52.15505112643972
97,1,52.25145572828948
98,1,52.14647697117977
99,1,52.12029958019861
0,2,50.83274751693605
1,2,50.815791458309235
2,2,50.81067983359463
3,2,50.866970136339106
4,2,51.07777369399506
5,2,51.01385375202684
6,2,50.999078753137645
7,2,51.120762978862565
8,2,51.18189723147107
9,2,51.22573820977902
10,2,51.1554008330278
11,2,51.09722388901367
12,2,51.19127978974153
13,2,51.46531487365855
14,2,51.30851520602854
15,2,51.438800958481096
16,2,51.46571087032992
17,2,51.60540062762785
18,2,51.52181548089554
19,2,51.517011491453644
20,2,51.631056059784065
21,2,51.64895280323261
22,2,51.69190629154396
23,2,51.50682076926921
24,2,51.61622948514174
25,2,51.731442378606275
26,2,51.73764631335593
27,2,51.74541612184308
28,2,51.66384084854988
29,2,51.67490562476872
30,2,51.79659704943379
31,2,51.884492958176935
32,2,51.78122727914489
33,2,51.781219381439726
34,2,52.03482881159674
35,2,51.94983019966164
36,2,52.02877177150419
37,2,52.06002831300641
38,2,52.035009247385595
39,2,52.103749416923876
40,2,52.20569998433156
41,2,52.08527154996327
42,2,52.05501637279559
43,2,52.225911876810876
44,2,52.128171140756606
45,2,52.13020089812483
46,2,52.2162626444556
47,2,52.236075457391294
48,2,52.145084037697984
49,2,52.07330649977482
50,2,52.168512650200945
51,2,52.284972847995085
52,2,52.39370472324046
53,2,52.46196920015952
54,2,52.41398192862764
55,2,52.34484508473266
56,2,52.155280583856424
57,2,52.3269999615193
58,2,52.392379498638405
59,2,52.34658728595825
60,2,52.288589466576674
61,2,52.30163620801547
62,2,52.348236499892366
63,2,52.29539607412347
64,2,52.36136690419694
65,2,52.40786774937926
66,2,52.305103290887075
67,2,52.28943201010092
68,2,52.38690881611521
69,2,52.36286041722129
70,2,52.32808476216085
71,2,52.340388698760094
72,2,52.36591359443337
73,2,52.336449812128215
74,2,52.23450895012188
75,2,52.18900005076144
76,2,52.23317363112677
77,2,52.19797254636479
78,2,51.95863395131275
79,2,52.108714839997994
80,2,52.03015663365518
81,2,52.052540848381085
82,2,52.083444075128675
83,2,52.00312391278482
84,2,52.06483042569875
85,2,52.1010177268717
86,2,52.05873686781198
87,2,51.87196146513008
88,2,52.009373657114295
89,2,52.00117953462079
90,2,52.072189311768234
91,2,51.95766927997348
92,2,52.030565407001255
93,2,52.15268591462934
94,2,52.067014768652015
95,2,52.166051826370456
96,2,52.32354784947516
97,2,52.278865101778905
98,2,52.18358899803605
99,2,52.11400710728005
0,3,50.91840844791084
1,3,51.10481108402809
2,3,51.15005679758364
3,3,51.03940742410025
4,3,50.93714980511785
5,3,51.02385208413237
6,3,51.13142062242764
7,3,51.16413060690565
8,3,51.35314845610609
9,3,51.38274481095734
10,3,51.19376415882614
11,3,51.27396210540001
12,3,51.3275058902171
13,3,51.27079045954086
14,3,51.27983200918629
15,3,51.36960875325594
16,3,51.580671964889945
17,3,51.60735280658895
18,3,51.548777891169706
19,3,51.51950788081327
20,3,51.68904534176576
21,3,51.71928853137264
22,3,51.69227447197807
23,3,51.53609423616932
24,3,51.63850355520628
25,3,51.72774525919796
26,3,51.74113138719819
27,3,51.789417351692144
28,3,51.6311978827638
29,3,51.79063344489722
30,3,51.84278866155195
31,3,51.81351951276333
32,3,51.89968406733655
33,3,51.96637815599368
34,3,52.009783037863166
35,3,52.021621023047096
36,3,51.96794076296309
37,3,52.14454677724164
38,3,51.980799933356614
39,3,52.05415257993366
40,3,52.05553618969229
41,3,51.97011410295987
42,3,52.00998870172797
43,3,52.25831740740478
44,3,52.258627186216096
45,3,52.232907207461515
46,3,52.2245276669325
47,3,52.230565680730436
48,3,52.253156445549685
49,3,52.1716154002908
50,3,52.26640393061915
51,3,52.38128331850615
52,3,52.2701503122922
53,3,52.368211130519136
54,3,52.37987060636162
55,3,52.39834142817113
56,3,52.37876276499162
57,3,52.291209098700975
58,3,52.46509751605133
59,3,52.565462315130716
60,3,52.50908008876675
61,3,52.450563458132095
62,3,52.37684909241808
63,3,52.35842969195631
64,3,52.4414630468279
65,3,52.55899985103425
66,3,52.452154817207884
67,3,52.2422218186684
68,3,52.38581674844552
69,3,52.49232965631531
70,3,52.407626890162646
71,3,52.455718880338
72,3,52.41964159988717
73,3,52.424220632689384
74,3,52.413760127645155
75,3,52.21394460601553
76,3,52.10953907152517
77,3,52.25755096637321
78,3,52.1568347498692
79,3,52.11260563727671
80,3,52.07851445815149
81,3,52.170022095755584
82,3,52.0552415716771
83,3,52.06422004555935
84,3,52.11061724289559
85,3,52.25114508663208
86,3,52.21850906526973
87,3,52.154843392594664
88,3,51.93787430298269
89,3,52.08589609674013
90,3,52.08812657410367
91,3,52.07703599094111
92,3,52.1524666037706
93,3,52.10851133595098
94,3,52.15633582540816
95,3,52.220039500657776
96,3,52.29217422788018
97,3,52.282649185907424
98,3,52.225505940941616
99,3,52.20280080164262
0,4,50.94959884902958
1,4,51.16355788556181
2,4,51.2180394178554
3,4,51.14974785023818
4,4,51.12520748504781
5,4,51.083149672709744
6,4,51.14664668585488
7,4,51.263388605632436
8,4,51.360062096881535
9,4,51.36840066458118
10,4,51.32547443484788
11,4,51.32727580359454
12,4,51.2895501820632
13,4,51.26331156838942
14,4,51.28411982360565
15,4,51.41664020457229
16,4,51.44618814233442
17,4,51.5350367823282
18,4,51.52926823706543
19,4,51.52019237771726
20,4,51.60878681191203
21,4,51.635114825794254
22,4,51.8402601792817
23,4,51.66118642233296
24,4,51.72295998141014
25,4,51.734984405115014
26,4,51.776438620359855
27,4,51.87252219520685
28,4,51.851675570355425
29,4,51.823399767720616
30,4,51.571363898513596
31,4,51.79328145282416
32,4,51.9218958639585
33,4,52.08704053923838
34,4,52.16366606550876
35,4,52.16545368315777
36,4,51.98539881703463
37,4,52.10658243993884
38,4,52.159298465312155
39,4,52.12607674831682
40,4,52.16106171468724
41,4,52.24961239655885
42,4,52.24607292945399
43,4,52.336374742837876
44,4,52.415327150858005
45,4,52.20008068211952
46,4,52.29972425587678
47,4,52.33921526858852
48,4,52.33917776823891
49,4,52.35551251568493
50,4,52.31011046050204
51,4,52.304798967445016
52,4,52.3664749522863
53,4,52.35997393221218
54,4,52.25871733585319
55,4,52.3806664029278
56,4,52.35257017744191
57,4,52.363387248202464
58,4,52.44343823481477
59,4,52.58323967688573
60,4,52.632728779276384
61,4,52.52558548266884
62,4,52.5428838643138
63,4,52.42952040372579
64,4,52.50108032783669
65,4,52.49074995555177
66,4,52.488406631155506
67,4,52.416634471160506
68,4,52.503166310815125
69,4,52.55321295574789
70,4,52.54428230812714
71,4,52.54978309975583
72,4,52.484552320636716
73,4,52.41163024382508
74,4,52.455931407330986
75,4,52.39847919156705
76,4,52.269429822480554
77,4,52.31768515032363
78,4,52.15245460509363
79,4,52.1066411092878
80,4,52.06941161159555
81,4,52.01378982719259
82,4,52.06379390669881
83,4,52.17377923682284
84,4,52.11697121814056
85,4,52.123485434772974
86,4,52.022048482674286
87,4,52.1323617967561
88,4,52.02192424678933
89,4,51.96606158537439
90,4,52.08597808039664
91,4,52.23232482508201
92,4,52.39367063645919
93,4,52.12567548555223
94,4,52.11586139254285
95,4,52.2231236100892
96,4,52.14177177755019
97,4,52.12556811933979
98,4,52.07952651455939
99,4,52.169331278279216
0,5,51.11068350701561
1,5,51.165112773240935
2,5,51.14299231308065
3,5,51.169866358856844
4,5,51.15796545395097
5,5,51.27992415822561
6,5,51.32552125929899
7,5,51.39496475244222
8,5,51.37051958031095
9,5,51.363081835968046
10,5,51.365934734309036
11,5,51.404557192715664
12,5,51.37904898365585
13,5,51.44805667892932
14,5,51.34911683498627
15,5,51.48584417950474
16,5,51.6195441651588
17,5,51.429383506976315
18,5,51.59765093967469
19,5,51.50430826932968
20,5,51.608940157923016
21,5,51.731821565699235
22,5,51.60449301417396
23,5,51.76321201204988
24,5,51.756273887804085
25,5,51.84953616298149
26,5,51.919675399294434
27,5,51.90316224852506
28,5,51.843754640184166
29,5,51.84651847977731
30,5,51.77145792462832
31,5,51.814110680860836
32,5,51.83067131892331
33,5,51.99542161006999
34,5,52.23852118853469
35,5,52.171959429416845
36,5,52.1181610066206
37,5,52.22105519149408
38,5,52.20599610601221
39,5,52.180196166882325
40,5,52.184862899375695
41,5,52.232054663614804
42,5,52.290046265920736
43,5,52.50669199598794
44,5,52.42883615884519
45,5,52.28206494515062
46,5,52.24402022601438
47,5,52.425694764364174
48,5,52.57597242018084
49,5,52.4969562470457
50,5,52.42385692719973
51,5,52.41252016235508
52,5,52.50673566340154
53,5,52.48208559558508
54,5,52.488465227352066
55,5,52.483734571982595
56,5,52.39245801654639
57,5,52.415544841121225
58,5,52.59199219325809
59,5,52.65769523161994
60,5,52.77220018875193
61,5,52.650693719606686
62,5,52.566928271349425
63,5,52.4970064800082
64,5,52.47070980584404
65,5,52.572362864194005
66,5,52.425482856019045
67,5,52.5021351288015
68,5,52.50958353413171
69,5,52.54106436573361
70,5,52.55862029646072
71,5,52.572606844152524
72,5,52.5296874937498
73,5,52.41421021604361
74,5,52.510782940687214
75,5,52.370164396445084
76,5,52.353787768993286
77,5,52.39099196787215
78,5,52.240582887475874
79,5,52.205172151989444
80,5,52.149734855416916
81,5,52.0814692252816
82,5,52.09724042853813
83,5,52.07112546663288
84,5,51.98907560998831
85,5,52.01651110337642
86,5,52.134680701794714
87,5,52.171841407669405
88,5,52.13326306058328
89,5,52.04522523103164
90,5,52.23852442946892
91,5,52.216380388144046
92,5,52.09411372080931
93,5,52.07733276491516
94,5,51.99365975851446
95,5,52.10514752251173
96,5,52.350315799336876
97,5,52.15755939695625
98,5,52.126784547597815
99,5,52.078616347748905
0,6,51.11102502115003
1,6,51.287834136821616
2,6,51.1581013743136
3,6,51.221798152956666
4,6,51.19472801759526
5,6,51.30278467415613
6,6,51.44832697815369
7,6,51.40837397003643
8,6,51.48718185479925
9,6,51.489659491192555
10,6,51.57872057825032
11,6,51.511256628792125
12,6,51.732349625821755
13,6,51.62907583905835
14,6,51.637863190228046
15,6,51.62783271379293
16,6,51.46007757848861
17,6,51.443881252265236
18,6,51.44992310467033
19,6,51.64062312978823
20,6,51.58312179000688
21,6,51.84233974803701
22,6,51.883371289770366
23,6,51.785235011406414
24,6,51.74535525095685
25,6,51.894189372492505
26,6,51.954568236347484
27,6,51.928925048698645
28,6,51.90207416073193
29,6,51.91112190433133
30,6,51.88397865206506
31,6,51.86238044407506
32,6,51.94462228003859
33,6,51.92908738077817
34,6,52.202156897868285
35,6,52.11814905959766
36,6,52.14451394461838
37,6,52.07694242046248
38,6,52.269133318309315
39,6,52.30302471029561
40,6,52.25831143970014
41,6,52.23541229437423
42,6,52.289411130977996
43,6,52.358778510386394
44,6,52.46267258362823
45,6,52.37334921894076
46,6,52.436840637299206
47,6,52.309878162941644
48,6,52.41966290878278
49,6,52.49481920676149
50,6,52.47118211616909
51,6,52.43998566701545
52,6,52.5997311193593
53,6,52.56308062287875
54,6,52.62468338645185
55,6,52.66764042890273
56,6,52.563032032157366
57,6,52.70514448156531
58,6,52.644674879815035
59,6,52.64033131561104
60,6,52.67723535195035
61,6,52.652383754724774
62,6,52.642036286270354
63,6,52.61121341933642
64,6,52.42943033231288
65,6,52.54415213113501
66,6,52.62900740469789
67,6,52.53372637271101
68,6,52.5790097284199
69,6,52.65921419374043
70,6,52.59089539192569
71,6,52.54549271807395
72,6,52.45320301353583
73,6,52.51841107965932
74,6,52.505555112889084
75,6,52.37245739787335
76,6,52.30386057199457
77,6,52.44468678852316
78,6,52.51258253536101
79,6,52.35560157212381
80,6,52.18422536314918
81,6,52.43259911584292
82,6,52.230113375463894
83,6,52.22097160056777
84,6,52.09451034066407
85,6,52.05496177634977
86,6,52.03452347335745
87,6,52.25997143006614
88,6,52.27899105822835
89,6,52.225481372237795
90,6,52.16674065760136
91,6,52.14311976632497
92,6,52.21316502927832
93,6,52.06190418653745
94,6,52.09112546993257
95,6,52.07919148488113
96,6,52.19863445593192
97,6,52.38876967925959
98,6,52.10094067409505
99,6,52.00336843794432
0,7,51.193356753752916
1,7,51.32331161801308
2,7,51.19767873254488
3,7,51.3023605007605
4,7,51.39467662669084
5,7,51.3427555089706
6,7,51.29223363800627
7,7,51.42107795124761
8,7,51.41478173705249
9,7,51.535731665541654
10,7,51.41047057413459
11,7,51.46868188522216
12,7,51.472526845379754
13,7,51.56671368608091
14,7,51.658548981271686
15,7,51.592260278180554
16,7,51.663865069892985
17,7,51.680086000256956
18,7,51.65711869296472
19,7,51.73356122889341
20,7,51.753965232710065
21,7,51.89309694572694
22,7,51.86037180287359
23,7,51.8128201306697
24,7,51.83480402698597
25,7,51.97790500278196
26,7,51.798209154872495
27,7,51.91765624135946
28,7,52.001697658543506
29,7,51.92529660865006
30,7,51.85267312171492
31,7,51.91508431523697
32,7,51.94702554516315
33,7,52.086773788022555
34,7,52.157849451661846
35,7,52.18910720612333
36,7,52.02475948803457
37,7,52.14752578911064
38,7,52.20733834429825
39,7,52.324930309558354
40,7,52.28029632099628
41,7,52.295035712707595
42,7,52.14336712299752
43,7,52.28377587145804
44,7,52.43655182639575
45,7,52.498098026722204
46,7,52.46121262575931
47,7,52.45282194971011
48,7,52.4259424249881
49,7,52.54560286800457
50,7,52.52698652337158
51,7,52.633734247084135
52,7,52.68908243367051
53,7,52.70669977444571
54,7,52.6888713971626
55,7,52.709156631549774
56,7,52.62362823220778
57,7,52.66117031155245
58,7,52.75267117910689
59,7,52.70557617676212
60,7,52.762084565488294
61,7,52.74219976986464
62,7,52.846423643709805
63,7,52.6729549963904
64,7,52.56705707538188
65,7,52.694990388270966
66,7,52.649876570122885
67,7,52.66629596658227
68,7,52.70748067503183
69,7,52.54873385095242
70,7,52.68176994741199
71,7,52.65246804833265
72,7,52.62310274007539
73,7,52.384533092621915
74,7,52.43402978731708
75,7,52.40932693427334
76,7,52.387632783680786
77,7,52.525477951827135
78,7,52.48593522473035
79,7,52.48933804489677
80,7,52.39001239082523
81,7,52.477136617988535
82,7,52.437716348297364
83,7,52.336306745148576
84,7,52.387825263128946
85,7,52.16959949027679
86,7,52.13838868899355
87,7,52.258914833367214
88,7,52.25027762990462
89,7,52.15058747849192
90,7,52.22914290735
91,7,52.03373546899384
92,7,52.096382790426375
93,7,52.15825830439983
94,7,52.199157341275395
95,7,52.15733957694381
96,7,52.33414944553748
97,7,52.126479837392885
98,7,52.17337843535803
99,7,51.998674481937854
0,8,51.14773716364106
1,8,51.171072811846074
2,8,51.248838574263026
3,8,51.261641446964816
4,8,51.32586984660293
5,8,51.27537950991264
6,8,51.28477418362493
7,8,51.414648332176014
8,8,51.44148680163446
9,8,51.488135237734866
10,8,51.42247104669958
11,8,51.450670559259684
12,8,51.522697662784374
13,8,51.60434604469762
14,8,51.682380407461736
15,8,51.610851313244694
16,8,51.77294143005935
17,8,51.7656789011393
18,8,51.73610743103905
19,8,51.75673384774781
20,8,51.6990901279043
21,8,51.871122443760854
22,8,51.85900586316241
23,8,51.804637878849
24,8,51.858555872966726
25,8,51.91157613641348
26,8,51.92948217356086
27,8,52.01543071379165
28,8,51.923494138379795
29,8,51.90725398357827
30,8,51.94239576917701
31,8,52.042858157927796
32,8,52.03739703751889
33,8,52.013928186183435
34,8,52.10893142194127
35,8,52.092577252086656
36,8,52.2275621597126
37,8,52.25614766182627
38,8,52.43785562014323
39,8,52.43225465132786
40,8,52.44364184981347
41,8,52.454335740936806
42,8,52.29277680647388
43,8,52.46148898452771
44,8,52.50370844165383
45,8,52.496997235286706
46,8,52.505464544821265
47,8,52.500905600923396
48,8,52.58077159355883
49,8,52.58344420710118
50,8,52.744961653822024
51,8,52.70086253424755
52,8,52.81078613697381
53,8,52.81177943678186
54,8,52.82659803141394
55,8,52.838132098783056
56,8,52.81739923400469
57,8,52.734459011624814
58,8,52.81331854653516
59,8,52.87439749502313
60,8,52.8589051628056
61,8,52.875284629481754
62,8,52.991042162859124
63,8,52.79467098163013
64,8,52.84358752370181
65,8,52.95313072077116
66,8,52.78383635215504
67,8,52.77201969460507
68,8,52.73308263478778
69,8,52.7796555541956
70,8,52.82246069020563
71,8,52.767171636661445
72,8,52.62802221218707
73,8,52.44907391250052
74,8,52.53779249574252
75,8,52.52749046988844
76,8,52.491088369512454
77,8,52.58447261477599
78,8,52.52677459526372
79,8,52.5116469524217
80,8,52.583129745087206
81,8,52.45971513190965
82,8,52.45997396520445
83,8,52.39295007206964
84,8,52.41257049246683
85,8,52.223094390108415
86,8,52.213346226710414
87,8,52.220952675206526
88,8,52.200701333951784
89,8,52.22772818025465
90,8,52.273698808350204
91,8,52.06336959118588
92,8,52.04358315944049
93,8,52.15189979685139
94,8,52.16565560497632
95,8,52.14769230860656
96,8,52.168047622120696
97,8,52.11333579764515
98,8,52.11137525754519
99,8,52.11334293968972
0,9,51.12741993459508
1,9,51.15273248738666
2,9,51.20106903400985
3,9,51.38576034164489
4,9,51.25544755831398
5,9,51.25800662975877
6,9,51.37323568362387
7,9,51.465239927762006
8,9,51.43519494240476
9,9,51.590885380363005
10,9,51.513538497604266
11,9,51.59043644307936
12,9,51.59692294773084
13,9,51.79660570422304
14,9,51.90659038054208
15,9,51.715311335681164
16,9,51.79993224185366
17,9,51.784245568400934
18,9,51.83319017352477
19,9,51.772398383754776
20,9,51.82191167251418
21,9,51.858245018166286
22,9,51.95146658528172
23,9,51.93004229800918
24,9,52.0655834477672
25,9,51.960693618095554
26,9,51.9171063721119
27,9,52.04608883830715
28,9,52.03733252353445
29,9,52.07976618479889
30,9,52.08649729610327
31,9,52.13187673360568
32,9,52.16019468878927
33,9,52.1032516228531
34,9,52.10175169611307
35,9,52.170633847534056
36,9,52.315048516440086
37,9,52.435359297572745
38,9,52.359007989726145
39,9,52.37081116519846
40,9,52.39517515641803
41,9,52.37580186110326
42,9,52.578195077645645
43,9,52.57678211995605
44,9,52.560956845088064
45,9,52.55037498295047
46,9,52.73230377215233
47,9,52.66423119157319
48,9,52.64367973576983
49,9,52.65616610411985
50,9,52.793154232190254
51,9,52.79165848557606
52,9,52.84110694729456
53,9,52.86109191630733
54,9,52.82975636403193
55,9,52.939624029257395
56,9,53.02164063560185
57,9,52.809169347473734
58,9,52.97429547296778
59,9,52.82810769161517
60,9,52.96120378501716
61,9,53.022130741316886
62,9,52.96723221712512
63,9,52.884148403906124
64,9,52.89390096411966
65,9,52.90920274938778
66,9,52.83492770213224
67,9,52.99426943305072
68,9,52.781890534006244
69,9,52.75582702825844
70,9,52.91161348787256
71,9,52.87403525066952
72,9,52.796193990220445
73,9,52.729362712269214
74,9,52.562497671217045
75,9,52.544117426687095
76,9,52.66624160646357
77,9,52.65506848778161
78,9,52.482276011014484
79,9,52.54999012887245
80,9,52.67878485887114
81,9,52.54756721721722
82,9,52.42701776875928
83,9,52.415279081580614
84,9,52.29757027992022
85,9,52.196580736340906
86,9,52.23551904064383
87,9,52.27994328345503
88,9,52.27881305760687
89,9,52.21390555218505
90,9,52.200850327952175
91,9,52.228047642348486
92,9,52.266730518587515
93,9,52.09747035921113
94,9,52.10566113063492
95,9,52.173486623017745
96,9,52.24108993328212
97,9,52.25055764201358
98,9,52.199467465719785
99,9,52.186490325879085
0,10,51.188176666982145
1,10,51.148476257634165
2,10,51.265247493690055
3,10,51.271840747329
4,10,51.3225301899034
5,10,51.388620412864256
6,10,51.48651457081976
7,10,51.4988859330606
8,10,51.58267744893555
9,10,51.57288985629467
10,10,51.59941394258526
11,10,51.61034386857037
12,10,51.699343270690775
13,10,51.85235726245003
14,10,51.85915997302916
15,10,51.84179300129943
16,10,51.82164928306347
17,10,51.89480187998946
18,10,51.76076681475053
19,10,51.83279627866084
20,10,51.93403731898973
21,10,51.81079793416913
22,10,51.98189639485761
23,10,51.95847328279965
24,10,52.04768125045622
25,10,52.07184456637826
26,10,52.00124140115008
27,10,51.96792475708297
28,10,51.96236078451182
29,10,52.12045602606355
30,10,52.0505026154844
31,10,52.106111274914994
32,10,52.09792537339749
33,10,52.1675782397656
34,10,52.30293750275959
35,10,52.29429255384305
36,10,52.283857626849276
37,10,52.19379412389234
38,10,52.2644380702771
39,10,52.35515649279405
40,10,52.40964729388738
41,10,52.45714769379499
42,10,52.384562571546724
43,10,52.54842701154685
44,10,52.60649626405182
45,10,52.62490499777491
46,10,52.78723547211983
47,10,52.80154277379478
48,10,52.73871998391094
49,10,52.794832901924075
50,10,52.80369409470325
51,10,52.71458233659117
52,10,52.850026859531745
53,10,52.95348084099985
54,10,52.95310736751982
55,10,52.92045171943279
56,10,53.05305536214016
57,10,52.967988029055945
58,10,53.08724729892379
59,10,52.86520635315694
60,10,52.948736814333074
61,10,52.94321824550389
62,10,52.97323979836042
63,10,53.0029568831589
64,10,52.96386196115288
65,10,53.06541728860972
66,10,53.0011232127039
67,10,52.97954357283008
68,10,52.96823623927058
69,10,52.90979908191222
70,10,52.83473327167508
71,10,52.86176084895595
72,10,52.81495524037548
73,10,52.81769510025935
74,10,52.7494229083901
75,10,52.84166039399548
76,10,52.691452273110876
77,10,52.630297660193335
78,10,52.61164037838931
79,10,52.57987554353135
80,10,52.48622664243965
81,10,52.42963399207321
82,10,52.40342358276914
83,10,52.33066341290178
84,10,52.356456147458005
85,10,52.25655841875275
86,10,52.377413447242255
87,10,52.36841935206994
88,10,52.40555422731657
89,10,52.31927490959483
90,10,52.21680802430939
91,10,52.33409094569916
92,10,52.27132407903892
93,10,52.13240150121615
94,10,52.18348785112246
95,10,52.20670748999497
96,10,52.25150472833359
97,10,52.30547540946996
98,10,52.19269861419325
99,10,52.09262876640431
0,11,51.114425905611505
1,11,51.22964631627177
2,11,51.20308134488387
3,11,51.38226218734956
4,11,51.426643095629096
5,11,51.339326250629384
6,11,51.45899046144285
7,11,51.492488963741636
8,11,51.558013826943935
9,11,51.55612392922772
10,11,51.54568745084998
11,11,51.68277664249479
12,11,51.684166299467336
13,11,51.7190291753182
14,11,51.95371826253643
15,11,51.942989070561666
16,11,51.89381824768424
17,11,51.80040519361792
18,11,51.75456615213061
19,11,51.95761044022707
20,11,51.98209558838797
21,11,51.96686109191703
22,11,51.98056499498108
23,11,52.01945553979264
24,11,52.10070173719952
25,11,51.98348456990382
26,11,52.00379189783933
27,11,52.077460155753506
28,11,52.024894226629655
29,11,52.0722534006934
30,11,52.14316180168788
31,11,52.25004441691859
32,11,52.24451234668436
33,11,52.257782587502646
34,11,52.43691114063033
35,11,52.349177596685195
36,11,52.3914983358208
37,11,52.40996108528199
38,11,52.42493715311218
39,11,52.43978879305534
40,11,52.38245664090359
41,11,52.47064024005074
42,11,52.423904727519755
43,11,52.56630949465889
44,11,52.68401477813853
45,11,52.61263675783683
46,11,52.74544936222272
47,11,52.93976913690297
48,11,52.70236544698947
49,11,52.84288652209581
50,11,52.88849389207637
51,11,52.89812529788917
52,11,52.94400574719157
53,11,52.85619328689165
54,11,53.10398060992477
55,11,52.8850918803471
56,11,53.01143409204799
57,11,53.0676102044202
58,11,53.073329968270656
59,11,52.90366589586887
60,11,53.00400332657819
61,11,53.026491455631536
62,11,53.01575746831404
63,11,53.16339776048498
64,11,53.085215932213515
65,11,53.05973084077841
66,11,53.065601618729104
67,11,52.983570917905645
68,11,52.96781755163404
69,11,52.89252549199271
70,11,52.90115147671684
71,11,52.925926186470335
72,11,52.880861909479975
73,11,52.91079930045759
74,11,52.949859910127294
75,11,52.88266645834846
76,11,52.75253577927642
77,11,52.64550675683485
78,11,52.401792043091085
79,11,52.56157178318944
80,11,52.555327288224404
81,11,52.45975818152737
82,11,52.43825380767857
83,11,52.392334457476835
84,11,52.28077925482855
85,11,52.22360680303071
86,11,52.39242188158196
87,11,52.40793108995728
88,11,52.34401653236241
89,11,52.324625523948576
90,11,52.24961426702491
91,11,52.330370138753906
92,11,52.33161104140219
93,11,52.14987298643677
94,11,52.221488500283
95,11,52.216175529905556
96,11,52.32381589863052
97,11,52.2019101342553
98,11,52.15970841791659
99,11,52.17268322056728
0,12,51.11517176169287
1,12,51.16880043698118
2,12,51.19518504791112
3,12,51.38794298571992
4,12,51.363799292385885
5,12,51.589575689879275
6,12,51.47261463352299
7,12,51.581228128439946
8,12,51.61536979914748
9,12,51.6400031130749
10,12,51.613192695547575
11,12,51.73065723494705
12,12,51.687081938545084
13,12,51.86641993557632
14,12,51.894619013497405
15,12,52.03165102982196
16,12,51.881247927439475
17,12,51.947945412969666
18,12,51.91936297013993
19,12,52.07301547915055
20,12,52.08394816171567
21,12,51.93847279379045
22,12,52.00496870727639
23,12,51.85071069946348
24,12,52.11040560152158
25,12,52.13409464803941
26,12,52.058372094992215
27,12,52.13765401250852
28,12,52.190197813741285
29,12,52.16269307031956
30,12,52.213972110466685
31,12,52.29878355195745
32,12,52.29028345587981
33,12,52.328973454414445
34,12,52.532217483817135
35,12,52.37763463812389
36,12,52.39148888836733
37,12,52.53862365394029
38,12,52.53982468643565
39,12,52.53952133511931
40,12,52.44773082231097
41,12,52.36557061638175
42,12,52.45045023998196
43,12,52.61464394521652
44,12,52.638161275555326
45,12,52.560068070089415
46,12,52.551734312669
47,12,52.77363309976509
48,12,52.71516517737255
49,12,52.81337614692041
50,12,52.78711379670537
51,12,52.93030590862221
52,12,52.9998156041968
53,12,52.96089221745371
54,12,53.028077621293875
55,12,52.994901298499926
56,12,53.02053870722652
57,12,53.13154200509874
58,12,53.01361328246637
59,12,52.99837988470722
60,12,53.1546118477589
61,12,53.18409779887793
62,12,53.224258054421504
63,12,53.14397150687574
64,12,53.101620234524184
65,12,53.18532875226571
66,12,53.14538179046155
67,12,53.055673038642304
68,12,53.16897248317936
69,12,53.04914244305606
70,12,53.082937614283004
71,12,53.0516597633811
72,12,52.92499006266764
73,12,52.90380802488943
74,12,52.888443735431615
75,12,52.904341508142295
76,12,52.733300307643965
77,12,52.87066840782676
78,12,52.7279212479012
79,12,52.66887816262008
80,12,52.68753753400534
81,12,52.576853485554885
82,12,52.51695203192566
83,12,52.37850349064058
84,12,52.312615794634546
85,12,52.344491299820405
86,12,52.46870783002065
87,12,52.37072310931292
88,12,52.40238477927235
89,12,52.36805123917154
90,12,52.28279269503199
91,12,52.120523662667495
92,12,52.39052991536807
93,12,52.25341714919274
94,12,52.276015071254754
95,12,52.27543543922635
96,12,52.37344638634514
97,12,52.461533340172096
98,12,52.28610424954796
99,12,52.1065965185597
0,13,51.15368755498193
1,13,51.23434602429507
2,13,51.30963918333839
3,13,51.304405040698796
4,13,51.41590504457199
5,13,51.506833902818585
6,13,51.52777953775365
7,13,51.60928651714775
8,13,51.49602214807108
9,13,51.62257874226315
10,13,51.538783061267544
11,13,51.48486461675689
12,13,51.69196626158621
13,13,51.908239839830294
14,13,51.780913541835204
15,13,51.84648159806304
16,13,51.87242058240684
17,13,51.94952635809167
18,13,51.98066797354785
19,13,51.90149272178737
20,13,51.89584826681829
21,13,51.94910090788509
22,13,51.991024522360206
23,13,52.03546274014678
24,13,52.112337336645915
25,13,52.08010664328551
26,13,52.11241508452895
27,13,52.13031246802464
28,13,52.12759854240647
29,13,52.50686150788105
30,13,52.36241146921801
31,13,52.29244828185874
32,13,52.26673082403449
33,13,52.36206320981056
34,13,52.418364098271056
35,13,52.442029679580955
36,13,52.38743111082555
37,13,52.55628486326038
38,13,52.55684561507145
39,13,52.55832410679714
40,13,52.41951676044078
41,13,52.49076767041455
42,13,52.578372032486534
43,13,52.64337330688215
44,13,52.83480620899002
45,13,52.65227433496743
46,13,52.69599827440231
47,13,52.744553414666214
48,13,52.8996327966294
49,13,52.899866231736596
50,13,52.943606893575755
51,13,53.01168706815184
52,13,53.051184756344966
53,13,53.083823461678925
54,13,53.02408834006408
55,13,53.13512049601323
56,13,53.263500366215176
57,13,53.299205501752986
58,13,53.25302037561407
59,13,53.150173595795614
60,13,53.22081452110831
61,13,53.17354560723666
62,13,53.12945519590617
63,13,53.163950837916666
64,13,53.11636056198436
65,13,53.23099700644142
66,13,53.137088612757104
67,13,53.16750662180697
68,13,53.19291696233259
69,13,53.11893957522818
70,13,53.0933916402183
71,13,52.98973521476559
72,13,53.03092610051075
73,13,53.02946790855182
74,13,52.82687924281584
75,13,52.8388590924605
76,13,52.788772206108575
77,13,52.78328341201078
78,13,52.79609211659352
79,13,52.692657277846074
80,13,52.71243079843165
81,13,52.67463364738979
82,13,52.63008163893154
83,13,52.59581972160904
84,13,52.42920309531243
85,13,52.440673193504004
86,13,52.58365012088293
87,13,52.47926492072912
88,13,52.379158319067024
89,13,52.370370955428285
90,13,52.369187541359196
91,13,52.33302581576451
92,13,52.42363617676718
93,13,52.3838431430452
94,13,52.36918369254338
95,13,52.44321918758692
96,13,52.27800692176717
97,13,52.38847857478636
98,13,52.316821238851226
99,13,52.24286981714019
0,14,51.14298796966136
1,14,51.165979937359914
2,14,51.21305974772996
3,14,51.38439262328779
4,14,51.37241215456169
5,14,51.503999101255786
6,14,51.60910978429877
7,14,51.58057882674256
8,14,51.47563854816929
9,14,51.57158064620598
10,14,51.566336828056215
11,14,51.77180667191976
12,14,51.62241273947114
13,14,51.79917841728816
14,14,51.90564267016441
15,14,51.8378274100796
16,14,51.871319838899424
17,14,52.01322352687675
18,14,51.90043061197297
19,14,52.026600900019815
20,14,52.01978965112075
21,14,52.15557341508467
22,14,52.155576290901394
23,14,52.148878228974425
24,14,52.07606903573398
25,14,52.088240518640404
26,14,52.14561106331747
27,14,52.24144854630759
28,14,52.28977991497422
29,14,52.43771510164471
30,14,52.413803228767385
31,14,52.41477011597627
32,14,52.38797555905579
33,14,52.31354123185358
34,14,52.445101478548715
35,14,52.3985633675691
36,14,52.53879438449968
37,14,52.51992910575826
38,14,52.56415863958997
39,14,52.6030668985515
40,14,52.62453983426667
41,14,52.61197455548458
42,14,52.715518050031186
43,14,52.70032395553436
44,14,52.768169594073946
45,14,52.73596817986347
46,14,52.67264912315058
47,14,52.92732976276338
48,14,52.875725823866325
49,14,53.00177316948764
50,14,53.07021641557869
51,14,53.07326050726529
52,14,53.17946961907296
53,14,53.07178658949465
54,14,53.19277652819361
55,14,53.24237449903156
56,14,53.24728131042397
57,14,53.25789225980354
58,14,53.37872737642914
59,14,53.23479578137398
60,14,53.190628363047765
61,14,53.15407666314886
62,14,53.17541806619248
63,14,53.1997877408394
64,14,53.187383976806785
65,14,53.378633583318276
66,14,53.23351545132058
67,14,53.18125358008008
68,14,53.26313444878594
69,14,53.161325157972
70,14,53.10514802505442
71,14,53.07139644646581
72,14,53.176395455753564
73,14,52.873108430914534
74,14,52.944047788411325
75,14,52.9012765247894
76,14,52.90541233541657
77,14,52.849755929539945
78,14,52.721725095710326
79,14,52.67907984079242
80,14,52.71051366695463
81,14,52.71913459099585
82,14,52.57464228809883
83,14,52.695711821458694
84,14,52.58510194313286
85,14,52.49220669755869
86,14,52.491398621409054
87,14,52.50948239604284
88,14,52.48062785563435
89,14,52.4635544909654
90,14,52.54010814068636
91,14,52.42618819338701
92,14,52.394768634979215
93,14,52.35171781231796
94,14,52.465645436657205
95,14,52.524665042010476
96,14,52.472062034927546
97,14,52.34035820158938
98,14,52.31469895141794
99,14,52.20728228952512
0,15,51.22372628988186
1,15,51.133804977276014
2,15,51.255936054532036
3,15,51.32231001841962
4,15,51.45281169564272
5,15,51.57818686816206
6,15,51.54294385203062
7,15,51.71480929229702
8,15,51.67897249110125
9,15,51.80207990169889
10,15,51.74718659846829
11,15,51.820327914729184
12,15,51.807433672711326
13,15,51.74650316071968
14,15,51.8724259268609
15,15,51.9238713899699
16,15,51.948688502204845
17,15,51.92919239731007
18,15,51.992672783363865
19,15,51.905984910584955
20,15,52.044484812832316
21,15,52.21118158274182
22,15,52.18543891207329
23,15,52.12934311034289
24,15,52.16507998999056
25,15,52.34369087481783
26,15,52.19104674798586
27,15,52.05721689870388
28,15,52.269817587440635
29,15,52.48132417369846
30,15,52.58410866869246
31,15,52.813491088986765
32,15,52.44332305234658
33,15,52.35925172781467
34,15,52.59360121017015
35,15,52.57565591981007
36,15,52.52621477581251
37,15,52.53038092565385
38,15,52.507994689005116
39,15,52.67852378622537
40,15,52.697622343741735
41,15,52.81415417013068
42,15,52.73673015632992
43,15,52.8809432249388
44,15,52.93115450328065
45,15,52.85610589463543
46,15,52.83595485677335
47,15,52.762431321119095
48,15,52.88955500926272
49,15,52.96794999776434
50,15,53.1270711268082
51,15,53.281597368178545
52,15,53.32112146668883
53,15,53.122241439840934
54,15,53.18118525766123
55,15,53.1940929744222
56,15,53.26101783578652
57,15,53.319235978346114
58,15,53.374382197958454
59,15,53.22601632052105
60,15,53.27340257282235
61,15,53.376004589063335
62,15,53.32636738392148
63,15,53.35523991619733
64,15,53.230968444950655
65,15,53.34413726369813
66,15,53.351331963468006
67,15,53.341701131313336
68,15,53.32279075600338
69,15,53.25417028368853
70,15,53.31195956737656
71,15,53.10264611271124
72,15,53.07607975538364
73,15,53.03963710320914
74,15,52.97112249733073
75,15,53.06574497416328
76,15,53.16981013194234
77,15,52.9148752505479
78,15,52.76116997976908
79,15,52.77079135981119
80,15,52.772190347979866
81,15,52.80347064782856
82,15,52.68988995134777
83,15,52.73986713012287
84,15,52.545928750269304
85,15,52.545909128862654
86,15,52.47728012990387
87,15,52.56414110015823
88,15,52.6481253103816
89,15,52.641717910369664
90,15,52.478161828739566
91,15,52.459394250013226
92,15,52.492700463500476
93,15,52.39325509430518
94,15,52.47499246611614
95,15,52.36286178866606
96,15,52.49819654364889
97,15,52.41448282653238
98,15,52.389836759699456
99,15,52.23008790229806
0,16,51.307771214751874
1,16,51.36919702814857
2,16,51.23764067927651
3,16,51.31615140576145
4,16,51.41282078282662
5,16,51.54423934109874
6,16,51.56800861598891
7,16,51.636361401975314
8,16,51.63767434906569
9,16,51.59653779770983
10,16,51.73073622566335
11,16,51.82215674422756
12,16,51.91657236744178
13,16,51.844266915148644
14,16,51.95669342755515
15,16,51.95775861188963
16,16,51.890203352185985
17,16,51.97381620151479
18,16,52.09292361792087
19,16,51.959486412673186
20,16,52.06091246192159
21,16,52.255750613896275
22,16,52.226478241850515
23,16,52.1214253389141
24,16,52.17393369942392
25,16,52.25412527327532
26,16,52.26224614473654
27,16,52.31205691205745
28,16,52.30713961531676
29,16,52.3775757570981
30,16,52.512858230732895
31,16,52.74981272262564
32,16,52.54974071105155
33,16,52.567412139693
34,16,52.577651842059666
35,16,52.62598331212174
36,16,52.589642516199305
37,16,52.60384603996419
38,16,52.59844155668102
39,16,52.82967309807637
40,16,52.75705166375872
41,16,52.791708200813
42,16,52.84721545522809
43,16,52.90562040378333
44,16,53.10818681700176
45,16,53.08726871743275
46,16,52.998729222251924
47,16,52.984266548044396
48,16,52.91888201041593
49,16,53.046990886426244
50,16,53.24686141401531
51,16,53.29932157342714
52,16,53.213022308232475
53,16,53.23042207292062
54,16,53.170003044088794
55,16,53.20227655613583
56,16,53.43143615298478
57,16,53.4092899962902
58,16,53.34210851652517
59,16,53.35851844027634
60,16,53.33582373282803
61,16,53.424870361900275
62,16,53.469764238813305
63,16,53.47455329791967
64,16,53.473785626867496
65,16,53.40650459025065
66,16,53.41017232626453
67,16,53.35167990676811
68,16,53.33909990620522
69,16,53.306504528283355
70,16,53.28933798043619
71,16,53.20172115847147
72,16,53.04041644220983
73,16,53.06922288667263
74,16,52.9196266987703
75,16,53.12574981808523
76,16,53.17529505463937
77,16,52.976597897114324
78,16,52.913243636898244
79,16,52.873828454790825
80,16,52.807590418325354
81,16,52.78521393452143
82,16,52.74712348631326
83,16,52.770753994951114
84,16,52.692523216201934
85,16,52.62595280170156
86,16,52.46270145692976
87,16,52.41986239206739
88,16,52.59518688232287
89,16,52.78877380263351
90,16,52.636299317770764
91,16,52.499294757019115
92,16,52.48390985145463
93,16,52.50768004584489
94,16,52.42742382482989
95,16,52.29042013726048
96,16,52.338975055281104
97,16,52.29061642762787
98,16,52.260389994778144
99,16,52.285792979943636
0,17,51.23937328891428
1,17,51.32293962309255
2,17,51.135118076770624
3,17,51.31483021512614
4,17,51.27756917044229
5,17,51.51315560315105
6,17,51.53961609283846
7,17,51.660439614916726
8,17,51.68199537930509
9,17,51.68753757097487
10,17,51.73153822468318
11,17,51.93029065126221
12,17,51.97636149707229
13,17,51.931614839750914
14,17,51.99767749308771
15,17,51.993556202835336
16,17,52.25752996658715
17,17,52.01434417305344
18,17,52.09767363593642
19,17,52.06026792967812
20,17,52.09418502338856
21,17,52.17799956638056
22,17,52.18261304251296
23,17,52.24131901268866
24,17,52.310006367662204
25,17,52.36195098193443
26,17,52.28888103997392
27,17,52.32471865010258
28,17,52.39603252276743
29,17,52.51143047992755
30,17,52.512878459688636
31,17,52.6471421305367
32,17,52.74765418328671
33,17,52.656677210808105
34,17,52.624992130713984
35,17,52.64389448938622
36,17,52.75261139989925
37,17,52.67861561336237
38,17,52.66413013407221
39,17,52.83713095914007
40,17,52.845766877238226
41,17,52.86899640270676
42,17,52.94488823446561
43,17,52.937119047856605
44,17,53.08167237427815
45,17,53.13314656427218
46,17,53.036920283628
47,17,53.145206230062904
48,17,52.93069262804434
49,17,53.03370083728379
50,17,53.266513555453706
51,17,53.39240555999221
52,17,53.41095577438953
53,17,53.28207815609055
54,17,53.27381245185107
55,17,53.38974288817822
56,17,53.42109951807241
57,17,53.49232466307735
58,17,53.48092199840996
59,17,53.54401603292876
60,17,53.62297268196269
61,17,53.5591446736658
62,17,53.598644465895255
63,17,53.56495800610745
64,17,53.45869030713806
65,17,53.35679601507482
66,17,53.41682767460252
67,17,53.32432584371934
68,17,53.35496295195867
69,17,53.363795865431925
70,17,53.27932630024223
71,17,53.22095750631002
72,17,53.320601891758294
73,17,53.34224212656988
74,17,53.23356242056217
75,17,53.09825593417488
76,17,52.949815546730264
77,17,53.011723534841
78,17,52.965222945833474
79,17,52.94603563762099
80,17,52.81688723133662
81,17,52.749578161609286
82,17,52.71038316345261
83,17,52.73938292865963
84,17,52.80913896015403
85,17,52.62497675652789
86,17,52.53828482507272
87,17,52.50735195160636
88,17,52.55599632235698
89,17,52.71383569327565
90,17,52.6226691611898
91,17,52.46583782328722
92,17,52.35893371551844
93,17,52.43630628502133
94,17,52.262113765223425
95,17,52.15550729192463
96,17,52.34644962839975
97,17,52.2416167471603
98,17,52.22293285417687
99,17,52.36324349956073
0,18,51.30117499680059
1,18,51.4112454437671
2,18,51.44277596120564
3,18,51.308393860008316
4,18,51.36279668589281
5,18,51.471598843488074
6,18,51.58846331112968
7,18,51.64312243491773
8,18,51.65163072559309
9,18,51.6424178897145
10,18,51.83256585362761
11,18,51.89765969337268
12,18,51.97789255461441
13,18,51.990550298664644
14,18,52.006045624935936
15,18,52.03176867569812
16,18,52.20157857377606
17,18,52.017845908424285
18,18,52.12057157548291
19,18,52.15295099536699
20,18,52.20457177320651
21,18,52.29493853573478
22,18,52.24264948412051
23,18,52.30483182381399
24,18,52.288943634582104
25,18,52.24933585692299
26,18,52.367328547656776
27,18,52.2838807228555
28,18,52.428519057692
29,18,52.52186086248481
30,18,52.59635027628931
31,18,52.71111637421451
32,18,52.59943244719912
33,18,52.5551353864879
34,18,52.63093402347284
35,18,52.703187469469704
36,18,52.755071041189865
37,18,52.62475225404059
38,18,52.75080784183911
39,18,52.9213187826745
40,18,52.89160094327155
41,18,52.95336065112807
42,18,53.07739617094484
43,18,53.1202473862244
44,18,53.14659438042275
45,18,53.247406903564446
46,18,53.07745026766392
47,18,53.16873536884025
48,18,53.113324737273054
49,18,53.252403138057666
50,18,53.37075512270671
51,18,53.35239430292789
52,18,53.386541330310266
53,18,53.27757284826776
54,18,53.3159979940175
55,18,53.424332447222525
56,18,53.503870287397675
57,18,53.61508266951886
58,18,53.569912867464254
59,18,53.62926597504835
60,18,53.64074465273956
61,18,53.76967444691043
62,18,53.6406334519254
63,18,53.60218012261468
64,18,53.5220497994291
65,18,53.46450245149064
66,18,53.53312069917559
67,18,53.42215090608529
68,18,53.51637468251662
69,18,53.51972252894409
70,18,53.39535547669894
71,18,53.36823106444617
72,18,53.30598627690654
73,18,53.321459555624955
74,18,53.0779817275117
75,18,53.21534712610868
76,18,53.146893688454455
77,18,52.98240991580338
78,18,53.12524290020099
79,18,53.024696583923564
80,18,52.92276006642284
81,18,52.842704456212275
82,18,52.8367882168369
83,18,52.828743497258905
84,18,52.79057779682956
85,18,52.688049590819354
86,18,52.60298359918621
87,18,52.47850148523891
88,18,52.58168386100231
89,18,52.689075415838815
90,18,52.64451388402674
91,18,52.54912619603246
92,18,52.34849705346427
93,18,52.47199454408906
94,18,52.26482463256927
95,18,52.26649948805855
96,18,52.38874640084732
97,18,52.33811052883129
98,18,52.32272760808514
99,18,52.39866197474985
0,19,51.404711804282
1,19,51.49129291301173
2,19,51.59230226000337
3,19,51.4464023670626
4,19,51.44061833049329
5,19,51.5532872002208
6,19,51.61881408022413
7,19,51.59877972834592
8,19,51.716952267611894
9,19,51.710071097645844
10,19,51.73266142114003
11,19,51.83137961422201
12,19,51.87777347279942
13,19,51.98235821074546
14,19,52.10274732693643
15,19,52.09429984791105
16,19,52.07328015497217
17,19,51.992159636106614
18,19,52.0910055813246
19,19,52.301172748461404
20,19,52.28664730502846
21,19,52.1644010977279
22,19,52.229637469456684
23,19,52.32647269725105
24,19,52.26434075274394
25,19,52.27314388813017
26,19,52.36704120810299
27,19,52.45199710304551
28,19,52.35672156403502
29,19,52.52365446754151
30,19,52.59869317841188
31,19,52.756000454734554
32,19,52.71806924947455
33,19,52.620129005291
34,19,52.67974996288623
35,19,52.65641516354563
36,19,52.77852420176374
37,19,52.79592705860443
38,19,52.802980677391865
39,19,52.86304086629748
40,19,52.95059192469902
41,19,53.041311606402004
42,19,53.14530620549697
43,19,53.07338316690491
44,19,53.202119273320804
45,19,53.13766040740623
46,19,53.140790201370876
47,19,53.27120789422315
48,19,53.176703773281396
49,19,53.26698449348515
50,19,53.27965085984049
51,19,53.42412767215879
52,19,53.35139987878364
53,19,53.25150152415233
54,19,53.32796636008124
55,19,53.44902725300051
56,19,53.552619351937196
57,19,53.59294144830427
58,19,53.638684890213824
59,19,53.61250954503423
60,19,53.56433790209805
61,19,53.614377798463025
62,19,53.7004939752124
63,19,53.59618192681474
64,19,53.59344800757229
65,19,53.598952212166914
66,19,53.62193043648875
67,19,53.65177387785464
68,19,53.7397421884059
69,19,53.69902879557425
70,19,53.5749228702338
71,19,53.47743958229926
72,19,53.40348270299721
73,19,53.22320460347609
74,19,53.3148789859881
75,19,53.230557323750304
76,19,53.10906362155357
77,19,53.112817977088206
78,19,53.09816266216655
79,19,52.988195776928045
80,19,52.97624324495081
81,19,52.888674750030965
82,19,52.998870827364755
83,19,52.95828574879815
84,19,52.81272606910687
85,19,52.82804590028723
86,19,52.64603563570284
87,19,52.806303645415014
88,19,52.62466626652986
89,19,52.683017294588595
90,19,52.617411886703835
91,19,52.70393942457614
92,19,52.519596559762284
93,19,52.54664038534654
94,19,52.51465767599202
95,19,52.4303180847651
96,19,52.51330087538295
97,19,52.374055510578714
98,19,52.47288165918917
99,19,52.29874458156407
0,20,51.42557967486297
1,20,51.432391187030966
2,20,51.401235061382074
3,20,51.35379937733693
4,20,51.62772748276656
5,20,51.44403988680477
6,20,51.55046114075971
7,20,51.6519918811132
8,20,51.77670843191897
9,20,51.74218464445743
10,20,51.78152230935162
11,20,51.821342891185026
12,20,51.8978945179072
13,20,51.8794199953207
14,20,52.00681618833275
15,20,52.04072459293374
16,20,52.09502404399177
17,20,52.132261469184826
18,20,52.09493611080277
19,20,52.17833295066745
20,20,52.35588905139242
21,20,52.27852832394382
22,20,52.2221941196044
23,20,52.24669196061238
24,20,52.16724066364984
25,20,52.30531792397365
26,20,52.42593523592719
27,20,52.50105428052315
28,20,52.683720183998176
29,20,52.66745386880834
30,20,52.766133977189185
31,20,52.71692587278965
32,20,52.823456300611205
33,20,52.637626095436126
34,20,52.74215072800845
35,20,52.78050423636461
36,20,52.76038798826997
37,20,52.85493678922706
38,20,52.7945665972771
39,20,52.833891800691624
40,20,52.957662753267506
41,20,53.11911362412433
42,20,52.897130977499266
43,20,53.156372491238905
44,20,53.198618729742556
45,20,53.16867008555318
46,20,53.14923337132683
47,20,53.267979826802254
48,20,53.410802138014965
49,20,53.3716619457698
50,20,53.408326041889666
51,20,53.448643900062294
52,20,53.34513868654723
53,20,53.27267362921535
54,20,53.49976147812294
55,20,53.63056861418498
56,20,53.73072662793619
57,20,53.6338823478058
58,20,53.72075783387623
59,20,53.6048610786134
60,20,53.678114953961725
61,20,53.7378819123487
62,20,53.85755295042936
63,20,53.790280365350604
64,20,53.64651290318044
65,20,53.72847573399126
66,20,53.77881449880134
67,20,53.65976525984195
68,20,53.877673245327806
69,20,53.736892204424464
70,20,53.74486713087616
71,20,53.57986331697739
72,20,53.355244075368276
73,20,53.34973317654581
74,20,53.52136831300587
75,20,53.284208442542514
76,20,53.235269730196286
77,20,53.25596317283871
78,20,53.169938970497874
79,20,53.153786106875906
80,20,53.07761947403668
81,20,53.115504959566294
82,20,53.074020913289374
83,20,52.98698436718642
84,20,52.88556859696628
85,20,52.9108788603235
86,20,52.84047192894459
87,20,52.658544602225405
88,20,52.69137564386744
89,20,52.73152955129787
90,20,52.72965434893304
91,20,52.66084793788912
92,20,52.643804561522856
93,20,52.63333632185667
94,20,52.525766936115524
95,20,52.56445383611638
96,20,52.63156130452991
97,20,52.54611416790379
98,20,52.45055264267642
99,20,52.30980522100942
0,21,51.42497181167892
1,21,51.42798887174936
2,21,51.3464365391426
3,21,51.32982973351714
4,21,51.52720805372311
5,21,51.80576875923024
6,21,51.666480372806625
7,21,51.68470442704136
8,21,51.771671065532416
9,21,51.8780405770558
10,21,51.86647439541226
11,21,51.76947405468824
12,21,51.73318997931053
13,21,51.88026170660038
14,21,51.98256154741824
15,21,52.04821996961276
16,21,52.18962362262641
17,21,52.102408209450616
18,21,52.24053917075042
19,21,52.07533409054644
20,21,52.09865586543359
21,21,52.301256356876
22,21,52.19634697684639
23,21,52.27175179494462
24,21,52.41594204056962
25,21,52.34697366085575
26,21,52.45671941413357
27,21,52.48843246960146
28,21,52.56754892755562
29,21,52.77110585551498
30,21,52.79485660710761
31,21,52.78820949454436
32,21,52.754017735361316
33,21,52.718768156499856
34,21,52.770116821651435
35,21,53.00871998477696
36,21,52.88482514562071
37,21,52.91057020014992
38,21,53.00196933994875
39,21,52.97523308516643
40,21,52.934690593678404
41,21,53.16401797187382
42,21,53.26053166349691
43,21,53.160184078254595
44,21,53.26111388907706
45,21,53.24785382330484
46,21,53.171413145299994
47,21,53.283471842795336
48,21,53.52006087057907
49,21,53.435032001383156
50,21,53.59466782216734
51,21,53.49204332837685
52,21,53.43023541860017
53,21,53.50480100871488
54,21,53.630406620109675
55,21,53.69184912518626
56,21,53.589403843039584
57,21,53.6274227718427
58,21,53.77773345873772
59,21,53.7934464331062
60,21,53.870740475408105
61,21,53.894844650311214
62,21,53.89523996161568
63,21,53.785464368638614
64,21,53.941079555462444
65,21,53.922034947503334
66,21,53.80947949444171
67,21,53.75676825642843
68,21,53.80912632567666
69,21,53.74382723597857
70,21,53.6457465447403
71,21,53.7169626407714
72,21,53.5443161877927
73,21,53.45355549465233
74,21,53.50053618562796
75,21,53.42355050124303
76,21,53.43643795970726
77,21,53.4633276100701
78,21,53.236028098903
79,21,53.18746722483945
80,21,53.16250837950576
81,21,53.010857468181456
82,21,52.97826815133874
83,21,52.90234523260309
84,21,52.93423257704705
85,21,52.91432667906123
86,21,52.75753512928614
87,21,52.76828046968569
88,21,52.784100630186934
89,21,52.76425526853388
90,21,52.67373747324306
91,21,52.6645907002987
92,21,52.61793035896263
93,21,52.7596405402946
94,21,52.6153570922208
95,21,52.49776144119881
96,21,52.66552983826734
97,21,52.60344155636351
98,21,52.554194399521535
99,21,52.45592803930153
0,22,51.44580384730116
1,22,51.48043623347119
2,22,51.47303528416718
3,22,51.52746363999992
4,22,51.569068118261264
5,22,51.754213462129705
6,22,51.76744254821301
7,22,51.794598964241644
8,22,51.86827230952174
9,22,51.898558662600536
10,22,51.95589601449751
11,22,51.81268091730939
12,22,51.84766279364457
13,22,51.94376803174893
14,22,51.852134738058005
15,22,52.097240901955786
16,22,52.03672604009333
17,22,52.0751319000192
18,22,52.298429211339545
19,22,52.27142343361966
20,22,52.25380889713013
21,22,52.36380303519654
22,22,52.39027990578161
23,22,52.396265321180664
24,22,52.43518301595344
25,22,52.49402492598353
26,22,52.571584623225164
27,22,52.50820484605671
28,22,52.627036564423165
29,22,52.638909044230786
30,22,52.88460070830962
31,22,52.808921570363054
32,22,52.85432268434797
33,22,52.83547731298909
34,22,52.86883562129873
35,22,52.98862091734997
36,22,52.99880125803257
37,22,53.01151717057485
38,22,53.03910649809905
39,22,53.059673946109065
40,22,53.022140422173926
41,22,53.24197067273293
42,22,53.20373941723147
43,22,53.1235839082739
44,22,53.233308309929456
45,22,53.30437165862069
46,22,53.23732495566161
47,22,53.410094835545685
48,22,53.4796020420946
49,22,53.50765198040358
50,22,53.63361236207726
51,22,53.636237476298696
52,22,53.62216639300142
53,22,53.6073388748269
54,22,53.715722835626686
55,22,53.791599558729764
56,22,53.83026506404298
57,22,53.80103199041238
58,22,53.82925034531212
59,22,53.8674534915268
60,22,53.83926153522179
61,22,53.92552163264529
62,22,53.83573066277288
63,22,53.86565444731553
64,22,53.86978226337464
65,22,53.83851079957794
66,22,53.7900808463642
67,22,53.7986243095364
68,22,53.92264674061301
69,22,53.773102805475226
70,22,53.65184102442958
71,22,53.79605762956766
72,22,53.79165859337484
73,22,53.56569101214094
74,22,53.49392956761184
75,22,53.53090785838883
76,22,53.63857605363359
77,22,53.58006857145401
78,22,53.29419274123145
79,22,53.173464373536646
80,22,53.10279568624066
81,22,53.10089555283135
82,22,52.909557712628136
83,22,52.84620336859388
84,22,52.796627902027204
85,22,52.93197604014599
86,22,52.91664378485226
87,22,52.90714895679531
88,22,52.82176747752341
89,22,52.68911763859648
90,22,52.71646059676854
91,22,52.584168292874644
92,22,52.58148770465362
93,22,52.72207813719633
94,22,52.564472275214335
95,22,52.58347143268781
96,22,52.42906972466145
97,22,52.50462643423138
98,22,52.44008942506345
99,22,52.46091656449301
0,23,51.41109313282819
1,23,51.59734468257114
2,23,51.503464117773156
3,23,51.59801334766034
4,23,51.685178237784
5,23,51.654025269280545
6,23,51.79414917551016
7,23,51.78125476064957
8,23,51.83792506858552
9,23,51.85843124972796
10,23,51.86171798656029
11,23,51.860105372810224
12,23,51.86996598695116
13,23,51.94966482425722
14,23,52.096909871842485
15,23,52.054630893381486
16,23,52.09396120563982
17,23,52.123687603291586
18,23,52.15806373287676
19,23,52.290905614167706
20,23,52.24527896996801
21,23,52.39991884327634
22,23,52.46552189487066
23,23,52.46413616848479
24,23,52.48018056362233
25,23,52.54549183527373
26,23,52.63990665579136
27,23,52.64879739919559
28,23,52.60089896101388
29,23,52.605362552222964
30,23,52.828214266076664
31,23,52.757473555787804
32,23,52.78561965213064
33,23,52.87839743287651
34,23,52.923688523241054
35,23,53.008958163462566
36,23,52.97137923183345
37,23,52.94914647065248
38,23,53.09090571990692
39,23,53.155055671900485
40,23,53.07567689677736
41,23,53.22764498335297
42,23,53.240159583678235
43,23,53.191273929427375
44,23,53.25584474298851
45,23,53.35996767045708
46,23,53.496290124145595
47,23,53.34294211387319
48,23,53.496651381492626
49,23,53.50796066757479
50,23,53.67131669757372
51,23,53.75857595594041
52,23,53.756728364612485
53,23,53.693361463947205
54,23,53.73012210950355
55,23,53.83859374098576
56,23,53.90479981238544
57,23,53.92476289136487
58,23,53.91820778899798
59,23,53.90253584570759
60,23,54.007463733649914
61,23,53.8448825449251
62,23,53.84646826102044
63,23,53.980708997003845
64,23,53.86641774353937
65,23,53.88700668437247
66,23,54.06287658322496
67,23,53.96048788118803
68,23,53.91581283296908
69,23,53.867637364922274
70,23,53.78445705824035
71,23,53.74968684282895
72,23,53.60764397839227
73,23,53.670578366816514
74,23,53.61960117881487
75,23,53.57257744128191
76,23,53.59534335783611
77,23,53.50924948874802
78,23,53.330602039686696
79,23,53.18348738394745
80,23,53.15099105906121
81,23,53.096925484096346
82,23,53.043586309049644
83,23,52.82379971363362
84,23,52.932426027363114
85,23,52.999410205363006
86,23,52.945851565735644
87,23,52.97978920867668
88,23,52.909999344144495
89,23,52.67666444345399
90,23,52.7699217626666
91,23,52.70475431525482
92,23,52.75489538258158
93,23,52.663219114097906
94,23,52.63826940679111
95,23,52.44271196142377
96,23,52.56750551014952
97,23,52.57627576223114
98,23,52.48759432437955
99,23,52.37403170424558
0,24,51.453476815960535
1,24,51.57210724303044
2,24,51.49607363157249
3,24,51.51102675941894
4,24,51.57909076181821
5,24,51.78466359487613
6,24,51.761423508882096
7,24,51.8246516714153
8,24,51.91152327107189
9,24,51.867244488861814
10,24,51.88079620191725
11,24,51.97558750541585
12,24,51.95833752754615
13,24,51.979453939490014
14,24,51.92335880267307
15,24,52.10546485949236
16,24,52.2043356742346
17,24,52.16244526291739
18,24,52.25244631652302
19,24,52.29896213851932
20,24,52.35130897504259
21,24,52.42588553484407
22,24,52.34720142750133
23,24,52.52271071920018
24,24,52.392713535348776
25,24,52.608896194217046
26,24,52.594153063645464
27,24,52.58041791961941
28,24,52.607129685938915
29,24,52.69361918787518
30,24,52.741238762579215
31,24,52.78637046690111
32,24,52.78968613992091
33,24,52.91050588814508
34,24,52.89054710354499
35,24,52.96437763289125
36,24,52.988515044296165
37,24,52.98594815215564
38,24,53.030207074737305
39,24,53.073763894754826
40,24,53.072443196152356
41,24,53.29672384155491
42,24,53.33411776550542
43,24,53.30190447924577
44,24,53.302747024618775
45,24,53.414368732213546
46,24,53.59022264530665
47,24,53.45704883962411
48,24,53.435303233941774
49,24,53.510353481654924
50,24,53.692715150263474
51,24,53.64960967574954
52,24,53.75873815097553
53,24,53.770794321936826
54,24,53.956830674705614
55,24,53.857624264643434
56,24,54.00290376002843
57,24,54.026079704088836
58,24,53.869340874527545
59,24,53.84557447205059
60,24,53.955644583727704
61,24,53.95177099240592
62,24,53.95982976571978
63,24,54.03759192624884
64,24,54.08224412709997
65,24,54.047657757056356
66,24,54.10219049583507
67,24,53.94935387546347
68,24,53.772860016019955
69,24,53.88278006619138
70,24,53.86274144176774
71,24,53.84579949217823
72,24,53.71856204736932
73,24,53.579222485831956
74,24,53.60041444779911
75,24,53.60036684374334
76,24,53.550507803763324
77,24,53.380290630633695
78,24,53.23156181487757
79,24,53.2398542391594
80,24,53.2565346224733
81,24,53.20669076777092
82,24,53.13001224629906
83,24,52.93365180576695
84,24,53.02410633127311
85,24,53.01948272926174
86,24,52.9631403107594
87,24,52.93339804753945
88,24,52.913364928635666
89,24,52.73432832561694
90,24,52.81472985382671
91,24,52.80579546589527
92,24,52.90455667834979
93,24,52.73832846781325
94,24,52.70861692790676
95,24,52.488270381682824
96,24,52.46241570437285
97,24,52.52940299347671
98,24,52.54249724922116
99,24,52.622728871740634
0,25,51.41179109883695
1,25,51.480893260286386
2,25,51.497244159712324
3,25,51.45747492525974
4,25,51.589687908601725
5,25,51.686949694597025
6,25,51.7082598317381
7,25,51.75992231781336
8,25,51.88399307645008
9,25,51.83853945487168
10,25,51.84101332613309
11,25,51.954248463636205
12,25,52.025112667831785
13,25,51.97635129227428
14,25,51.98372168836834
15,25,52.0530459951319
16,25,52.10546584928515
17,25,52.263979980235405
18,25,52.1437578952562
19,25,52.33102329473315
20,25,52.53556589151948
21,25,52.428614575725895
22,25,52.52799896911301
23,25,52.489801374811094
24,25,52.549437434207064
25,25,52.59646980894752
26,25,52.66207561720514
27,25,52.55364241428145
28,25,52.577752761283406
29,25,52.75285288863629
30,25,52.76413959133317
31,25,52.809813605266235
32,25,52.80542659949029
33,25,52.83932906622044
34,25,52.938851979349316
35,25,53.047812172021835
36,25,53.15445752864909
37,25,53.032373345448256
38,25,53.03547724138522
39,25,53.06968417868757
40,25,53.078243387979356
41,25,53.259525813121186
42,25,53.323630489564714
43,25,53.27496176697851
44,25,53.277322041886706
45,25,53.41879793859655
46,25,53.49411133953522
47,25,53.639067223013036
48,25,53.623928046568956
49,25,53.685088524475916
50,25,53.79233501974082
51,25,53.732018766639996
52,25,53.80490224182726
53,25,53.895558364931205
54,25,53.92706787877058
55,25,53.92435999556235
56,25,53.97991731917295
57,25,54.13029145690789
58,25,53.99074298892984
59,25,54.037307360216836
60,25,54.01134181686445
61,25,54.041209079313056
62,25,53.99262875258288
63,25,54.00238060314874
64,25,54.070842981588406
65,25,54.179778943041356
66,25,54.11729014908758
67,25,53.99746284089254
68,25,53.963794983233186
69,25,53.7733393984767
70,25,53.96116929371823
71,25,53.831518894887076
72,25,53.69327389037683
73,25,53.75332626580752
74,25,53.65381030882269
75,25,53.64525318067523
76,25,53.61310226314385
77,25,53.45373982898499
78,25,53.335157421147834
79,25,53.302302729796146
80,25,53.35695012544494
81,25,53.30041190001637
82,25,53.25710931129776
83,25,53.09055405255902
84,25,52.97071792204584
85,25,52.98200270487573
86,25,53.025622601956385
87,25,52.98256836038893
88,25,52.932714459851304
89,25,52.838764741685864
90,25,52.782716087470504
91,25,52.878610910158926
92,25,52.889286360096726
93,25,52.77198547872018
94,25,52.58572030014245
95,25,52.43911700329346
96,25,52.4715981477195
97,25,52.58214222438883
98,25,52.60170573657514
99,25,52.551521672159474
0,26,51.3915071280959
1,26,51.44121025206978
2,26,51.49864869868659
3,26,51.558763923610414
4,26,51.67674832169484
5,26,51.74828291417285
6,26,51.79214359335521
7,26,51.86944201307484
8,26,51.89672652392097
9,26,51.77362197466111
10,26,51.951083328672325
11,26,51.97900140626877
12,26,51.91079270590719
13,26,51.99702057964444
14,26,51.95851244754392
15,26,52.01734461576128
16,26,52.163589654162905
17,26,52.244314174070766
18,26,52.20024235266743
19,26,52.296989285636585
20,26,52.58885734928592
21,26,52.47059464366199
22,26,52.469919525350264
23,26,52.48322413808532
24,26,52.5745686065722
25,26,52.53934013834855
26,26,52.67850939622672
27,26,52.60376911227063
28,26,52.52625377376279
29,26,52.67858569333026
30,26,52.70630189623501
31,26,52.8713899742553
32,26,52.79764635777704
33,26,52.751120186757724
34,26,52.95222517305997
35,26,53.08884343148969
36,26,53.06968070584516
37,26,53.04491723572598
38,26,53.05771956444821
39,26,53.0572024940274
40,26,53.091955639249846
41,26,53.26935793864237
42,26,53.23996839490637
43,26,53.278765927301045
44,26,53.39822352337247
45,26,53.41545012437651
46,26,53.51538995175554
47,26,53.63778451593211
48,26,53.63733846660182
49,26,53.81882341209915
50,26,54.07422615137598
51,26,53.85039064709536
52,26,53.88173535570377
53,26,53.908090796388535
54,26,53.90715258949164
55,26,54.03266594267101
56,26,54.15637429526165
57,26,54.18972432490636
58,26,53.94626729970659
59,26,54.1311178072274
60,26,54.224365151177636
61,26,54.161287395184885
62,26,54.252359113647515
63,26,54.2342698733142
64,26,54.213205817502214
65,26,54.22286942724303
66,26,54.11213854474841
67,26,54.022651707330525
68,26,53.96954854255912
69,26,53.920096509964566
70,26,53.82826696950749
71,26,53.85566462645875
72,26,53.84859355128063
73,26,53.69067305888265
74,26,53.6701241494748
75,26,53.79432592619113
76,26,53.54220050961302
77,26,53.578731526553526
78,26,53.36910227147192
79,26,53.36351153065284
80,26,53.33295900177275
81,26,53.240208115731065
82,26,53.21900152311047
83,26,53.27325883227391
84,26,53.08957864990545
85,26,53.09980620813649
86,26,52.976694509032434
87,26,52.87782682926348
88,26,52.862189949573846
89,26,52.848253841104466
90,26,52.86225544378169
91,26,52.77904179307587
92,26,52.715461454217255
93,26,52.654097506859685
94,26,52.56850481204141
95,26,52.48752669462625
96,26,52.575626108381115
97,26,52.60846469987935
98,26,52.60137392762387
99,26,52.48290739314268
0,27,51.46767679611348
1,27,51.583860634122665
2,27,51.518582608489496
3,27,51.616916039057024
4,27,51.611263743157615
5,27,51.79032505582834
6,27,51.71110789555464
7,27,51.80761071747277
8,27,51.898455292741616
9,27,51.81688838302561
10,27,51.91614587922081
11,27,51.81611607790109
12,27,51.903220843083446
13,27,51.98435714241259
14,27,51.92536924045015
15,27,51.95609388195829
16,27,52.256630117371145
17,27,52.33578938567216
18,27,52.150044035979604
19,27,52.372182190527035
20,27,52.511642989961956
21,27,52.62613558055859
22,27,52.33693623463271
23,27,52.42159987045079
24,27,52.54462539150701
25,27,52.568187463656706
26,27,52.63545388894277
27,27,52.54604774475303
28,27,52.703338331101634
29,27,52.744471769006964
30,27,52.90466368445033
31,27,52.925329165809984
32,27,52.85108806486844
33,27,52.90346957232645
34,27,52.95363389114702
35,27,53.12310594339282
36,27,53.18156085587898
37,27,53.00746847110604
38,27,53.19581813023643
39,27,53.191977086561785
40,27,53.253589634981594
41,27,53.28532730038189
42,27,53.27141127117921
43,27,53.38384899222231
44,27,53.4732401310861
45,27,53.5901550681782
46,27,53.58245690662447
47,27,53.63810912983322
48,27,53.81266562014312
49,27,53.83731888347783
50,27,54.01979735657299
51,27,54.02928463004385
52,27,53.99570451062834
53,27,54.015871820454144
54,27,53.96926618205581
55,27,54.0177968397634
56,27,54.059645209809716
57,27,54.17263424176858
58,27,54.150935138050464
59,27,54.13803079241941
60,27,54.19683927871306
61,27,54.247546578694966
62,27,54.345510202750795
63,27,54.276324109168115
64,27,54.24727593696564
65,27,54.34629894189552
66,27,54.08585059798035
67,27,54.015458142054264
68,27,54.07559217947921
69,27,54.13539015672941
70,27,54.01433514123369
71,27,53.98221451220204
72,27,53.87671925668383
73,27,53.57299785477599
74,27,53.745068124522355
75,27,53.67932279228986
76,27,53.61617099536661
77,27,53.55106176471577
78,27,53.41565934544909
79,27,53.3671857451925
80,27,53.43772625780298
81,27,53.3961154521836
82,27,53.265404021731534
83,27,53.169812628289755
84,27,53.0717880632161
85,27,53.08142525174254
86,27,53.026940580722375
87,27,53.027632176824376
88,27,52.941509889284106
89,27,52.83967777234734
90,27,52.82155084292253
91,27,53.039352194099834
92,27,52.840706597511584
93,27,52.701192903194084
94,27,52.57996928567542
95,27,52.62100340866706
96,27,52.605484351874686
97,27,52.78698610629456
98,27,52.683724005045725
99,27,52.51874278977018
0,28,51.40117629107213
1,28,51.56344527164182
2,28,51.492948817972966
3,28,51.653624500604245
4,28,51.78278589708569
5,28,51.91642567358595
6,28,51.895967619200285
7,28,51.844055517666085
8,28,51.9035899463979
9,28,51.87243588224481
10,28,52.049795575156764
11,28,52.03656734612309
12,28,51.95956614250723
13,28,52.1551666692765
14,28,52.0924332333162
15,28,52.06474122158793
16,28,52.26967606846887
17,28,52.38302155299564
18,28,52.40817400297356
19,28,52.357850566686785
20,28,52.346943924110015
21,28,52.44131792298645
22,28,52.406839900600424
23,28,52.448414785134275
24,28,52.46148648141091
25,28,52.621649223329506
26,28,52.64465151776206
27,28,52.62938246239639
28,28,52.74049344272248
29,28,52.9291248191849
30,28,52.92496740333146
31,28,52.93087358720982
32,28,53.0120318839138
33,28,53.0624232180405
34,28,53.08981691043881
35,28,53.153582950927444
36,28,53.09255455172109
37,28,53.00641666875687
38,28,53.05276788380522
39,28,53.30756217028298
40,28,53.35117807352737
41,28,53.3700926146169
42,28,53.41466628727331
43,28,53.42555423791534
44,28,53.52419150772463
45,28,53.438469152081815
46,28,53.40048774742921
47,28,53.670231869179304
48,28,53.777183178261915
49,28,53.81535979869694
50,28,53.99597300311246
51,28,54.00564165695856
52,28,54.10231491135018
53,28,54.028706735007866
54,28,54.06453753423726
55,28,54.08590854597612
56,28,54.14745186354444
57,28,54.21372160232555
58,28,54.25044266994585
59,28,54.26210985748512
60,28,54.18956707539905
61,28,54.23767041912083
62,28,54.25735263599507
63,28,54.24533117149184
64,28,54.40111199431033
65,28,54.32768465932588
66,28,54.260502169564944
67,28,54.21961263851135
68,28,54.200386469293896
69,28,54.10880971893973
70,28,54.02809919258102
71,28,54.05353356969811
72,28,53.8975506921846
73,28,53.90410518131017
74,28,53.840649502034985
75,28,53.76918001855201
76,28,53.75860793416047
77,28,53.682057044382034
78,28,53.63999401476458
79,28,53.390788252126946
80,28,53.42236075522926
81,28,53.4776648369222
82,28,53.409418499457644
83,28,53.27123801894984
84,28,53.092523184408336
85,28,53.08669231921192
86,28,53.07847767262402
87,28,53.07541331280759
88,28,52.9304006720133
89,28,52.890056478066015
90,28,52.75235569744974
91,28,52.802238654057355
92,28,52.7567228594881
93,28,52.733707404901125
94,28,52.61820878325945
95,28,52.667341346517844
96,28,52.678721968261996
97,28,52.68871640829911
98,28,52.617880145007405
99,28,52.554670555194946
0,29,51.48288045656166
1,29,51.57129251349162
2,29,51.643103922992836
3,29,51.70882465022336
4,29,51.73833722450331
5,29,51.734435984084406
6,29,51.78352356104028
7,29,51.85156169492936
8,29,51.914150206673405
9,29,51.812160053802266
10,29,51.91748143707777
11,29,51.945605098351805
12,29,51.95987408878095
13,29,52.13485745069138
14,29,52.223942511369984
15,29,52.19150780874104
16,29,52.23858931542031
17,29,52.32601088499445
18,29,52.3764217208327
19,29,52.288744349858
20,29,52.402957565524815
21,29,52.43064569431325
22,29,52.38059729264593
23,29,52.53234309491594
24,29,52.51513369322268
25,29,52.636178386073254
26,29,52.66657030615704
27,29,52.49671736127503
28,29,52.79546590274745
29,29,52.920919707059305
30,29,52.93756440356642
31,29,52.94651112785938
32,29,53.01849232282972
33,29,52.97971171810518
34,29,52.975529704940804
35,29,53.070764252746606
36,29,53.244909417585525
37,29,53.0836496257603
38,29,53.17612809633187
39,29,53.347498449776225
40,29,53.43149592454244
41,29,53.531437971586755
42,29,53.41967636461187
43,29,53.54595920445414
44,29,53.542556650048134
45,29,53.60941504766151
46,29,53.69347554824718
47,29,53.88058579173909
48,29,53.91153099902296
49,29,53.85852499339265
50,29,54.07850576017675
51,29,54.07384705815514
52,29,54.203588117411584
53,29,54.179340301364284
54,29,54.178712541063696
55,29,54.26625689303049
56,29,54.23090200472586
57,29,54.258048854834506
58,29,54.43620202148865
59,29,54.47530310853757
60,29,54.31620370461867
61,29,54.31954227172425
62,29,54.21671136308472
63,29,54.29357359172931
64,29,54.25994799940071
65,29,54.19681329524905
66,29,54.21580167039217
67,29,54.19512478284107
68,29,54.15269405007973
69,29,54.12750671637249
70,29,54.13386676181073
71,29,54.11702476177926
72,29,54.057770846455455
73,29,53.96568282312734
74,29,53.83805302997476
75,29,53.82025900277559
76,29,53.720568953880566
77,29,53.637752456876754
78,29,53.60069000104696
79,29,53.45782110965528
80,29,53.38658310284945
81,29,53.38474133957647
82,29,53.23978596346395
83,29,53.25148476280973
84,29,53.11954116434328
85,29,52.965621715666444
86,29,53.052913564614855
87,29,52.99220185875824
88,29,52.76508192881631
89,29,52.79069125193539
90,29,52.64920415092186
91,29,52.6480209838352
92,29,52.76023740147119
93,29,52.66421635679696
94,29,52.676549775992925
95,29,52.625868980781284
96,29,52.67141835088951
97,29,52.48881646943148
98,29,52.47087434221767
99,29,52.50535750840889
0,30,51.65256622392412
1,30,51.61013930573323
2,30,51.64258602064579
3,30,51.71233011233968
4,30,51.83110833999787
5,30,51.84634068318665
6,30,51.92544487749756
7,30,51.843999640753964
8,30,52.00032354473846
9,30,51.97687668289528
10,30,52.06277130044441
11,30,52.07364796719647
12,30,52.12623414080878
13,30,52.12176831506969
14,30,52.14202852501901
15,30,52.237495548133204
16,30,52.35612013033852
17,30,52.253489460942156
18,30,52.364001634928364
19,30,52.497410807233564
20,30,52.533261023744
21,30,52.49478304737432
22,30,52.46828988614245
23,30,52.48566489266589
24,30,52.651345141359386
25,30,52.59308455130847
26,30,52.686839287865894
27,30,52.64331261191579
28,30,52.70302646092402
29,30,52.87809768483248
30,30,52.944858490591486
31,30,53.053751837996266
32,30,53.12856281272147
33,30,53.06476662382239
34,30,52.99379563053059
35,30,53.27960224680845
36,30,53.324876288468
37,30,53.206610187706396
38,30,53.240890609531945
39,30,53.39111671570954
40,30,53.4325760577013
41,30,53.515836168798515
42,30,53.53085396414513
43,30,53.56457312656837
44,30,53.545876993124764
45,30,53.60327603435888
46,30,53.67628019247121
47,30,53.86971331838251
48,30,53.83026375228395
49,30,54.010589420786275
50,30,54.0185302337383
51,30,54.080318036234914
52,30,54.16054033837217
53,30,54.192620502073055
54,30,54.10740405288506
55,30,54.217098678301944
56,30,54.291305671211504
57,30,54.30030124219518
58,30,54.34863824389417
59,30,54.4132222366559
60,30,54.400277755186764
61,30,54.4115080590531
62,30,54.359187119643146
63,30,54.41677475932721
64,30,54.24686015830873
65,30,54.20904695187701
66,30,54.216512158638395
67,30,54.18340854497308
68,30,54.11656063085011
69,30,54.12168652323687
70,30,54.06071525952178
71,30,54.040057583831015
72,30,54.07464992336906
73,30,53.94715123544422
74,30,53.857994365024155
75,30,53.79269127733741
76,30,53.60110274357359
77,30,53.587837978620044
78,30,53.598483610684816
79,30,53.44717676097334
80,30,53.331527126686304
81,30,53.25726666447072
82,30,53.176353656520014
83,30,53.23005226174815
84,30,53.24186150449457
85,30,53.04938929176408
86,30,53.061911383147844
87,30,52.96696489991914
88,30,52.908542071045936
89,30,52.774209279346636
90,30,52.677207146696276
91,30,52.6192365216591
92,30,52.787821141267365
93,30,52.76767007394103
94,30,52.79636496407578
95,30,52.69088448306197
96,30,52.507571967322605
97,30,52.45971171973724
98,30,52.38310311715294
99,30,52.33387530010736
0,31,51.65896743328681
1,31,51.62931816501725
2,31,51.69631074507803
3,31,51.72902900935547
4,31,51.842691277617256
5,31,51.968841765014446
6,31,52.0145797286484
7,31,51.99705533037048
8,31,52.011572308220146
9,31,52.03908098592002
10,31,52.12805859123617
11,31,52.01580890520076
12,31,52.043793122047475
13,31,52.0737698198019
14,31,52.149936754262505
15,31,52.226084373154826
16,31,52.235751987062265
17,31,52.280785477329005
18,31,52.33604545792966
19,31,52.33085972545417
20,31,52.46799685929953
21,31,52.586610057295296
22,31,52.581948835514716
23,31,52.50373410674539
24,31,52.481343457096685
25,31,52.67394122908588
26,31,52.73448031745939
27,31,52.67830852466333
28,31,52.85578920419804
29,31,52.78501335592173
30,31,52.88386302606759
31,31,53.03599493755306
32,31,53.10026616083083
33,31,53.10224223699081
34,31,53.095972978577805
35,31,53.208480453290825
36,31,53.28887571006205
37,31,53.124753729423304
38,31,53.278308510995274
39,31,53.23725114362189
40,31,53.40566223405266
41,31,53.47064644741711
42,31,53.53169549703719
43,31,53.5991829881928
44,31,53.63482029776509
45,31,53.67933166940925
46,31,53.672516785188364
47,31,53.86636342947661
48,31,53.856113388380734
49,31,54.0133493248796
50,31,54.04269403512645
51,31,54.051176681113695
52,31,54.10275180995501
53,31,54.106515253797234
54,31,54.0316910716651
55,31,54.14777892621733
56,31,54.102684480464404
57,31,54.284435342115145
58,31,54.21940951472967
59,31,54.25407738281527
60,31,54.41717164232365
61,31,54.406900244029124
62,31,54.36184705201322
63,31,54.44131218170936
64,31,54.31142513253137
65,31,54.31509458165875
66,31,54.12962838601555
67,31,54.06305689173793
68,31,54.093314036190215
69,31,54.07714891168998
70,31,54.05744710782441
71,31,54.046967610753775
72,31,53.9875438508241
73,31,53.95370067893722
74,31,53.89288502599541
75,31,53.812779104644015
76,31,53.61425526132452
77,31,53.65278840387794
78,31,53.66109970241569
79,31,53.36142759692818
80,31,53.296587480797896
81,31,53.30952887054047
82,31,53.195971349398874
83,31,53.24159039309298
84,31,53.068790969316375
85,31,53.126754070669584
86,31,53.017009542360285
87,31,52.984678810328205
88,31,52.96139717604922
89,31,52.80090409027598
90,31,52.678945242655516
91,31,52.91948146868333
92,31,52.839946211492624
93,31,52.94101031616325
94,31,52.80308364695931
95,31,52.62006767009112
96,31,52.82583534148216
97,31,52.62428256036482
98,31,52.3912994694559
99,31,52.32656483520926
0,32,51.556990847020856
1,32,51.60199515341341
2,32,51.601281598673786
3,32,51.717897763337334
4,32,51.6698575975252
5,32,51.848458402063805
6,32,51.92805687868581
7,32,51.94112552875256
8,32,52.001673303767674
9,32,51.92732396037151
10,32,51.995269042467726
11,32,52.128544332475094
12,32,51.99745853335342
13,32,52.140850655327014
14,32,52.13117839375855
15,32,52.16541010162229
16,32,52.250579830459216
17,32,52.32957808225929
18,32,52.27108771724106
19,32,52.28807916544121
20,32,52.35507156345659
21,32,52.51855092093751
22,32,52.577082638100045
23,32,52.54237523760649
24,32,52.54436303327383
25,32,52.75270701317934
26,32,52.73881860821141
27,32,52.80634964379863
28,32,52.932042573116625
29,32,52.857574846052664
30,32,53.000557412962735
31,32,53.169203554351945
32,32,53.13998005211456
33,32,53.10007146667176
34,32,53.07665567787253
35,32,53.23057115926183
36,32,53.232717377301334
37,32,53.37125962992751
38,32,53.35992100077944
39,32,53.350174862362714
40,32,53.429337419363684
41,32,53.47930636865083
42,32,53.632206284685935
43,32,53.736905234279476
44,32,53.685019358684805
45,32,53.722970419419696
46,32,53.83091534824487
47,32,53.68265074479948
48,32,53.86976079801592
49,32,53.66043023143227
50,32,53.98951147940994
51,32,54.07896030088216
52,32,54.14764640274845
53,32,54.15593775950557
54,32,54.10479312002015
55,32,54.12108062336229
56,32,54.12751332448063
57,32,54.30355906413767
58,32,54.38321975673586
59,32,54.39649869248528
60,32,54.42485173148129
61,32,54.49746729089405
62,32,54.405591062181685
63,32,54.33016017381841
64,32,54.38978172459365
65,32,54.29211337974347
66,32,54.18826766383756
67,32,54.063372351807864
68,32,54.06179822692129
69,32,54.092976643811284
70,32,54.06914994023374
71,32,54.11201889264863
72,32,54.06569411955248
73,32,54.04095846130438
74,32,53.79415188965763
75,32,53.67008244200236
76,32,53.76599026307818
77,32,53.74327810052759
78,32,53.66061249638098
79,32,53.374730791387584
80,32,53.335645080027575
81,32,53.271527172755825
82,32,53.275128263579894
83,32,53.26054665875794
84,32,53.10528039963955
85,32,53.05613368137044
86,32,53.02443987157784
87,32,53.000339396155006
88,32,52.95494731039385
89,32,52.922993962262
90,32,52.76471649341094
91,32,52.81180448767036
92,32,52.88312983322329
93,32,52.851868687443144
94,32,52.815706580048854
95,32,52.68807602006392
96,32,52.714176596294294
97,32,52.60109790292665
98,32,52.27943971240208
99,32,52.34623003441278
0,33,51.49804876993029
1,33,51.58265337139128
2,33,51.58931258954393
3,33,51.609518497139454
4,33,51.707002245394214
5,33,51.86428360543791
6,33,51.89279483971302
7,33,51.876731135516394
8,33,52.09538835062542
9,33,51.85622257812853
10,33,52.01371537248458
11,33,52.056076047087096
12,33,51.90791758690196
13,33,52.00866023914611
14,33,52.20149847779547
15,33,52.1518450524672
16,33,52.368005259132225
17,33,52.32646796270331
18,33,52.310326247237356
19,33,52.306234257612836
20,33,52.33202454138939
21,33,52.35084510862331
22,33,52.56023680047949
23,33,52.62143952523518
24,33,52.63618993866311
25,33,52.76369946648344
26,33,52.74052922880821
27,33,52.7661885935029
28,33,52.90130768908056
29,33,52.89374238063362
30,33,53.00493199914256
31,33,53.07557725264844
32,33,53.04013374152183
33,33,53.13267524162672
34,33,53.174373466801725
35,33,53.350833216124315
36,33,53.25361682529113
37,33,53.30066203240394
38,33,53.31738471791171
39,33,53.23050972744611
40,33,53.32710249877463
41,33,53.5323863185405
42,33,53.51967890761602
43,33,53.75383773723434
44,33,53.58688682557016
45,33,53.7564734063894
46,33,53.7199142589513
47,33,53.886971548629795
48,33,53.79595712946662
49,33,53.778164007159894
50,33,53.98228172242329
51,33,54.10132462282458
52,33,54.11833876988535
53,33,54.0193539493477
54,33,54.03526733869541
55,33,54.27652676119214
56,33,54.214660289521724
57,33,54.29813072889923
58,33,54.32053348007043
59,33,54.47722006039179
60,33,54.41742705130273
61,33,54.38913326768353
62,33,54.3575020050461
63,33,54.35558770589341
64,33,54.42341920625946
65,33,54.323102142528825
66,33,54.36235576267639
67,33,54.12306254488258
68,33,54.05714042236348
69,33,54.11512312167339
70,33,54.101443327334295
71,33,54.10001571075291
72,33,54.12024507237093
73,33,54.01899772005484
74,33,53.80235382143951
75,33,53.768770682963364
76,33,53.62388195955012
77,33,53.696583173813416
78,33,53.62617719173057
79,33,53.555434710630244
80,33,53.345737963600854
81,33,53.36010440795864
82,33,53.41876180585407
83,33,53.3284163716216
84,33,53.18592220693862
85,33,53.11954672399394
86,33,53.08626076909702
87,33,53.083116118327894
88,33,53.03098313920987
89,33,52.966013371148364
90,33,52.90223026391422
91,33,52.877449642798275
92,33,52.86181000757375
93,33,52.77051569235636
94,33,52.8950043242058
95,33,52.76626489469132
96,33,52.73198322234634
97,33,52.535492092660164
98,33,52.27988850796174
99,33,52.332112570750866
0,34,51.4736750386815
1,34,51.56312351023521
2,34,51.64606051139257
3,34,51.55737190056737
4,34,51.55486676531379
5,34,51.75216369082127
6,34,51.86320849952414
7,34,51.86074100580214
8,34,51.906364236407974
9,34,51.95045014043951
10,34,52.05787280330658
11,34,51.9546150875248
12,34,52.11595418256311
13,34,52.06046436241501
14,34,52.17065805489775
15,34,52.25957149966048
16,34,52.355870663559884
17,34,52.319759622900904
18,34,52.33675347356035
19,34,52.40555706039963
20,34,52.35247861278655
21,34,52.40036667057182
22,34,52.50462483036148
23,34,52.65123578262203
24,34,52.68689492882288
25,34,52.86226422604265
26,34,52.80762061712408
27,34,52.79917906666045
28,34,52.9165305815281
29,34,52.928993822389366
30,34,53.01262576188922
31,34,52.957751468085114
32,34,53.014511871472536
33,34,53.08053234568407
34,34,53.20677531516486
35,34,53.231374289739335
36,34,53.219147795149944
37,34,53.17937796833387
38,34,53.14092205262766
39,34,53.31795809674495
40,34,53.41015315529206
41,34,53.468999810306045
42,34,53.57312805835618
43,34,53.68839923628353
44,34,53.64858104164635
45,34,53.696321468665836
46,34,53.6993603114528
47,34,53.82208029813572
48,34,53.88752315390815
49,34,53.93786956115318
50,34,53.88212189802563
51,34,54.09780831372038
52,34,54.1465560495876
53,34,54.09510890305324
54,34,54.16253209195653
55,34,54.24250279072715
56,34,54.30565582224087
57,34,54.32489884202778
58,34,54.282213856955266
59,34,54.35683394676578
60,34,54.267709227646364
61,34,54.37555680295377
62,34,54.36413053024186
63,34,54.4669932315941
64,34,54.49566215547965
65,34,54.340201455978516
66,34,54.35629197721156
67,34,54.24423441786456
68,34,54.10305016749894
69,34,54.09830587927495
70,34,54.05404380738311
71,34,53.96971295033388
72,34,54.02230143609815
73,34,53.96419499167469
74,34,53.89722361000613
75,34,53.72703040220416
76,34,53.635785212998336
77,34,53.734531360973165
78,34,53.67975351290414
79,34,53.62060816613035
80,34,53.43048921498997
81,34,53.35185787739106
82,34,53.29607280961917
83,34,53.26452277723776
84,34,53.249701861526766
85,34,53.192894261318536
86,34,53.173388782018854
87,34,53.147600385170435
88,34,52.927260990224674
89,34,52.9543632917529
90,34,52.89753634114348
91,34,52.83477223071506
92,34,52.861511640213266
93,34,52.77391088421948
94,34,52.82273069063691
95,34,52.83456685491226
96,34,52.65988876574806
97,34,52.53434901724818
98,34,52.413515077881044
99,34,52.37077786837917
0,35,51.47898770399942
1,35,51.5514219996035
2,35,51.58306028368406
3,35,51.503827151286444
4,35,51.530260103939014
5,35,51.82594007612528
6,35,51.75980539094422
7,35,51.88688084259168
8,35,51.85539583436482
9,35,51.87603021307417
10,35,51.963262473966054
11,35,52.0332057173228
12,35,51.98456041544692
13,35,52.06727743563469
14,35,52.10411235854396
15,35,52.17545295813995
16,35,52.28370031871105
17,35,52.33427342101331
18,35,52.39822784479312
19,35,52.41627777423573
20,35,52.340885113697105
21,35,52.55218153702667
22,35,52.48897706369007
23,35,52.61386302218364
24,35,52.69523492657212
25,35,52.79820309249419
26,35,52.85537493972981
27,35,52.84784193030471
28,35,52.83840593170422
29,35,52.78917900737366
30,35,52.99529616214064
31,35,52.97432049239048
32,35,53.127740323800026
33,35,53.088451756378056
34,35,53.06827868740636
35,35,53.1675521351322
36,35,53.213532417944286
37,35,53.188114468473394
38,35,53.242217383984254
39,35,53.348951142194124
40,35,53.47437815302588
41,35,53.41692013492142
42,35,53.60141666747884
43,35,53.76480037387954
44,35,53.66048843319261
45,35,53.617665476365055
46,35,53.68028661162317
47,35,53.766786514034884
48,35,53.86253644767124
49,35,53.91452260287552
50,35,53.98111210740411
51,35,54.147552430363525
52,35,54.19219748137582
53,35,54.17059155064757
54,35,54.258279928129106
55,35,54.26796293725056
56,35,54.420091343653965
57,35,54.49582829027916
58,35,54.399686966231805
59,35,54.32788391369301
60,35,54.29345275806704
61,35,54.26536692583486
62,35,54.383195099764
63,35,54.33859202802519
64,35,54.37175927707585
65,35,54.519554018069456
66,35,54.29460181341817
67,35,54.269133455121754
68,35,54.18310124826677
69,35,54.08752232321376
70,35,53.99117559755611
71,35,53.91332767570606
72,35,53.84411214839964
73,35,53.79232496213964
74,35,53.72775317235356
75,35,53.71005260346736
76,35,53.69770106455092
77,35,53.63380795026603
78,35,53.69638264371073
79,35,53.557637449939925
80,35,53.43569214715246
81,35,53.447758622513625
82,35,53.32846253904434
83,35,53.25738370016722
84,35,53.14681929545815
85,35,53.165757893231365
86,35,53.07602907060111
87,35,52.979217482647535
88,35,52.9754805489745
89,35,52.93190354145461
90,35,52.9267312427462
91,35,52.86223577755377
92,35,52.84042071818349
93,35,52.821949495916215
94,35,52.79083860324149
95,35,52.76682194562815
96,35,52.8014784090409
97,35,52.5468726293101
98,35,52.439914819446486
99,35,52.41706973574041
0,36,51.469488164325675
1,36,51.55524307474234
2,36,51.427942537530875
3,36,51.59742099684866
4,36,51.62801419658313
5,36,51.80063604164375
6,36,51.888426596438585
7,36,51.74313904473559
8,36,51.73133422830509
9,36,51.885512716160434
10,36,52.01842744230073
11,36,52.136646854431156
12,36,52.108424843840204
13,36,52.03125055216162
14,36,52.10445869196697
15,36,52.119977235191804
16,36,52.23407309233356
17,36,52.313815552293825
18,36,52.38106930973352
19,36,52.3134892540209
20,36,52.31763707969054
21,36,52.50332387961033
22,36,52.496409946184535
23,36,52.60609072344965
24,36,52.6754559352975
25,36,52.77021622307985
26,36,52.750854055282225
27,36,52.79463510859901
28,36,52.82393665449102
29,36,52.806440888859306
30,36,52.95085361334835
31,36,52.993250860517044
32,36,53.228290408482266
33,36,53.10140176146873
34,36,53.221916566011735
35,36,53.21770657190286
36,36,53.396565222975646
37,36,53.453092292723056
38,36,53.48394948668481
39,36,53.41832250498744
40,36,53.397032078397615
41,36,53.617102444282686
42,36,53.67398552092426
43,36,53.677365501396025
44,36,53.694636100298716
45,36,53.61569503050766
46,36,53.727935793017885
47,36,53.69397131857023
48,36,53.84278319796557
49,36,53.849122846811525
50,36,53.96833425070003
51,36,54.24020323693782
52,36,54.25631452491084
53,36,54.15653368098215
54,36,54.13996093871089
55,36,54.260115178161755
56,36,54.30840829449222
57,36,54.34468402072208
58,36,54.3049904480878
59,36,54.34299966039671
60,36,54.289669253434134
61,36,54.250118858892236
62,36,54.28978317650994
63,36,54.370235999172394
64,36,54.311579302413705
65,36,54.432081888774476
66,36,54.41708203580169
67,36,54.322134148276234
68,36,54.207088545899204
69,36,54.15977626863682
70,36,54.082871545109136
71,36,53.93965008272538
72,36,53.86046115839165
73,36,53.8457148561809
74,36,53.72568356608808
75,36,53.69425554834216
76,36,53.74431512133953
77,36,53.73343494094812
78,36,53.70164387922456
79,36,53.49318936947178
80,36,53.47199973688597
81,36,53.36505599668818
82,36,53.11028756364619
83,36,53.16575000338604
84,36,53.16013804206039
85,36,52.98539391457443
86,36,52.91771764968091
87,36,52.897901459383746
88,36,52.93418195201913
89,36,52.884680421411765
90,36,52.91426397542938
91,36,52.8701320051555
92,36,52.818734668997685
93,36,52.81240331780442
94,36,52.647978237957105
95,36,52.6079106335223
96,36,52.61824544970435
97,36,52.521579597185664
98,36,52.4977636325458
99,36,52.43146245437736
0,37,51.47708447835345
1,37,51.44333993294777
2,37,51.30483443732534
3,37,51.468357124257736
4,37,51.68830246484866
5,37,51.709463524127706
6,37,51.86763570702243
7,37,51.96962569379486
8,37,51.94971049436824
9,37,51.97235114813594
10,37,52.032869276790166
11,37,52.084492087535374
12,37,52.18376082446533
13,37,52.19000211971617
14,37,52.1860741879768
15,37,52.21605937331685
16,37,52.27447506063034
17,37,52.397020759277574
18,37,52.34441159254799
19,37,52.332547616232155
20,37,52.40990980775083
21,37,52.36937651981507
22,37,52.450977358487584
23,37,52.55428417813791
24,37,52.56910189764429
25,37,52.70897262386002
26,37,52.77978766025731
27,37,52.790393399331215
28,37,52.73375514303744
29,37,52.79367317213897
30,37,52.929271186792086
31,37,52.98785196030843
32,37,53.100373205139505
33,37,53.05231385893993
34,37,53.19774009803768
35,37,53.25886835059474
36,37,53.41270627044298
37,37,53.46257763818031
38,37,53.37688283542878
39,37,53.47159123201456
40,37,53.596715880781076
41,37,53.58867681088851
42,37,53.59591780108865
43,37,53.66646694023729
44,37,53.7809472514306
45,37,53.659554938684735
46,37,53.69480003002392
47,37,53.79785971037722
48,37,53.835835469674336
49,37,53.926760621626684
50,37,54.01400514868738
51,37,54.077939279855194
52,37,54.112818456374676
53,37,54.11250145160189
54,37,54.241562065039716
55,37,54.23345429980575
56,37,54.30024501552498
57,37,54.23184329309464
58,37,54.212924410296736
59,37,54.190393152653
60,37,54.30287951627667
61,37,54.27582606525866
62,37,54.30361685104847
63,37,54.24968290518307
64,37,54.205663737063745
65,37,54.264360191094895
66,37,54.29902439134965
67,37,54.3039827195539
68,37,54.25994817221432
69,37,54.20000249850942
70,37,54.098871325610794
71,37,54.00021992157845
72,37,53.94287711639771
73,37,53.91058021110511
74,37,53.87730647931733
75,37,53.711817198546406
76,37,53.75293703248119
77,37,53.70329634770128
78,37,53.374811021117075
79,37,53.54378139273317
80,37,53.37868344094298
81,37,53.42627039920288
82,37,53.38430110761609
83,37,53.247901635202304
84,37,53.302422078443456
85,37,53.082669658567724
86,37,53.06223640945989
87,37,53.00485702829969
88,37,52.945467056635046
89,37,52.83109213292464
90,37,53.002538765179224
91,37,52.8983001439352
92,37,52.8052867128531
93,37,52.828131978679814
94,37,52.84604732704787
95,37,52.674936182659046
96,37,52.648263439284385
97,37,52.661100236924405
98,37,52.61532699046098
99,37,52.56191793311042
0,38,51.55555380644087
1,38,51.47591039192211
2,38,51.3841258933023
3,38,51.51969870016518
4,38,51.64366401663209
5,38,51.68829106844775
6,38,51.86420770354114
7,38,51.90205735275137
8,38,51.88292340407441
9,38,51.954558518653876
10,38,52.11717881564492
11,38,52.141731406908114
12,38,52.29084114993307
13,38,52.176782874566435
14,38,52.302889327980616
15,38,52.283504922256526
16,38,52.28493025912977
17,38,52.38820082875669
18,38,52.363074028110624
19,38,52.328383768482496
20,38,52.37401865636775
21,38,52.50250824081615
22,38,52.45704758627522
23,38,52.55732336102858
24,38,52.61596578792181
25,38,52.710865825016924
26,38,52.654180435561656
27,38,52.736758716868465
28,38,52.7113939113509
29,38,52.89094016658131
30,38,53.05413308724905
31,38,52.969260187346556
32,38,53.06497698330144
33,38,53.0727241581075
34,38,53.18729765409517
35,38,53.28919314267621
36,38,53.34694656354553
37,38,53.45903095451053
38,38,53.48512795301727
39,38,53.472207267611665
40,38,53.567197762617646
41,38,53.63909351571988
42,38,53.66335147813786
43,38,53.80514028792365
44,38,53.716243969033684
45,38,53.672905303931856
46,38,53.63228257374085
47,38,53.67684120447032
48,38,53.81470553753305
49,38,53.9361874535575
50,38,53.93593539150692
51,38,54.00436960712957
52,38,54.198848608716666
53,38,54.229135522212545
54,38,54.162051094040685
55,38,54.21723452108357
56,38,54.323621272402555
57,38,54.28307980655285
58,38,54.237447358097086
59,38,54.27047706319937
60,38,54.25418673745775
61,38,54.32046274189314
62,38,54.3422862262795
63,38,54.22725439968847
64,38,54.128489272814456
65,38,54.191614626467135
66,38,54.24516114515782
67,38,54.25434212292473
68,38,54.225218873757065
69,38,54.07942123712859
70,38,54.09624776266696
71,38,54.05754682887627
72,38,53.97767220130071
73,38,53.92098264517352
74,38,53.88046305588212
75,38,53.687457855045125
76,38,53.58685050778464
77,38,53.61415262998438
78,38,53.603097717164545
79,38,53.52740960600843
80,38,53.414194282645354
81,38,53.37513538172198
82,38,53.321545491158425
83,38,53.22070710010215
84,38,53.24025127179601
85,38,53.03546368316827
86,38,53.02588648141285
87,38,53.01440138247274
88,38,53.08490611861137
89,38,53.06746815182423
90,38,53.04088577014975
91,38,52.88026773539081
92,38,52.70163204211482
93,38,52.84047531062546
94,38,52.863939088128724
95,38,52.75334436433735
96,38,52.71966604506573
97,38,52.66039555151266
98,38,52.6245398038368
99,38,52.49054345918895
0,39,51.48498049097712
1,39,51.47861752643289
2,39,51.50913396124236
3,39,51.467289035401755
4,39,51.65329102433423
5,39,51.65510309791214
6,39,51.874458909304096
7,39,51.803694726097596
8,39,51.94477331639536
9,39,52.01632615504847
10,39,52.070117355179065
11,39,52.10631510659466
12,39,52.19873186699931
13,39,52.1873598438446
14,39,52.21562425849114
15,39,52.246124466244105
16,39,52.258307284311584
17,39,52.39010208325635
18,39,52.25135443935081
19,39,52.33777095506253
20,39,52.32637882254671
21,39,52.436828459288165
22,39,52.57547139580278
23,39,52.50961742773207
24,39,52.51543538598771
25,39,52.615549748480554
26,39,52.80195011334914
27,39,52.867048313124734
28,39,52.939640628904336
29,39,52.871344927353576
30,39,52.94909375833518
31,39,53.05607990122532
32,39,53.072411706883265
33,39,53.141195784321994
34,39,53.188553035251445
35,39,53.22628973238232
36,39,53.262435490190576
37,39,53.42875674843246
38,39,53.523693014747046
39,39,53.48853624585887
40,39,53.49716618652427
41,39,53.5591146594605
42,39,53.611306449628955
43,39,53.70070698213057
44,39,53.71996189568
45,39,53.68976694835293
46,39,53.72152002912372
47,39,53.71024048028875
48,39,53.85839697466253
49,39,53.93692826350339
50,39,53.93651141567894
51,39,54.033985183305845
52,39,54.0237390278519
53,39,54.09455233182823
54,39,54.08871994315618
55,39,54.29380264099233
56,39,54.30715264047593
57,39,54.203826904787455
58,39,54.15592583589819
59,39,54.19397962890539
60,39,54.207988440207366
61,39,54.23587327610719
62,39,54.397028415284076
63,39,54.347734117088216
64,39,54.196478157622316
65,39,54.20239080548534
66,39,54.28794117030397
67,39,54.18610496366128
68,39,54.131098418032806
69,39,54.195098198181775
70,39,54.16130985668896
71,39,54.00488939841595
72,39,54.09673033626427
73,39,54.01173652341816
74,39,53.90772872637036
75,39,53.79734828245171
76,39,53.64232745677855
77,39,53.80182617075839
78,39,53.540662105559
79,39,53.57922277575349
80,39,53.502136351584554
81,39,53.35510231073602
82,39,53.41086407713208
83,39,53.2954604572284
84,39,53.262684145897786
85,39,53.14912382437005
86,39,53.14545129753835
87,39,53.173943363158465
88,39,53.18276262062042
89,39,53.16892407747959
90,39,52.976901891340376
91,39,52.928112828594514
92,39,52.67576542194781
93,39,52.89348290487264
94,39,52.912453427094555
95,39,52.89093747227111
96,39,52.76174098041292
97,39,52.72220690967438
98,39,52.649729279739
99,39,52.53816381617665
0,40,51.54206345172781
1,40,51.497821650053574
2,40,51.47511582633492
3,40,51.58184906316569
4,40,51.67322323757324
5,40,51.69989188390426
6,40,51.79377091055528
7,40,51.91891929614739
8,40,51.93513091291545
9,40,52.05179037791428
10,40,52.00122838038907
11,40,52.04641796699918
12,40,52.121783139064455
13,40,52.076300824323155
14,40,52.199116257008114
15,40,52.24565153029433
16,40,52.29944797491434
17,40,52.34837681520082
18,40,52.38528132200326
19,40,52.27759939121799
20,40,52.27208875689347
21,40,52.468710825381095
22,40,52.42494213803784
23,40,52.51776831820578
24,40,52.610965581867106
25,40,52.62332650214417
26,40,52.707448815883936
27,40,52.92971957329152
28,40,52.87385905728214
29,40,52.81956520629156
30,40,52.870287838459944
31,40,52.89611873779509
32,40,53.10881806795267
33,40,53.14632936977654
34,40,53.13512529984255
35,40,53.245871520871106
36,40,53.37736908100849
37,40,53.428816473109
38,40,53.43486480455113
39,40,53.450619195764
40,40,53.49331386789285
41,40,53.58332261546304
42,40,53.67626752852712
43,40,53.74143020285644
44,40,53.71225059019101
45,40,53.765385047140065
46,40,53.63124269292259
47,40,53.78331159376225
48,40,53.85367943080871
49,40,53.978686912078885
50,40,54.02645419822677
51,40,53.97068496877011
52,40,53.98551316505411
53,40,54.02270763116341
54,40,54.044128587029455
55,40,54.29868263622286
56,40,54.34903148837488
57,40,54.25587119715226
58,40,54.18257708879115
59,40,54.32227009422542
60,40,54.22245644205417
61,40,54.27155096519574
62,40,54.30546712337087
63,40,54.221874882532624
64,40,54.227708839078645
65,40,54.16356656626694
66,40,54.13130998592958
67,40,54.216469278834055
68,40,54.073180734249846
69,40,54.11480693717182
70,40,54.166561373725244
71,40,53.844619148985764
72,40,53.933239538435515
73,40,53.93682921890893
74,40,53.88870356120309
75,40,53.797557242658506
76,40,53.67974897658783
77,40,53.76733335887936
78,40,53.69559720227969
79,40,53.657917808246694
80,40,53.58230993745151
81,40,53.40270151409985
82,40,53.434365768784694
83,40,53.36486752027346
84,40,53.523472066580574
85,40,53.1872881920725
86,40,53.07470245477191
87,40,53.14398442146668
88,40,53.14566647602032
89,40,53.07198469260228
90,40,53.04167458413995
91,40,52.973077658794374
92,40,52.723403227571744
93,40,52.88776934025622
94,40,52.86194990854351
95,40,52.867564027659526
96,40,52.8430450116637
97,40,52.8351513258763
98,40,52.75226129499742
99,40,52.485441376334464
0,41,51.51763341097664
1,41,51.533372384580815
2,41,51.49554791687052
3,41,51.69487036832947
4,41,51.72408783195811
5,41,51.743790523760985
6,41,51.7807223215325
7,41,51.81988742159585
8,41,51.987338319327016
9,41,52.12522828164444
10,41,52.168329864048154
11,41,52.11069982639667
12,41,51.994131690184716
13,41,51.98831593984512
14,41,52.18208808196021
15,41,52.3196643613172
16,41,52.2364924841772
17,41,52.27117862642537
18,41,52.27955608133401
19,41,52.44528577397445
20,41,52.45321221690655
21,41,52.55285446087869
22,41,52.70928487061726
23,41,52.75811218907347
24,41,52.99571730482053
25,41,52.774802343445145
26,41,52.77444494487279
27,41,52.88854913420807
28,41,52.9031718234067
29,41,52.8896713156497
30,41,53.0513705816096
31,41,53.05115855617384
32,41,53.14625973923859
33,41,53.171193202221815
34,41,53.17908819485863
35,41,53.16009597561902
36,41,53.429735066095695
37,41,53.40326374924442
38,41,53.342833128393
39,41,53.53960039865253
40,41,53.51707907482058
41,41,53.682247867352416
42,41,53.86259998130902
43,41,53.889319458364575
44,41,53.76824450554007
45,41,53.78532499201308
46,41,53.744368597511894
47,41,53.78796443408682
48,41,53.75301342065966
49,41,53.81297865506427
50,41,53.954659548731435
51,41,53.87392817288238
52,41,53.89163953998838
53,41,53.99366925478038
54,41,54.10857310189824
55,41,54.249697542647766
56,41,54.27016159617902
57,41,54.20707893024601
58,41,54.20254222067292
59,41,54.261468786117675
60,41,54.260601612549515
61,41,54.21317872041699
62,41,54.3625144824189
63,41,54.36862658692378
64,41,54.09519710155346
65,41,53.978802554386206
66,41,54.15614668660703
67,41,54.169220255318194
68,41,54.1585728872517
69,41,54.07351419588377
70,41,53.96529912185692
71,41,53.97137719677922
72,41,53.85994279927101
73,41,53.934609605770845
74,41,53.743159576141885
75,41,53.718892526180475
76,41,53.70791961900785
77,41,53.7567096473808
78,41,53.65986371334804
79,41,53.56426529696466
80,41,53.583990356349894
81,41,53.437665714863776
82,41,53.25533612994761
83,41,53.30086478905621
84,41,53.087153112143135
85,41,53.019930672845234
86,41,52.94435577225673
87,41,53.096017075837345
88,41,53.0933105298022
89,41,53.02414347372427
90,41,52.902794287897784
91,41,52.888320334603776
92,41,52.90268325207256
93,41,52.76583736376978
94,41,52.750362725341
95,41,52.65650231594284
96,41,52.80542960604009
97,41,52.690370158759116
98,41,52.73206814179351
99,41,52.54960421089265
0,42,51.62224246462871
1,42,51.4762598644867
2,42,51.551717197634396
3,42,51.67771456766186
4,42,51.712638166494116
5,42,51.77051810120315
6,42,51.920750593918655
7,42,51.981261102298944
8,42,52.03152352061058
9,42,52.091822998219335
10,42,51.97241321129887
11,42,52.04766170550038
12,42,52.08652479185833
13,42,52.168758793839636
14,42,52.26295181532596
15,42,52.310550515369584
16,42,52.296367574204446
17,42,52.379316008079485
18,42,52.39843123836869
19,42,52.50807153790703
20,42,52.5755459587015
21,42,52.5136204477007
22,42,52.71909890520937
23,42,52.75381112027385
24,42,52.743108910237304
25,42,52.76109017940921
26,42,52.94388062297924
27,42,52.694799984546044
28,42,52.841697572233116
29,42,52.934218409758095
30,42,53.083773124207404
31,42,53.09901045997168
32,42,53.186236578968746
33,42,53.186595503522724
34,42,53.08087669621229
35,42,53.22207766684392
36,42,53.35481326541523
37,42,53.41071066975488
38,42,53.48145750279298
39,42,53.581103905315935
40,42,53.603726525465405
41,42,53.570086451842705
42,42,53.7429504263134
43,42,53.655468929239184
44,42,53.69667779059736
45,42,53.673961385873845
46,42,53.61222189594896
47,42,53.78430512026743
48,42,53.645921487610295
49,42,53.81790552881901
50,42,53.82362948520932
51,42,53.85029188444696
52,42,53.67885768380992
53,42,53.99594746135666
54,42,54.06753190142837
55,42,54.19176465728676
56,42,53.99752248571537
57,42,54.131152539741116
58,42,54.15002241310418
59,42,54.13657979604282
60,42,54.15482445007291
61,42,54.17465163696857
62,42,54.2256527675214
63,42,54.22222930160733
64,42,54.085820991376316
65,42,54.06717330441146
66,42,54.02840693911146
67,42,54.09221290080303
68,42,54.13018773262843
69,42,54.106238262722776
70,42,54.142446785275204
71,42,53.984126217936826
72,42,53.905051900412076
73,42,53.879929720656655
74,42,53.79635344807463
75,42,53.85186448250077
76,42,53.86160435601894
77,42,53.71024814684508
78,42,53.59193288512084
79,42,53.57459873024621
80,42,53.531778408147495
81,42,53.46160692596667
82,42,53.51112519200901
83,42,53.30285381941384
84,42,52.989254316068944
85,42,53.14827439434206
86,42,53.096314788693874
87,42,53.1431651736369
88,42,53.105273887215844
89,42,53.025647105359376
90,42,52.89386425499272
91,42,52.956551724015185
92,42,52.755564559194475
93,42,52.853148845333706
94,42,52.76271985186457
95,42,52.72986236473227
96,42,52.71955307870169
97,42,52.76029744507788
98,42,52.68537282897359
99,42,52.55247089374902
0,43,51.71996163843767
1,43,51.614244775666755
2,43,51.58695109475015
3,43,51.75285776479656
4,43,51.748945599925236
5,43,51.84997875023527
6,43,52.017358467501595
7,43,51.972283689623275
8,43,52.05935750515493
9,43,52.00429209294629
10,43,52.00912805271844
11,43,52.09833435978129
12,43,52.20611226170445
13,43,52.2414291473983
14,43,52.35319607146187
15,43,52.34235525537292
16,43,52.43061076753127
17,43,52.47779102478987
18,43,52.459979312338525
19,43,52.62870795595943
20,43,52.66863688277272
21,43,52.72985117530978
22,43,52.718755436308626
23,43,52.773091120167585
24,43,52.77182148421425
25,43,52.76300710639171
26,43,52.855233582330946
27,43,52.76508996880433
28,43,52.87440372020286
29,43,52.97819770810855
30,43,52.987379583943934
31,43,53.05043864438021
32,43,53.14950419758102
33,43,53.20114249353049
34,43,53.07691967726025
35,43,53.14531652186408
36,43,53.35172318564131
37,43,53.48201306560867
38,43,53.24516726895391
39,43,53.6737386861704
40,43,53.536131624409954
41,43,53.4674292114343
42,43,53.53814052563756
43,43,53.640074704313086
44,43,53.63448207368591
45,43,53.70669776793717
46,43,53.68085839823828
47,43,53.664407672361804
48,43,53.71578830491729
49,43,53.684457097583
50,43,53.74896381147689
51,43,53.82952495781277
52,43,53.87915976304786
53,43,54.112695980266196
54,43,54.09161156180137
55,43,54.07742794460496
56,43,54.05898214365403
57,43,54.12393558743169
58,43,54.09493040190754
59,43,54.04867322502065
60,43,54.188905066920206
61,43,54.075266899457546
62,43,54.15455351208231
63,43,54.168314534303214
64,43,54.05077558140225
65,43,54.097201261952925
66,43,54.111600091097586
67,43,54.12020169894801
68,43,54.170712072388376
69,43,54.15100656933256
70,43,54.06847045929297
71,43,53.99704803347375
72,43,53.89793955712511
73,43,53.92601941028758
74,43,53.85451125651644
75,43,53.75849482460739
76,43,53.800249909516715
77,43,53.74459464922246
78,43,53.78404757245453
79,43,53.73333146678613
80,43,53.69674782249409
81,43,53.60923703545801
82,43,53.43556568756387
83,43,53.32188231549941
84,43,53.15756908273483
85,43,53.16313012152276
86,43,53.073481176471624
87,43,53.15829391377815
88,43,53.118827701801344
89,43,52.99462070084978
90,43,52.985548779734316
91,43,52.971886479304764
92,43,52.80141585918649
93,43,52.94821298216005
94,43,52.844581516418266
95,43,52.77376598345491
96,43,52.72199124805463
97,43,52.78605029241325
98,43,52.809653980892705
99,43,52.59293079811125
0,44,51.48750625959611
1,44,51.663083272964776
2,44,51.697608281141015
3,44,51.66808998953796
4,44,51.84913573599659
5,44,51.918599474731295
6,44,51.97628078368522
7,44,51.940124839933276
8,44,51.9884036801417
9,44,51.95737243042112
10,44,52.027838299052505
11,44,52.03098938215304
12,44,52.15366073024531
13,44,52.34181400156392
14,44,52.32906793078274
15,44,52.29289633853587
16,44,52.284724886448906
17,44,52.32469662186342
18,44,52.39982332084423
19,44,52.526186015543004
20,44,52.543066558734346
21,44,52.57352550371119
22,44,52.66580013842593
23,44,52.722138428192615
24,44,52.795251218641226
25,44,52.77443697873596
26,44,52.79187988902529
27,44,52.844228571197206
28,44,52.99083101698465
29,44,53.008397861638265
30,44,53.08930083962783
31,44,53.17973330392874
32,44,53.10033933277781
33,44,53.107970853173676
34,44,52.98587557846808
35,44,53.184584476576696
36,44,53.2656523127686
37,44,53.31721996880533
38,44,53.414486028325
39,44,53.49106824845144
40,44,53.47664811133486
41,44,53.457205206852294
42,44,53.51422516773723
43,44,53.57832895074237
44,44,53.58964440691468
45,44,53.69724625174989
46,44,53.626287041550476
47,44,53.67329459390899
48,44,53.66791919134391
49,44,53.67125497008095
50,44,53.71610720969255
51,44,53.80379348225626
52,44,53.89369373138071
53,44,54.011384017882314
54,44,54.023832591078275
55,44,54.18178044484976
56,44,54.11438281043456
57,44,54.06360347758454
58,44,53.93870937975454
59,44,54.030182643998735
60,44,54.21919783375968
61,44,54.160462832249394
62,44,54.07145444085664
63,44,54.05234883744019
64,44,54.031511517004375
65,44,54.028498865257156
66,44,54.099882313464796
67,44,54.14248221678047
68,44,54.13550647692941
69,44,54.152330311547246
70,44,54.017607747356166
71,44,54.087526311613644
72,44,53.923779338123126
73,44,53.85645732099711
74,44,53.80584002046807
75,44,53.813195147604745
76,44,53.7330008256122
77,44,53.79246400938713
78,44,53.847103925829686
79,44,53.71017809475577
80,44,53.597317334081936
81,44,53.45845258871526
82,44,53.36683058959167
83,44,53.3949225647238
84,44,53.28438701978685
85,44,53.21211046498802
86,44,53.15266091257546
87,44,53.11710045238787
88,44,53.075502391629094
89,44,53.01086738992809
90,44,52.92196014215291
91,44,52.83666749010302
92,44,52.88057400538767
93,44,52.87384731423699
94,44,52.867905847345604
95,44,52.740763083496844
96,44,52.693352815561745
97,44,52.79125202289114
98,44,52.75372970503582
99,44,52.64885722723686
0,45,51.46746881221411
1,45,51.60166604421235
2,45,51.608021248842476
3,45,51.76270729024622
4,45,51.664483346728275
5,45,51.78880605642384
6,45,51.874178565520076
7,45,51.967280491188134
8,45,51.9950531993064
9,45,52.03840827268443
10,45,52.08664563981327
11,45,52.18255665690646
12,45,52.29665798549373
13,45,52.16219776269869
14,45,52.28263109343217
15,45,52.347177659859
16,45,52.366917157780236
17,45,52.46706520901473
18,45,52.46061697170742
19,45,52.50130705874008
20,45,52.52811030689824
21,45,52.593160975136016
22,45,52.75575620323672
23,45,52.8036042400915
24,45,52.78728590322738
25,45,52.87265050458744
26,45,52.84051031617487
27,45,52.89291104886996
28,45,53.076064509969775
29,45,53.05860098638316
30,45,53.08990773552587
31,45,53.202682614023
32,45,53.07493313496932
33,45,53.067744812289746
34,45,52.999245409054616
35,45,53.1582322769527
36,45,53.19571303383651
37,45,53.30978326827054
38,45,53.38179747245632
39,45,53.42431976969757
40,45,53.35063006220762
41,45,53.55023016546079
42,45,53.60486464817257
43,45,53.50091207746872
44,45,53.54282982787737
45,45,53.68690410759268
46,45,53.60665728138905
47,45,53.598897056054014
48,45,53.605673284388146
49,45,53.566137993886436
50,45,53.68214230174671
51,45,53.85877243211106
52,45,53.801677535656744
53,45,53.8776904481208
54,45,53.96273471687168
55,45,53.99044288999571
56,45,54.08027498761292
57,45,54.09166385869956
58,45,53.92385520441014
59,45,54.03187338391294
60,45,54.08833374251145
61,45,54.09475361526441
62,45,53.974218455130874
63,45,54.120214347893125
64,45,54.11729897007088
65,45,54.068271954659814
66,45,54.09335351286495
67,45,54.14072427187025
68,45,53.85310884738685
69,45,53.94928187302331
70,45,53.99280158058031
71,45,53.946656154413795
72,45,53.89278035392805
73,45,53.843556696766186
74,45,53.87041444472573
75,45,53.898470930140995
76,45,53.760475528145605
77,45,53.71143218165085
78,45,53.74084428984225
79,45,53.66948539470238
80,45,53.50944400551586
81,45,53.54609895601016
82,45,53.52703754072325
83,45,53.44166088835258
84,45,53.235144892973
85,45,53.28458672397552
86,45,53.18568277494808
87,45,53.227975011893065
88,45,53.20870744793334
89,45,53.15297311886104
90,45,52.991664784246495
91,45,53.059063538114984
92,45,52.968095553419765
93,45,52.882047039439115
94,45,52.82225207712924
95,45,52.825695857661714
96,45,52.77674245211357
97,45,52.902585347604216
98,45,52.81635463219108
99,45,52.71341206809149
0,46,51.66128097421461
1,46,51.563778911511555
2,46,51.762506936185005
3,46,51.79422759488862
4,46,51.80286784492523
5,46,51.89154480532185
6,46,51.88293696446329
7,46,51.924197496755006
8,46,51.86658625300528
9,46,52.01775332768058
10,46,52.07409318186053
11,46,52.23353048146515
12,46,52.24952329737486
13,46,52.18862322180739
14,46,52.235752382088684
15,46,52.24211087911673
16,46,52.306094255768336
17,46,52.51795418214378
18,46,52.522283099815
19,46,52.50174996293026
20,46,52.450490271623835
21,46,52.51833023048701
22,46,52.67879153290802
23,46,52.667835788079195
24,46,52.74392977113831
25,46,52.712861822669346
26,46,52.79156876780968
27,46,52.856206144230924
28,46,53.004993857609065
29,46,53.017181743492614
30,46,52.984343518239406
31,46,52.925286042193356
32,46,52.97534021330325
33,46,53.09422625017538
34,46,53.08235830853203
35,46,53.01067650288893
36,46,53.21601110231993
37,46,53.252660704830724
38,46,53.32466001419378
39,46,53.28517311422795
40,46,53.305785810485325
41,46,53.342002926150755
42,46,53.522887685373796
43,46,53.544350810271446
44,46,53.50083207933546
45,46,53.65809340234386
46,46,53.634185673952004
47,46,53.51078635903526
48,46,53.579782209234125
49,46,53.6565253574326
50,46,53.771050231117776
51,46,53.826915361359575
52,46,53.9713410284015
53,46,53.79867348830108
54,46,53.78944885329165
55,46,53.96072602515544
56,46,54.23471210613532
57,46,54.10621071948677
58,46,54.08408577038064
59,46,54.04868826323292
60,46,53.96480088300824
61,46,53.95216501664508
62,46,53.93640911475317
63,46,54.178933157503685
64,46,54.2397955101753
65,46,54.158022215501745
66,46,54.13071969877178
67,46,54.11503397260009
68,46,54.0073918945849
69,46,54.03588859046566
70,46,53.88542662793611
71,46,53.977112241056446
72,46,53.99413480151989
73,46,53.93299828871776
74,46,53.91337925699842
75,46,53.84552283275335
76,46,53.751187680917255
77,46,53.835263875943824
78,46,53.81953021045728
79,46,53.65673775105691
80,46,53.63723022186881
81,46,53.63402861704555
82,46,53.53889273457642
83,46,53.495099545012586
84,46,53.45191626713599
85,46,53.37164553177223
86,46,53.264575355541496
87,46,53.322197884469404
88,46,53.29698093855429
89,46,52.96082926262105
90,46,52.94827821709648
91,46,52.902292685394286
92,46,52.82651779368509
93,46,52.84716254187061
94,46,52.71767693538339
95,46,52.77924960470724
96,46,52.87103049210582
97,46,52.999632564801686
98,46,52.75204312022889
99,46,52.72604230888934
0,47,51.50735658063407
1,47,51.547376825608076
2,47,51.761468229103386
3,47,51.83835391017948
4,47,51.77527599857598
5,47,51.83749706607527
6,47,51.803635855174846
7,47,51.877890761267366
8,47,51.93710371519667
9,47,51.967130110815035
10,47,51.91148032338012
11,47,52.1835629149601
12,47,52.138234463928185
13,47,52.16465444857972
14,47,52.33864690668011
15,47,52.25924425527064
16,47,52.40193944553539
17,47,52.527386259610196
18,47,52.594390092661364
19,47,52.52309478855984
20,47,52.5158967551132
21,47,52.57117228437274
22,47,52.63914254349675
23,47,52.66242079542829
24,47,52.72391926336383
25,47,52.74365455312482
26,47,52.81658470408814
27,47,52.88511960355163
28,47,52.99749939603561
29,47,53.00446170747193
30,47,53.05337994816541
31,47,53.11951713007456
32,47,53.16114893771581
33,47,53.19518097176537
34,47,53.2241896320721
35,47,53.25014835729081
36,47,53.32678535253386
37,47,53.38315027531893
38,47,53.27404947919849
39,47,53.24046194846258
40,47,53.362824230177694
41,47,53.516683311469315
42,47,53.43619394116523
43,47,53.483131870596914
44,47,53.35222528349806
45,47,53.653744604239954
46,47,53.61091987694372
47,47,53.57454694090308
48,47,53.569946751793715
49,47,53.58974755325767
50,47,53.69873518705662
51,47,53.79061919491384
52,47,53.87492268433597
53,47,53.90019167830949
54,47,53.818481716394146
55,47,53.91806667212257
56,47,54.06475753076755
57,47,54.16686357840944
58,47,54.082594897246686
59,47,54.019286773776464
60,47,53.95438914761175
61,47,54.10668373435372
62,47,54.00642165553024
63,47,54.062621975185216
64,47,54.01997673460947
65,47,53.9766523267929
66,47,53.998753289041915
67,47,54.10328082502347
68,47,54.1078628578857
69,47,54.06657890884179
70,47,53.96704953548997
71,47,53.967802446979356
72,47,53.938586597947925
73,47,53.964996075386985
74,47,53.87038565522285
75,47,53.71425983161741
76,47,53.78815948059933
77,47,53.827824273162946
78,47,53.80266049889658
79,47,53.59445395045294
80,47,53.622089364948025
81,47,53.60665832968425
82,47,53.47134673936694
83,47,53.53703390663919
84,47,53.38857441768359
85,47,53.45733646673287
86,47,53.27969062504697
87,47,53.221872681353304
88,47,53.14057279980496
89,47,52.94558762585446
90,47,52.953292489317015
91,47,52.93232292562355
92,47,53.00363635421403
93,47,52.907762512943975
94,47,52.77438363587745
95,47,52.69472420710135
96,47,52.88288096461327
97,47,52.85721498028575
98,47,52.78053151288356
99,47,52.67033918584673
0,48,51.52943442105765
1,48,51.58436475610229
2,48,51.78324651742972
3,48,51.78676002321188
4,48,51.76139670355365
5,48,51.8252034102333
6,48,51.84656055059885
7,48,51.787530119460705
8,48,51.89606769665562
9,48,52.02862036328901
10,48,52.04596445532291
11,48,52.17894966386133
12,48,52.4442412504414
13,48,52.326391502567745
14,48,52.372288889325546
15,48,52.31933511880356
16,48,52.3807570174486
17,48,52.44130679521238
18,48,52.46685224843656
19,48,52.58847340445504
20,48,52.76656963854101
21,48,52.643154821191715
22,48,52.58797254651896
23,48,52.71908459042263
24,48,52.80569450138152
25,48,52.763242147346844
26,48,52.82650593173156
27,48,52.92504206229464
28,48,52.99596124981181
29,48,52.97401911853442
30,48,53.00617437826267
31,48,53.09131143966087
32,48,53.16318971575472
33,48,53.23087151443812
34,48,53.26504427755905
35,48,53.22469675508639
36,48,53.3067540677314
37,48,53.27761326901189
38,48,53.332029557396275
39,48,53.34808455178274
40,48,53.39595022732669
41,48,53.430308717326675
42,48,53.66279428673455
43,48,53.565824808676936
44,48,53.38317795846644
45,48,53.59814387851984
46,48,53.65875732636536
47,48,53.56167494293026
48,48,53.68962733182052
49,48,53.843626202015905
50,48,53.80976343235977
51,48,53.66328813670725
52,48,53.88592461173258
53,48,53.919655245438946
54,48,53.803981554996625
55,48,53.80947258433418
56,48,53.972163208127526
57,48,53.99210815006384
58,48,53.94636453347911
59,48,53.96697227669215
60,48,53.91703396713964
61,48,53.92443036415576
62,48,53.999928148647776
63,48,54.00223662273253
64,48,53.900547018299484
65,48,53.972614632969254
66,48,53.94781035204835
67,48,54.103990693954835
68,48,53.98351520165039
69,48,54.00340617547369
70,48,54.00315326784769
71,48,53.981800956258546
72,48,53.92444685205997
73,48,53.901015294339935
74,48,53.836746979222276
75,48,53.76206923456066
76,48,53.60829401722822
77,48,53.64990184227761
78,48,53.689147187301764
79,48,53.69917966715365
80,48,53.58685100717293
81,48,53.57471029788291
82,48,53.5489902555666
83,48,53.35268941763146
84,48,53.50569095950243
85,48,53.427040025761286
86,48,53.29094923218754
87,48,53.38522433893872
88,48,53.251692526601445
89,48,53.0348727798685
90,48,53.02832387217779
91,48,52.924522962884986
92,48,53.04284037421372
93,48,53.02579855820083
94,48,52.79452707419639
95,48,52.77724423380109
96,48,52.71774180605788
97,48,52.79475693964032
98,48,52.74442843254003
99,48,52.70126458593897
0,49,51.62769730987316
1,49,51.629908884302026
2,49,51.769624413328344
3,49,51.81136011067857
4,49,51.94603947723582
5,49,51.87452808383696
6,49,51.97395912600566
7,49,51.84721607791559
8,49,51.999710413223674
9,49,52.0586323928952
10,49,52.13854220646461
11,49,52.24660660181977
12,49,52.35514190820659
13,49,52.160872258135626
14,49,52.289512054447115
15,49,52.40166749235144
16,49,52.41610921004054
17,49,52.358756402971224
18,49,52.46783532332954
19,49,52.52820802497481
20,49,52.7195724161578
21,49,52.63841376930657
22,49,52.618990645364995
23,49,52.52618898247898
24,49,52.66080936820275
25,49,52.68815791945818
26,49,52.87421635751979
27,49,52.8988155276218
28,49,52.89330994286599
29,49,52.96792410337083
30,49,52.97519490404418
31,49,53.06111091715745
32,49,53.087082881304696
33,49,53.12915499392579
34,49,53.20492287542494
35,49,53.12821806093361
36,49,53.333414380395524
37,49,53.26953337135561
38,49,53.31843947407979
39,49,53.26563372976647
40,49,53.312759447902934
41,49,53.33074839862136
42,49,53.51331999343021
43,49,53.5015475813391
44,49,53.47897314544266
45,49,53.59393215427323
46,49,53.54532715046169
47,49,53.60275253013166
48,49,53.743737083798976
49,49,53.82534169409409
50,49,53.736327806097144
51,49,53.629596665183314
52,49,53.73728897160832
53,49,53.78355245538339
54,49,53.674196692916446
55,49,53.74522413053373
56,49,53.869410140474415
57,49,53.790110064329625
58,49,53.722447015371195
59,49,53.85723126331424
60,49,53.79992337746657
61,49,53.88155834332516
62,49,54.05617960500356
63,49,53.898455740908496
64,49,53.89398905660297
65,49,53.846335035610046
66,49,53.906376813121604
67,49,53.940490870639756
68,49,53.86867788926952
69,49,53.94714089280436
70,49,53.823783622019214
71,49,53.87961090546061
72,49,53.82846688517228
73,49,53.861900109467385
74,49,53.79729856524823
75,49,53.73576767135048
76,49,53.747625506122326
77,49,53.69695970315169
78,49,53.75723279040266
79,49,53.77922184744944
80,49,53.67356303834163
81,49,53.56447815035022
82,49,53.571760609845924
83,49,53.482185080827485
84,49,53.432093909379354
85,49,53.37817135503824
86,49,53.3520447417179
87,49,53.22033761282609
88,49,53.251429996919875
89,49,52.97972225492044
90,49,52.87670189950059
91,49,52.83726911921126
92,49,52.94611761058765
93,49,53.01055684850856
94,49,52.82103736010025
95,49,52.90098437599807
96,49,52.79181589912651
97,49,52.809755137826
98,49,52.73852120744656
99,49,52.6270224111035
0,50,51.62754939021804
1,50,51.59293951343611
2,50,51.75969609201083
3,50,51.94897434740695
4,50,51.85658812442746
5,50,51.93415345132669
6,50,51.87210573251711
7,50,51.80906935728124
8,50,51.97087214623342
9,50,51.99407395405249
10,50,52.10330166839493
11,50,52.278494851946434
12,50,52.39356883936734
13,50,52.256458974788366
14,50,52.22665470199422
15,50,52.27116531651348
16,50,52.277574855078655
17,50,52.267285646022486
18,50,52.48888004036995
19,50,52.500633026257645
20,50,52.59194920713653
21,50,52.6634064083036
22,50,52.627356814720535
23,50,52.64877723474494
24,50,52.51931512760254
25,50,52.661513122754805
26,50,52.79892044000423
27,50,52.88254791620858
28,50,52.91621220648986
29,50,52.86888870051431
30,50,52.98554341966405
31,50,53.09757993063058
32,50,53.0918349052325
33,50,53.13258028774165
34,50,53.25352366123804
35,50,53.086703128517186
36,50,53.36685719192326
37,50,53.351345140178914
38,50,53.22725492141955
39,50,53.17986936209554
40,50,53.29841673972169
41,50,53.404140785282195
42,50,53.42705528916688
43,50,53.41963652659745
44,50,53.473682027520354
45,50,53.58205268637963
46,50,53.52657192541589
47,50,53.54698960884587
48,50,53.669636446191106
49,50,53.857925003932465
50,50,53.7849842559576
51,50,53.91561980801965
52,50,53.86786744368032
53,50,53.93192811571279
54,50,53.67787133351807
55,50,53.81579659531441
56,50,53.876307435276416
57,50,53.77983073519551
58,50,53.908155989358185
59,50,53.85973277305923
60,50,53.81017630649905
61,50,53.94546585729971
62,50,53.84490001935431
63,50,54.02477344815135
64,50,53.9172465238234
65,50,53.90232562179411
66,50,53.90845188372982
67,50,53.83635153368365
68,50,53.91402820709692
69,50,53.83576564215776
70,50,53.785551365713495
71,50,54.022036940391985
72,50,53.808408597378765
73,50,53.84785954264266
74,50,53.872725644804994
75,50,53.72092870521227
76,50,53.82041159926776
77,50,53.771527189100986
78,50,53.680053125550096
79,50,53.76816338340867
80,50,53.61260482660371
81,50,53.52659692641225
82,50,53.570757327773066
83,50,53.5393066653069
84,50,53.46063157880999
85,50,53.40071237403588
86,50,53.275424340510746
87,50,53.243823377496206
88,50,53.206794259482926
89,50,53.02811238726945
90,50,52.99243845976997
91,50,52.91943112881557
92,50,52.837284635243556
93,50,52.783950990861406
94,50,52.89394549448087
95,50,53.00107603054768
96,50,52.82533513028512
97,50,52.81779893830883
98,50,52.78317385028671
99,50,52.58679018640387
0,51,51.667476571659755
1,51,51.664551600884735
2,51,51.65938172133215
3,51,51.81583020573527
4,51,51.80979466528106
5,51,51.859141080122996
6,51,51.85309856029017
7,51,51.96725591269104
8,51,51.980857303031
9,51,52.01555562985069
10,51,52.115446733584584
11,51,52.24820474118883
12,51,52.316806356707524
13,51,52.263956379793726
14,51,52.27520953707507
15,51,52.28419923217294
16,51,52.35146044779374
17,51,52.36475722171027
18,51,52.42058116401229
19,51,52.45997863982644
20,51,52.59251696009164
21,51,52.67121664352609
22,51,52.715950093684405
23,51,52.6910679946139
24,51,52.651296960767596
25,51,52.74025893752849
26,51,52.90237582204773
27,51,52.96169271113231
28,51,52.92991785684114
29,51,52.9565001856632
30,51,53.015807034826686
31,51,53.06029369755282
32,51,53.169529247800625
33,51,53.15361261685799
34,51,53.03228904444197
35,51,53.111343371330626
36,51,53.23835159359368
37,51,53.23266194539486
38,51,53.17822253065437
39,51,53.246260399039656
40,51,53.40683694666378
41,51,53.4041853171377
42,51,53.51421029303024
43,51,53.46864970987683
44,51,53.48258252338462
45,51,53.4658116564141
46,51,53.561460170363304
47,51,53.659074369559015
48,51,53.696634749949354
49,51,53.73822597647485
50,51,53.73254945659499
51,51,53.68515505684921
52,51,53.681743136973886
53,51,53.80064129447468
54,51,53.715849894325764
55,51,53.821723953220626
56,51,53.874392569439216
57,51,53.90577369756506
58,51,53.935963280461095
59,51,53.923613166728515
60,51,53.87580981936386
61,51,53.97608892243928
62,51,54.036122978849754
63,51,54.23308484377902
64,51,53.921126265284286
65,51,53.98510816362612
66,51,53.9274618000775
67,51,53.90683119524128
68,51,53.90794067916786
69,51,53.895148197539534
70,51,53.92351303508201
71,51,53.82094470213365
72,51,53.763137388047106
73,51,53.76817581736098
74,51,53.81259670651813
75,51,53.724446912723344
76,51,53.7788629737056
77,51,53.70525751473875
78,51,53.707807510109355
79,51,53.72695165271466
80,51,53.420808713972725
81,51,53.4929917353866
82,51,53.49489948084168
83,51,53.48360415623503
84,51,53.339516555512084
85,51,53.32249385408939
86,51,53.11536971542184
87,51,53.197067610316154
88,51,52.900277699313065
89,51,53.00147975586763
90,51,52.93887629096507
91,51,52.962178177204706
92,51,52.80837038302046
93,51,52.77926534706135
94,51,52.68301717156578
95,51,52.8247398225549
96,51,52.76378858026514
97,51,52.75507463747822
98,51,52.59680656163808
99,51,52.49366537773537
0,52,51.5820674594772
1,52,51.69044430348324
2,52,51.82810807104704
3,52,51.74719015133547
4,52,51.87804516350789
5,52,51.88288609914911
6,52,51.925461276916714
7,52,52.15649919054101
8,52,52.048177376253925
9,52,51.99949221431045
10,52,52.10385813833694
11,52,52.21581336274944
12,52,52.254135886474195
13,52,52.325851407251605
14,52,52.32182243921999
15,52,52.31651564211224
16,52,52.36438886662403
17,52,52.51373864266903
18,52,52.40785921677196
19,52,52.518006230217026
20,52,52.542906901024935
21,52,52.72768834628087
22,52,52.79703874161919
23,52,52.66942426121187
24,52,52.83434110935678
25,52,52.8536544179839
26,52,53.038548243731384
27,52,52.96336163919036
28,52,53.005391878255686
29,52,53.00009487206479
30,52,52.980935848043785
31,52,53.14145603965342
32,52,53.05710463608767
33,52,53.131119100978836
34,52,53.07667165317351
35,52,53.19804547987266
36,52,53.28880700942518
37,52,53.194803683211106
38,52,53.13510529139434
39,52,53.28835495577199
40,52,53.4016958200717
41,52,53.324236852303315
42,52,53.45469633487962
43,52,53.41636674707752
44,52,53.523546430318106
45,52,53.614534138068386
46,52,53.59456708063779
47,52,53.672081057502275
48,52,53.786704865698326
49,52,53.622463258736836
50,52,53.67813807959929
51,52,53.526289322927674
52,52,53.73210369139413
53,52,53.754104313109
54,52,53.687535924301145
55,52,53.75424452750546
56,52,53.78318088166303
57,52,53.93272383908169
58,52,53.898493721362584
59,52,53.836652005202744
60,52,53.83550545442891
61,52,53.93950304039554
62,52,54.01029215117442
63,52,54.05144364623743
64,52,53.917640339736174
65,52,53.87451131064148
66,52,53.85023038481462
67,52,53.925487915303655
68,52,53.89676799204681
69,52,53.85059087314634
70,52,53.84766693532702
71,52,53.76643096800075
72,52,53.688974011410565
73,52,53.730305348685405
74,52,53.751146690903866
75,52,53.7409457705183
76,52,53.64786260853137
77,52,53.65180133196931
78,52,53.728326073836655
79,52,53.66269972365711
80,52,53.551506831813555
81,52,53.46987454196311
82,52,53.48647343084911
83,52,53.456929082875774
84,52,53.345827422915015
85,52,53.25555634311732
86,52,53.158575613935525
87,52,53.31878946322349
88,52,53.17428160630799
89,52,53.12291859076847
90,52,52.99833161434112
91,52,52.84148786657327
92,52,52.766605149970665
93,52,52.82661443428891
94,52,52.8192664620716
95,52,52.85532936542264
96,52,52.763648145211995
97,52,52.69900946400509
98,52,52.66201451096353
99,52,52.42659341003168
0,53,51.68235801862678
1,53,51.70661146784645
2,53,51.711055748683265
3,53,51.82900889252643
4,53,51.8550427246303
5,53,51.881411720963534
6,53,51.958549430721945
7,53,52.106482308836796
8,53,52.018813239915474
9,53,52.05387370545428
10,53,52.08936696661632
11,53,52.22033488601198
12,53,52.23126378176577
13,53,52.3017753832618
14,53,52.37608668498671
15,53,52.42498962287538
16,53,52.44223113791725
17,53,52.59705398163827
18,53,52.49793991144519
19,53,52.58934104470497
20,53,52.61900510490914
21,53,52.662850352431235
22,53,52.742141954982614
23,53,52.72242908226797
24,53,52.713584142179315
25,53,52.81168034586618
26,53,52.8674379339413
27,53,52.93021095047064
28,53,52.97980581017213
29,53,52.90120182400971
30,53,52.90653362414277
31,53,53.06231508304173
32,53,52.967128401478675
33,53,53.025246067149716
34,53,53.02284885711288
35,53,53.06568879620039
36,53,53.20758372146897
37,53,53.21315571897302
38,53,53.32468727272001
39,53,53.332689809294735
40,53,53.36100481405068
41,53,53.224770080548986
42,53,53.33509631693082
43,53,53.42585445132918
44,53,53.430348454825506
45,53,53.40686281874987
46,53,53.485959112110514
47,53,53.64302969179644
48,53,53.80936564468873
49,53,53.696272148535606
50,53,53.63599218362893
51,53,53.61619804763085
52,53,53.77758080024929
53,53,53.74213566944103
54,53,53.70236771179609
55,53,53.76494976330324
56,53,53.722621309959074
57,53,53.83674213152732
58,53,53.89283186425667
59,53,53.651780419182565
60,53,53.83666075984947
61,53,53.86886043393308
62,53,54.13949756556824
63,53,54.17308558933342
64,53,53.93599448745516
65,53,53.86967617531464
66,53,53.995949383354365
67,53,53.915615553321786
68,53,53.7830155649001
69,53,53.86769877975504
70,53,53.90608284459563
71,53,53.89370840943547
72,53,53.77662098378194
73,53,53.83684669877552
74,53,53.7157452952971
75,53,53.74119039781107
76,53,53.666904555975975
77,53,53.60845738986817
78,53,53.661385935665905
79,53,53.614094017790826
80,53,53.65245044233091
81,53,53.56839048527632
82,53,53.5900863261862
83,53,53.48515217384053
84,53,53.44589666710217
85,53,53.269993362287096
86,53,53.19089455159251
87,53,53.32429540592226
88,53,53.26967856816417
89,53,53.21729281134166
90,53,52.97383553355657
91,53,52.890873594214945
92,53,52.88473067775004
93,53,52.84979423568815
94,53,52.811781068136774
95,53,52.778551868757916
96,53,52.672100938571816
97,53,52.7484575753312
98,53,52.77201144355917
99,53,52.47939598355897
0,54,51.70519142773599
1,54,51.80662932021856
2,54,51.845661982676276
3,54,51.86260454183616
4,54,51.85812483344264
5,54,51.87923004931735
6,54,51.93809700495872
7,54,51.92505257655128
8,54,51.966712390365586
9,54,51.891828852779184
10,54,51.98266233908083
11,54,52.22249428120487
12,54,52.27874688874491
13,54,52.34698678784543
14,54,52.395794346208596
15,54,52.43901830964514
16,54,52.30366149846921
17,54,52.48070961533912
18,54,52.55596651246018
19,54,52.52673577627844
20,54,52.577556645338476
21,54,52.72940390891244
22,54,52.774553440769196
23,54,52.728172991073386
24,54,52.73404444030367
25,54,52.79373425108072
26,54,52.89364895458433
27,54,52.979645033186856
28,54,52.973418274276625
29,54,52.96996283628974
30,54,52.90825143175531
31,54,53.00096020210707
32,54,53.087273144595315
33,54,52.96730701466735
34,54,52.93418441321307
35,54,53.16067670730173
36,54,53.3551014551734
37,54,53.196123968664054
38,54,53.374063956542415
39,54,53.43541806550333
40,54,53.46883744297852
41,54,53.31392795608137
42,54,53.364503037475195
43,54,53.42878829351386
44,54,53.376006245257685
45,54,53.3956331898935
46,54,53.483380122566246
47,54,53.6034457913878
48,54,53.67208018275667
49,54,53.66283096579557
50,54,53.622559576748145
51,54,53.76300630167782
52,54,53.81418943935844
53,54,53.82795086647582
54,54,53.820866225189015
55,54,53.90187282368882
56,54,53.80903515423256
57,54,53.82098129815186
58,54,53.889495024426466
59,54,53.82312598718184
60,54,53.82682949159231
61,54,53.90988557170674
62,54,53.92140310270337
63,54,54.10078931819312
64,54,53.82152191184352
65,54,53.88157368675875
66,54,53.90657144711369
67,54,53.81077736421881
68,54,53.79005023734589
69,54,53.8596270327944
70,54,53.84149142741892
71,54,53.769057527307076
72,54,53.83489159823298
73,54,53.91450154719181
74,54,53.670112838317145
75,54,53.63910924630655
76,54,53.663841896124964
77,54,53.886396691277845
78,54,53.806357177105255
79,54,53.65316013134942
80,54,53.55411558522111
81,54,53.558967412784384
82,54,53.575776101453826
83,54,53.55745976124385
84,54,53.41463221396533
85,54,53.512196255237825
86,54,53.118641172440526
87,54,53.13597272204994
88,54,53.109735540138146
89,54,52.93794175417373
90,54,52.94723407218498
91,54,52.99554687271977
92,54,52.92243694768514
93,54,52.824266649162794
94,54,52.76916065817132
95,54,52.915282409735426
96,54,52.77058264905854
97,54,52.66872526445976
98,54,52.64258106781225
99,54,52.41220779034556
0,55,51.719053402951715
1,55,51.7308091530723
2,55,51.82221936959718
3,55,51.908638232227624
4,55,51.88519439028025
5,55,51.84399035644062
6,55,52.04121340775843
7,55,51.99248133147713
8,55,51.97977258193926
9,55,52.005997107132494
10,55,52.09882537515952
11,55,52.18834372586528
12,55,52.224102730144196
13,55,52.306764079773565
14,55,52.30355784433248
15,55,52.37766345208733
16,55,52.27329747760463
17,55,52.46067258820637
18,55,52.61858471902699
19,55,52.701950126454605
20,55,52.70507315987827
21,55,52.74051309698405
22,55,52.79134878551056
23,55,52.710002805019606
24,55,52.9604619811672
25,55,52.85363458447044
26,55,52.91853056663764
27,55,52.95246353529981
28,55,52.892508919056866
29,55,52.98228017421324
30,55,52.88858107684588
31,55,52.99391615986277
32,55,53.006045857158234
33,55,52.9972087199671
34,55,52.96158828476084
35,55,53.064792915230996
36,55,53.23539294625904
37,55,53.19972346076133
38,55,53.36201884732323
39,55,53.47144561149864
40,55,53.31762758460041
41,55,53.421152724694785
42,55,53.39806845371046
43,55,53.295327706059894
44,55,53.319724451747845
45,55,53.416106821746716
46,55,53.62395613227171
47,55,53.51441143223917
48,55,53.596139900863704
49,55,53.57782361100453
50,55,53.6270029373924
51,55,53.64592114539425
52,55,53.76861458245981
53,55,53.81690395681271
54,55,53.78378242566932
55,55,53.82970790493612
56,55,53.83750846241603
57,55,53.795508727827574
58,55,53.8571571477196
59,55,53.94274412422897
60,55,53.88620840488598
61,55,53.8536257357665
62,55,53.85706782913234
63,55,53.90241945517505
64,55,53.940579438268834
65,55,53.925787458215154
66,55,53.938567039493925
67,55,53.91236398909562
68,55,53.826334496633194
69,55,53.89135393336505
70,55,53.833631159068396
71,55,53.779154000427546
72,55,53.881837294848594
73,55,53.91100814998171
74,55,53.86352599626801
75,55,53.814436930613695
76,55,53.74025718003746
77,55,53.70879187753837
78,55,53.93863082558304
79,55,53.684463647273006
80,55,53.55473276225566
81,55,53.55361804254058
82,55,53.660647769734496
83,55,53.604857807549415
84,55,53.480402767888776
85,55,53.37776821158288
86,55,53.2862927256452
87,55,53.16779520502586
88,55,53.14897541741013
89,55,52.936873507915976
90,55,53.05756576998668
91,55,52.96553203779124
92,55,52.97636474916573
93,55,52.89156625389296
94,55,52.75142075938377
95,55,52.77480834002898
96,55,52.61520524940936
97,55,52.718566944164955
98,55,52.706079730123044
99,55,52.692887430556496
0,56,51.69164663454777
1,56,51.7784512560861
2,56,51.761972982667
3,56,51.77646329842564
4,56,51.76996911702409
5,56,51.85203445750506
6,56,52.06673200206595
7,56,52.04503053021857
8,56,51.927118669815684
9,56,51.994821906269905
10,56,51.99595908393712
11,56,51.88823503253822
12,56,52.25095050650005
13,56,52.26293450001886
14,56,52.14641140105606
15,56,52.235789492966795
16,56,52.35634549233948
17,56,52.369175565933126
18,56,52.50547175661093
19,56,52.587581409005594
20,56,52.66001628378963
21,56,52.759487647618286
22,56,52.821887548510496
23,56,52.742462260124384
24,56,52.76101903654127
25,56,52.78683879800347
26,56,52.851653058982855
27,56,52.85925701846589
28,56,52.77278474559547
29,56,52.91553741133518
30,56,53.00894370520268
31,56,52.918485954925686
32,56,53.11179784450928
33,56,53.06764257627356
34,56,52.97165943559559
35,56,53.12598822479441
36,56,53.246568732779544
37,56,53.2388903594876
38,56,53.35825704179596
39,56,53.3943785677338
40,56,53.39595094074371
41,56,53.317906083859874
42,56,53.551821563934865
43,56,53.40738094175596
44,56,53.46542661644127
45,56,53.51519584828698
46,56,53.64202547452209
47,56,53.58450066938797
48,56,53.609567695646284
49,56,53.519150765730224
50,56,53.56733333770628
51,56,53.70155413122905
52,56,53.7449669337236
53,56,53.850098203429035
54,56,53.830601363850526
55,56,53.8466386229546
56,56,53.89635109565846
57,56,53.824759960863695
58,56,53.77853166467718
59,56,53.89329694251588
60,56,53.99293390476061
61,56,53.993721439100135
62,56,53.87285011042805
63,56,53.858710106748845
64,56,53.92568199176086
65,56,53.92148879414851
66,56,53.99638410203249
67,56,53.95773159276778
68,56,53.90278693327418
69,56,53.9231133545514
70,56,53.7839698586677
71,56,53.86113133954995
72,56,53.761093014647074
73,56,53.961872505575805
74,56,53.818690146209434
75,56,53.900280833974975
76,56,53.829764275883015
77,56,53.81471758074934
78,56,53.84095164244933
79,56,53.78877567459645
80,56,53.6629044367102
81,56,53.58323843695348
82,56,53.49844821778924
83,56,53.5350212730766
84,56,53.49464222359642
85,56,53.394671305411904
86,56,53.27767249361277
87,56,53.16453816202103
88,56,53.09072062914304
89,56,53.02686399598073
90,56,53.16943074823508
91,56,52.848133920761505
92,56,52.83452950982339
93,56,52.959003841625574
94,56,52.77128184734989
95,56,52.649428346190405
96,56,52.614467467107914
97,56,52.561907339743456
98,56,52.67541314838226
99,56,52.589186630740215
0,57,51.63104265608596
1,57,51.70058408712887
2,57,51.717843046457865
3,57,51.85779559180568
4,57,51.756005353265394
5,57,51.794037813495294
6,57,51.85150341486108
7,57,51.91640254392003
8,57,51.88897025660647
9,57,51.94035154339672
10,57,52.001808548776914
11,57,52.06510697672154
12,57,52.20987981103517
13,57,52.296933427303486
14,57,52.35163041547022
15,57,52.34727882245525
16,57,52.410512537276965
17,57,52.4678321856515
18,57,52.51472776260449
19,57,52.559660985784554
20,57,52.69431618383602
21,57,52.67795680706433
22,57,52.8452266891374
23,57,52.75758836674864
24,57,52.777234292221706
25,57,52.81838107092237
26,57,52.7245986580705
27,57,52.778413238928856
28,57,52.74645273800058
29,57,52.9658421267213
30,57,52.91629971523373
31,57,53.03135752541782
32,57,53.02687915727652
33,57,52.99155222607232
34,57,53.061585535262275
35,57,53.10182977324832
36,57,53.24604468333674
37,57,53.36967578791454
38,57,53.350309532862525
39,57,53.56634081424614
40,57,53.34980050252668
41,57,53.35262978899659
42,57,53.477922782580535
43,57,53.414349528124085
44,57,53.580678556877196
45,57,53.671610335296236
46,57,53.55807805849552
47,57,53.6583861870435
48,57,53.79671004685901
49,57,53.71841895083118
50,57,53.69796531237834
51,57,53.59805371064327
52,57,53.71902130338339
53,57,53.84841174000984
54,57,53.69528238245723
55,57,53.81827152176112
56,57,53.934848136168306
57,57,53.81988364394614
58,57,53.756868094428825
59,57,53.857829583952544
60,57,54.04720783057875
61,57,53.86188612977322
62,57,53.80291356244012
63,57,53.73086557170524
64,57,53.77588804751763
65,57,53.90976689512999
66,57,54.0206536533275
67,57,53.886653042928636
68,57,53.8475176284354
69,57,53.90661670326123
70,57,53.814051165713266
71,57,53.69557046480569
72,57,53.62284058242523
73,57,53.702461215724625
74,57,53.73499526696213
75,57,53.7660345765225
76,57,53.77337491967647
77,57,53.71487794642198
78,57,53.75325009585563
79,57,53.661753951153415
80,57,53.55589635036823
81,57,53.46450968737614
82,57,53.380147753428574
83,57,53.42110369304814
84,57,53.439977460114456
85,57,53.43274695802822
86,57,53.29585284821611
87,57,53.15849556227277
88,57,53.06244500785686
89,57,53.03931199419863
90,57,53.047948383561334
91,57,52.9209599877256
92,57,52.869260221496376
93,57,52.80748983256333
94,57,52.69307535982073
95,57,52.732668693685106
96,57,52.72926645667464
97,57,52.81712555776273
98,57,52.68753163888849
99,57,52.54425172984096
0,58,51.74474286772198
1,58,51.815920485977344
2,58,51.69233508545671
3,58,51.70162729589512
4,58,51.70273680651972
5,58,51.849242984587335
6,58,51.91061691970907
7,58,51.90276827156302
8,58,52.13579787480565
9,58,51.90400187232556
10,58,51.98071106266041
11,58,52.069735060159225
12,58,52.230626014119366
13,58,52.448417747673155
14,58,52.34436480092069
15,58,52.383571780248374
16,58,52.39007439824256
17,58,52.72502547826893
18,58,52.527106163537226
19,58,52.59765759766537
20,58,52.551811384603766
21,58,52.717644352418894
22,58,52.72425408868648
23,58,52.80592029187236
24,58,52.77816703731497
25,58,52.78670714183047
26,58,52.758263710603885
27,58,52.673871097986336
28,58,52.78526231653339
29,58,52.68554650137121
30,58,52.83758324790702
31,58,52.930264393378124
32,58,52.98912326601776
33,58,52.984641628683434
34,58,53.019454197581524
35,58,53.01744712480102
36,58,53.179480872174054
37,58,53.15976045731961
38,58,53.15911969455266
39,58,53.32691354682013
40,58,53.209428276462795
41,58,53.25557514203946
42,58,53.332467252119706
43,58,53.34489145954117
44,58,53.41491340753893
45,58,53.5177605645955
46,58,53.578951752194996
47,58,53.72253365280935
48,58,53.648571623353135
49,58,53.71121444311691
50,58,53.68722992545357
51,58,53.60263660389983
52,58,53.676706974189436
53,58,53.80015509300433
54,58,53.770104859943295
55,58,53.79093404125801
56,58,53.814373378781596
57,58,53.84615779266667
58,58,53.84030277621173
59,58,53.8537909091071
60,58,53.87148794460764
61,58,53.96978394307441
62,58,53.76986364044854
63,58,53.79789666395108
64,58,53.81587004011029
65,58,53.91428471958755
66,58,53.91915076067867
67,58,53.95616655556504
68,58,53.8735574638449
69,58,53.87044463270709
70,58,53.737384815832854
71,58,53.71320813749353
72,58,53.68573942177402
73,58,53.68313715203101
74,58,53.66522904454891
75,58,53.69424277270213
76,58,53.63727101375423
77,58,53.7091231978796
78,58,53.63282248035317
79,58,53.60046516146021
80,58,53.568621753405466
81,58,53.51462808428751
82,58,53.37536831012117
83,58,53.409875626058486
84,58,53.450360922673525
85,58,53.35563248125026
86,58,53.293274979596006
87,58,53.24599013627151
88,58,53.09527576315695
89,58,53.02770565103057
90,58,52.96783332209988
91,58,52.73256356438641
92,58,52.86289814105629
93,58,52.86208219128784
94,58,52.577675667792846
95,58,52.78414988129102
96,58,52.598638571077664
97,58,52.645953308869835
98,58,52.72779876337374
99,58,52.457844226563594
0,59,51.58799214708349
1,59,51.6486648164033
2,59,51.68313438885163
3,59,51.78821820568659
4,59,51.89199694244877
5,59,51.82187229009701
6,59,51.86983427669848
7,59,51.90970917902953
8,59,51.945705434847845
9,59,51.87428100176937
10,59,51.89212724513589
11,59,51.95162711937751
12,59,52.12068795086739
13,59,52.1841779159583
14,59,52.261250476724626
15,59,52.40388050881376
16,59,52.292856640069594
17,59,52.51462801163443
18,59,52.530638309393886
19,59,52.607073862837424
20,59,52.6231822883395
21,59,52.649877962401014
22,59,52.678754137216046
23,59,52.70146147978873
24,59,52.71681335101688
25,59,52.84928628556278
26,59,52.66810479525662
27,59,52.73523157851523
28,59,52.798176910518094
29,59,52.81538584743238
30,59,52.85161080387794
31,59,53.00877244508084
32,59,53.01771705590974
33,59,52.96860866891056
34,59,53.04161969510235
35,59,53.181174462173715
36,59,53.13344851009775
37,59,53.24039808294165
38,59,53.24308186508532
39,59,53.357572308724805
40,59,53.3122108164746
41,59,53.198682989302796
42,59,53.3167908676406
43,59,53.43657847136593
44,59,53.25090560613889
45,59,53.48569194072148
46,59,53.58536259475893
47,59,53.59464098426004
48,59,53.78981031654126
49,59,53.62944417567435
50,59,53.63334313100026
51,59,53.7009265837074
52,59,53.67242406636281
53,59,53.78753991373875
54,59,53.81110654834079
55,59,53.833559813628725
56,59,53.879662482750696
57,59,53.8759121158723
58,59,53.855944746110765
59,59,53.86559143362634
60,59,53.79478688381181
61,59,53.943448472063714
62,59,53.8808950126455
63,59,53.87791438523961
64,59,53.760753159071704
65,59,53.816114290436026
66,59,53.7862641125951
67,59,53.907201881513714
68,59,53.799909104518576
69,59,53.710127381931315
70,59,53.63361051478613
71,59,53.661657885005845
72,59,53.65997808872533
73,59,53.73478316491763
74,59,53.68405366440125
75,59,53.68779029550348
76,59,53.71061160616682
77,59,53.79157816776982
78,59,53.67754944287322
79,59,53.53183189742324
80,59,53.43284146378837
81,59,53.42540035262914
82,59,53.41467788016008
83,59,53.447584065587236
84,59,53.50270428471431
85,59,53.34005700489731
86,59,53.247060867424246
87,59,53.109367662292385
88,59,53.06687124404353
89,59,53.021387806808946
90,59,52.967410381867666
91,59,52.829065394350465
92,59,52.84507874339071
93,59,52.81427673555449
94,59,52.7177615004571
95,59,52.70430716474737
96,59,52.70463955527042
97,59,52.70426104733313
98,59,52.7319265239122
99,59,52.49501414365832
0,60,51.56521633800569
1,60,51.61352903834745
2,60,51.689508751134994
3,60,51.76325479951678
4,60,51.77926101718237
5,60,51.81505314530961
6,60,51.982614895845366
7,60,51.94090260242401
8,60,51.901451992850724
9,60,51.97036083333642
10,60,51.802127515152186
11,60,52.00562883570835
12,60,52.2137726505901
13,60,52.16718518411969
14,60,52.26277645624317
15,60,52.36818436951012
16,60,52.49465066762618
17,60,52.530692173529644
18,60,52.54194758435029
19,60,52.55207415884465
20,60,52.61492579640719
21,60,52.7108471171384
22,60,52.670084978521125
23,60,52.61759715888789
24,60,52.64959558923949
25,60,52.795257722916865
26,60,52.81280214938781
27,60,52.85972799100593
28,60,52.87083865164689
29,60,52.73942222780402
30,60,52.847001952272876
31,60,52.930588263920484
32,60,52.939869145514116
33,60,53.01801727151428
34,60,53.03574876893174
35,60,53.05301222002241
36,60,53.199199341324395
37,60,53.22196562628233
38,60,53.28292807213559
39,60,53.38873472565496
40,60,53.335148817479364
41,60,53.28069401351971
42,60,53.385851706847916
43,60,53.3732832638525
44,60,53.247479761925014
45,60,53.347210575547024
46,60,53.48146629996477
47,60,53.5266156194821
48,60,53.68005678814069
49,60,53.64178489780422
50,60,53.75608234006364
51,60,53.673669678059696
52,60,53.65182199826974
53,60,53.74202048414617
54,60,53.79637445721356
55,60,53.82707509796184
56,60,53.843426492236944
57,60,53.7976319728987
58,60,53.84636829434089
59,60,53.795986697672184
60,60,53.87746263697
61,60,53.83694240520748
62,60,53.87857400587579
63,60,53.80336822802062
64,60,53.765816864121994
65,60,53.71912058942498
66,60,53.795906815598244
67,60,53.77884528215122
68,60,53.710201579871466
69,60,53.67915637023744
70,60,53.61339195335127
71,60,53.65011597258195
72,60,53.717918006030665
73,60,53.73663234420242
74,60,53.733963234770705
75,60,53.724564202642824
76,60,53.64252593748716
77,60,53.76806159252862
78,60,53.628050179911554
79,60,53.54702241885577
80,60,53.4784748018419
81,60,53.46186336134727
82,60,53.427244611451094
83,60,53.411659671227866
84,60,53.36212487612693
85,60,53.20844279065959
86,60,53.124653436662676
87,60,53.12561864418318
88,60,53.09841360942054
89,60,52.93203658951614
90,60,52.986178415442375
91,60,52.96653464754088
92,60,52.89861628974508
93,60,52.93763465765963
94,60,52.84923475542476
95,60,52.71618162021694
96,60,52.619904183258534
97,60,52.64616918821621
98,60,52.64827094058675
99,60,52.65676627365677
0,61,51.643784181703744
1,61,51.553175160968834
2,61,51.60564171882242
3,61,51.81285195333848
4,61,51.87013694441567
5,61,51.809694486758914
6,61,51.909261663979045
7,61,51.987339533484416
8,61,51.95998418405648
9,61,52.00434479056583
10,61,51.892273734532765
11,61,51.97542302449854
12,61,52.13342477657286
13,61,52.149482895435135
14,61,52.15784407110161
15,61,52.42630144337909
16,61,52.48051939575224
17,61,52.540869917736366
18,61,52.523359226651635
19,61,52.5042310144965
20,61,52.406100289416926
21,61,52.77483953636848
22,61,52.71139418977581
23,61,52.754894080766796
24,61,52.60671411142219
25,61,52.72905199866636
26,61,52.748169742487136
27,61,52.777449259974674
28,61,52.75762080394081
29,61,52.730482820898324
30,61,52.79167093044301
31,61,52.85802308184435
32,61,52.97679827607075
33,61,52.952259082315024
34,61,53.07747080089955
35,61,53.16899956331179
36,61,53.31430895799104
37,61,53.29311380316519
38,61,53.27860844497736
39,61,53.30850301903213
40,61,53.49746872859921
41,61,53.3590853236819
42,61,53.48643046775406
43,61,53.39229194342615
44,61,53.32524767164853
45,61,53.46062364884129
46,61,53.44760712847127
47,61,53.52674893630697
48,61,53.66276178278749
49,61,53.69970653537659
50,61,53.62027506400074
51,61,53.54301471499469
52,61,53.68572604590144
53,61,53.7527240416109
54,61,53.817279431848256
55,61,53.79086308046668
56,61,53.983827590366175
57,61,53.82028617556073
58,61,53.83988906498455
59,61,53.682547223508855
60,61,53.87411550213775
61,61,53.859896599085495
62,61,53.860892853807165
63,61,53.83420065075786
64,61,53.72234583962592
65,61,53.8109970005656
66,61,53.94064839280438
67,61,53.79765953633027
68,61,53.76196603117729
69,61,53.66163875878841
70,61,53.62598325453908
71,61,53.62274343383599
72,61,53.63042372914345
73,61,53.63862543267268
74,61,53.652898022961615
75,61,53.737288181824134
76,61,53.67644207487931
77,61,53.7335340986863
78,61,53.60716564152895
79,61,53.55900476863202
80,61,53.45986531088723
81,61,53.62556245850413
82,61,53.50572637207543
83,61,53.47964360135355
84,61,53.215590516213894
85,61,53.140177435579005
86,61,53.0256073668598
87,61,53.05855661957367
88,61,53.04857905312567
89,61,52.887728567809454
90,61,52.95967078535248
91,61,52.91437476985265
92,61,52.852916529467315
93,61,52.87116034019603
94,61,52.78175903672495
95,61,52.70142507379167
96,61,52.54646757843471
97,61,52.60463262771777
98,61,52.617680402025925
99,61,52.64408085360493
0,62,51.60205810088165
1,62,51.49194048024818
2,62,51.61086770910153
3,62,51.76782074847737
4,62,51.72497324024176
5,62,51.76210593023468
6,62,51.97400965757684
7,62,51.92509609786311
8,62,52.05563972736246
9,62,52.1148208272148
10,62,51.997373975225365
11,62,52.04316585198431
12,62,52.05961041417663
13,62,52.0919892525687
14,62,52.13515096340944
15,62,52.43089600189676
16,62,52.45303804905308
17,62,52.45012493280477
18,62,52.56226238202642
19,62,52.57114464671387
20,62,52.599732708165604
21,62,52.595084126448285
22,62,52.62305013130991
23,62,52.7570194713237
24,62,52.716888750100146
25,62,52.80923154228735
26,62,52.78521698813944
27,62,52.731487748104875
28,62,52.76075949012799
29,62,52.72473838761852
30,62,52.54756916907747
31,62,52.74948739602408
32,62,52.82059953197927
33,62,53.17380680479586
34,62,53.008617204037954
35,62,53.07951418900425
36,62,53.182511223342594
37,62,53.23358476275312
38,62,53.23282531352042
39,62,53.22475519379811
40,62,53.244110958613156
41,62,53.31539471710492
42,62,53.39977671571392
43,62,53.356988553245465
44,62,53.42166151676951
45,62,53.37533560609385
46,62,53.4605484400993
47,62,53.483923352104355
48,62,53.58604420850085
49,62,53.61212867203543
50,62,53.61122755306543
51,62,53.60348693838604
52,62,53.60205731788906
53,62,53.691307844339896
54,62,53.741181576368106
55,62,53.84831119326917
56,62,53.90975874315808
57,62,53.92606319249341
58,62,53.82915833740992
59,62,53.63492391505461
60,62,53.738565104322014
61,62,53.80940588154015
62,62,53.83906802009941
63,62,53.97327060431718
64,62,53.84584607890595
65,62,53.75669078475249
66,62,53.76108638381166
67,62,53.82666574273883
68,62,53.79234308195084
69,62,53.65498717336216
70,62,53.76250381823736
71,62,53.63581899896071
72,62,53.63112031292454
73,62,53.60284435679632
74,62,53.60911051796049
75,62,53.5900793887497
76,62,53.68633759559466
77,62,53.62326211478293
78,62,53.549926523347445
79,62,53.57370151394851
80,62,53.5429312335605
81,62,53.43571156648753
82,62,53.468600845861936
83,62,53.35382041139833
84,62,53.242251857787345
85,62,53.126988068285016
86,62,53.12831127834666
87,62,53.012575560408735
88,62,52.97908668097412
89,62,52.980386384224595
90,62,52.92686777706061
91,62,52.95445083374878
92,62,52.894660278508546
93,62,52.93012050813731
94,62,52.68879216362845
95,62,52.62974019023861
96,62,52.60444809460268
97,62,52.6436662849754
98,62,52.616880726261066
99,62,52.54631282172198
0,63,51.56221958034826
1,63,51.43797730918592
2,63,51.59958680685499
3,63,51.75718535132673
4,63,51.72041191936025
5,63,51.7024596331587
6,63,51.75049308972009
7,63,51.865726003928245
8,63,51.79544860054903
9,63,52.00523287868988
10,63,51.97501116898166
11,63,52.0140312762086
12,63,52.07767961892622
13,63,52.11213607658117
14,63,52.125036431553
15,63,52.247524418040314
16,63,52.373166930371184
17,63,52.326179525940816
18,63,52.49825478354382
19,63,52.45545943761825
20,63,52.57592882383146
21,63,52.52974544070061
22,63,52.48638837968797
23,63,52.56660106057442
24,63,52.680603409711836
25,63,52.68712723251505
26,63,52.7422642656362
27,63,52.77793974883263
28,63,52.67649351440391
29,63,52.683757116115125
30,63,52.6388278026111
31,63,52.63450506798753
32,63,52.897292408928216
33,63,53.01432710389561
34,63,52.991941252738506
35,63,53.173749930005044
36,63,53.1719260755366
37,63,53.19820878732729
38,63,53.23418852597651
39,63,53.181333368650876
40,63,53.145097229282044
41,63,53.24826049410719
42,63,53.33872425653005
43,63,53.38154688448224
44,63,53.33372850557323
45,63,53.311036189280735
46,63,53.522441064005356
47,63,53.41245911700153
48,63,53.482189204853185
49,63,53.5574259667698
50,63,53.68777536183509
51,63,53.575006796128946
52,63,53.61045992264714
53,63,53.6951906732331
54,63,53.68907909308543
55,63,53.80211904810545
56,63,53.88664818264085
57,63,53.8558621214753
58,63,53.82045775739575
59,63,53.793300299075284
60,63,53.86040500613547
61,63,53.84113125906184
62,63,53.90386841505712
63,63,53.921451754379504
64,63,53.7417760897141
65,63,53.76650121628898
66,63,53.66529581552739
67,63,53.749191294739084
68,63,53.73222387633249
69,63,53.68811222941856
70,63,53.64386593984811
71,63,53.655018059214505
72,63,53.62719748925261
73,63,53.53576105282812
74,63,53.384696997618384
75,63,53.51016376392795
76,63,53.5200333122393
77,63,53.5162905961074
78,63,53.44444185082437
79,63,53.48762497958192
80,63,53.55263578390095
81,63,53.4100937430418
82,63,53.470133384032096
83,63,53.404700258831085
84,63,53.16475812617491
85,63,53.008851251808764
86,63,53.065179128071584
87,63,52.98863112856777
88,63,52.955006840529016
89,63,52.97071681482855
90,63,52.9876648395452
91,63,52.99324712457367
92,63,52.86176444701197
93,63,52.75805756419753
94,63,52.70261882077707
95,63,52.56672076920278
96,63,52.53751277341911
97,63,52.58350606054691
98,63,52.63879728457393
99,63,52.64518783190669
0,64,51.472106943632966
1,64,51.52705601535025
2,64,51.54810649079571
3,64,51.71202391730111
4,64,51.65731544292123
5,64,51.64583581359721
6,64,51.73437491494849
7,64,51.90206910424221
8,64,51.91071019361585
9,64,52.05069752261425
10,64,51.97972652573967
11,64,51.87717616565556
12,64,52.087231613290456
13,64,52.27832339905865
14,64,52.2009632009231
15,64,52.29696425489426
16,64,52.46829108465892
17,64,52.38866297986794
18,64,52.451961013290365
19,64,52.46117332066979
20,64,52.503415915002144
21,64,52.57727769600931
22,64,52.62202177703482
23,64,52.56303352979514
24,64,52.658404685051366
25,64,52.72134435381508
26,64,52.630309174217665
27,64,52.74822763156601
28,64,52.6981050466663
29,64,52.605822414660786
30,64,52.673522498686154
31,64,52.76112260382973
32,64,52.79347734287943
33,64,52.99124695533755
34,64,52.99842690871545
35,64,53.02712273235239
36,64,53.16044520840834
37,64,53.1984091007103
38,64,53.19356429160159
39,64,53.18573051360653
40,64,53.231684743185276
41,64,53.15712017536628
42,64,53.21930580376405
43,64,53.33436603150348
44,64,53.42818254120258
45,64,53.37191529332248
46,64,53.343950387526775
47,64,53.43869997453201
48,64,53.520477917020386
49,64,53.38694902263284
50,64,53.60268930198244
51,64,53.59216437587192
52,64,53.624060238921786
53,64,53.68807559365975
54,64,53.754073899958684
55,64,53.89694010198752
56,64,53.86287132009746
57,64,53.82689751903262
58,64,53.78187889169681
59,64,53.706604360810076
60,64,53.81504933715291
61,64,53.89887343975666
62,64,53.779263777022564
63,64,53.9829313793944
64,64,53.85590643015185
65,64,53.82513889140768
66,64,53.833834935607804
67,64,53.879412817801175
68,64,53.77340461465933
69,64,53.70555327249308
70,64,53.66160787666629
71,64,53.60265203427841
72,64,53.54841016217636
73,64,53.48353495730136
74,64,53.48926726255034
75,64,53.472001670891
76,64,53.48988096690544
77,64,53.44982700834571
78,64,53.504124411140474
79,64,53.539380370342144
80,64,53.54413136279526
81,64,53.50403535228111
82,64,53.371305121081825
83,64,53.37470564693351
84,64,53.0333959330288
85,64,53.00111371169743
86,64,53.144432411149175
87,64,53.088726231633125
88,64,53.06466457383559
89,64,53.0555456507589
90,64,52.99031464442709
91,64,53.0183513453607
92,64,52.78408049427068
93,64,52.81417096008689
94,64,52.74580436151559
95,64,52.67306446183399
96,64,52.567249218167106
97,64,52.515699365340964
98,64,52.597830192811614
99,64,52.6358487053971
0,65,51.49755727161751
1,65,51.42556235597329
2,65,51.50193473346862
3,65,51.670511809034466
4,65,51.67810279374377
5,65,51.74074485807625
6,65,51.685629226860236
7,65,51.83408410183347
8,65,51.84414491925737
9,65,51.832690977344036
10,65,51.87608761850625
11,65,51.84947969007253
12,65,52.03193046794624
13,65,52.1619771160807
14,65,52.09867674403369
15,65,52.27331720276988
16,65,52.31679267119251
17,65,52.360232816859494
18,65,52.37329068775956
19,65,52.4089977912426
20,65,52.45937658345766
21,65,52.374437114654775
22,65,52.50021321597967
23,65,52.54919907296737
24,65,52.75716085444585
25,65,52.60205491655535
26,65,52.76102452893944
27,65,52.774317675282354
28,65,52.677895438438284
29,65,52.71799829750545
30,65,52.72123808198043
31,65,52.81864125604364
32,65,52.952756377624155
33,65,52.90454936722788
34,65,52.866388052298795
35,65,53.00152862596134
36,65,53.206816081718934
37,65,53.205569355858316
38,65,53.176363057462495
39,65,53.10295324669684
40,65,53.30896602452668
41,65,53.203207814057166
42,65,53.26313748660701
43,65,53.36337558537198
44,65,53.38511252483601
45,65,53.36062838937542
46,65,53.42752764502136
47,65,53.59516042655964
48,65,53.558065192109105
49,65,53.54454123591076
50,65,53.558192741605914
51,65,53.604817200836585
52,65,53.65881231888204
53,65,53.79508152291929
54,65,53.76457702194295
55,65,53.745736297399006
56,65,53.783621399160616
57,65,53.7611158868091
58,65,53.79840900353329
59,65,53.86536099505991
60,65,53.893985131413
61,65,53.88885353863286
62,65,53.8439366734322
63,65,53.829338185457345
64,65,53.6236060159768
65,65,53.782733994690965
66,65,53.68318987466744
67,65,53.77829382752233
68,65,53.736486128459326
69,65,53.68761754554587
70,65,53.72986932343054
71,65,53.60148125783741
72,65,53.579238262458865
73,65,53.54964673492215
74,65,53.579337681701105
75,65,53.50191597446923
76,65,53.46508602710721
77,65,53.45828217675231
78,65,53.53424736386062
79,65,53.48540443165661
80,65,53.53233168931878
81,65,53.513680563282286
82,65,53.39417954175833
83,65,53.33799587500728
84,65,53.099805626187226
85,65,53.13308086410774
86,65,53.17860652233124
87,65,53.06093623383129
88,65,53.179805971137974
89,65,53.023786221161274
90,65,52.946186572221755
91,65,52.90461095225397
92,65,52.74427441551372
93,65,52.77465805856413
94,65,52.68340703152349
95,65,52.644000716413395
96,65,52.633040651261744
97,65,52.6163268544176
98,65,52.52640450958611
99,65,52.49761966855719
0,66,51.52088293702909
1,66,51.538325534491115
2,66,51.5105348744008
3,66,51.740111959982556
4,66,51.85552717195968
5,66,51.81417703020468
6,66,51.78660491729583
7,66,51.80103114126053
8,66,51.81445629725013
9,66,51.774748316579036
10,66,52.01275241240299
11,66,51.92591879687531
12,66,52.00853901225799
13,66,52.098433057040715
14,66,52.08644194263455
15,66,52.259744530841466
16,66,52.29508510067718
17,66,52.314772928260545
18,66,52.36084352352265
19,66,52.311375429236485
20,66,52.34306091829823
21,66,52.51175514572239
22,66,52.48490890966877
23,66,52.526497836041266
24,66,52.60817394493966
25,66,52.6519222612893
26,66,52.69222835686061
27,66,52.6804741086607
28,66,52.676977907197205
29,66,52.76463309120188
30,66,52.77019645691617
31,66,52.801181946270674
32,66,52.87883134053205
33,66,52.95671191762994
34,66,53.01999579222021
35,66,53.07209847240679
36,66,53.16905347585989
37,66,53.17388402096232
38,66,53.190874959006685
39,66,53.17035294876378
40,66,53.24672392477021
41,66,53.28372602059044
42,66,53.263627264301604
43,66,53.308279170288
44,66,53.364894563208935
45,66,53.38171127070545
46,66,53.48869882175734
47,66,53.52667080421456
48,66,53.5183972479612
49,66,53.54032863295331
50,66,53.593733647133696
51,66,53.54132043426931
52,66,53.58475752799834
53,66,53.671387289921306
54,66,53.59303373287283
55,66,53.61367157945622
56,66,53.51026594960486
57,66,53.77770315061239
58,66,53.82653299890149
59,66,53.85218915474381
60,66,53.9259761385746
61,66,53.83166439007799
62,66,53.81613158992663
63,66,53.692850087415636
64,66,53.72042547529626
65,66,53.76753387776287
66,66,53.75469395199078
67,66,53.69347255100369
68,66,53.63261098654157
69,66,53.59288834966521
70,66,53.679769997118
71,66,53.6465915847047
72,66,53.5506762832641
73,66,53.60003870649239
74,66,53.710331231367086
75,66,53.62839659584957
76,66,53.43586901129189
77,66,53.31068084474169
78,66,53.44749978915118
79,66,53.36959332738173
80,66,53.56455218883625
81,66,53.527085014032544
82,66,53.282498964284734
83,66,53.223373713479155
84,66,53.261351722761134
85,66,53.1498535719466
86,66,53.08413028672248
87,66,53.04101987444733
88,66,52.988176013643475
89,66,52.96072976280155
90,66,52.9604237986061
91,66,52.81015924868344
92,66,52.64010233891119
93,66,52.6155069190523
94,66,52.578814339342294
95,66,52.57585879473352
96,66,52.57517287441119
97,66,52.544249047437425
98,66,52.63482830620938
99,66,52.46459277634728
0,67,51.6096782145719
1,67,51.519605511653786
2,67,51.484100879360604
3,67,51.78491015183678
4,67,51.767429398792515
5,67,51.82789877025994
6,67,51.841529111994284
7,67,51.849286516204685
8,67,51.83654177811338
9,67,51.85604236416149
10,67,51.90150615658981
11,67,51.93521823844315
12,67,52.05010600259961
13,67,52.12239930888501
14,67,52.15612586847053
15,67,52.187376671109355
16,67,52.265638935815865
17,67,52.33526669088592
18,67,52.265874603087816
19,67,52.30667972337065
20,67,52.249645223981354
21,67,52.3826168785875
22,67,52.43186709452687
23,67,52.60775213418394
24,67,52.631793559582896
25,67,52.59283029906111
26,67,52.5737512453417
27,67,52.620430285159216
28,67,52.66589247870513
29,67,52.68180574864342
30,67,52.78940943293339
31,67,52.79620051949167
32,67,52.88208537524504
33,67,52.9762359371936
34,67,52.95144240684644
35,67,52.9510342476874
36,67,53.109443505555035
37,67,53.24305391780747
38,67,53.117238276538814
39,67,53.171481262513566
40,67,53.33945453497586
41,67,53.154115890815014
42,67,53.15142700995556
43,67,53.26271532713977
44,67,53.249704535202824
45,67,53.377682601028226
46,67,53.52459099892347
47,67,53.603830422135474
48,67,53.64377423286485
49,67,53.588498307613094
50,67,53.537554687333994
51,67,53.575143872895595
52,67,53.644748610439876
53,67,53.651024582588505
54,67,53.60520097783281
55,67,53.56730766901488
56,67,53.72567414299887
57,67,53.682168696892354
58,67,53.73817242361544
59,67,53.73829757762087
60,67,53.81885131898068
61,67,53.815168495796065
62,67,53.76703921435617
63,67,53.62121212904898
64,67,53.63841059810735
65,67,53.66402395641189
66,67,53.56705224957294
67,67,53.60591509147485
68,67,53.67876453019002
69,67,53.59565566281848
70,67,53.620756611832654
71,67,53.61012040510689
72,67,53.56850869472631
73,67,53.6104289029646
74,67,53.58753829068978
75,67,53.49766927269161
76,67,53.34863851321282
77,67,53.35020351313163
78,67,53.39763436775016
79,67,53.36695881536303
80,67,53.42387301956544
81,67,53.48059962048189
82,67,53.32096302811914
83,67,53.18473222414785
84,67,53.09371193198485
85,67,53.06472427759574
86,67,53.03059370621951
87,67,52.95890408557878
88,67,52.95251788833407
89,67,52.986661655464815
90,67,52.97835699414594
91,67,52.93411450639788
92,67,52.704407275421616
93,67,52.68535351926083
94,67,52.70856364714878
95,67,52.449821952976826
96,67,52.41946919650622
97,67,52.569387903984136
98,67,52.659875554375
99,67,52.475662486662415
0,68,51.618518829337496
1,68,51.590626209225604
2,68,51.592308565887386
3,68,51.69566936335634
4,68,51.72004471786795
5,68,51.86520295843573
6,68,51.71438571438392
7,68,51.79800459503485
8,68,51.77054113835704
9,68,51.83266015925979
10,68,51.796143827924546
11,68,51.96106114647777
12,68,52.033471377448215
13,68,51.95504891741902
14,68,51.96063395966206
15,68,52.08244456208765
16,68,52.163456266177185
17,68,52.202851716166805
18,68,52.110923017491835
19,68,52.21652317326419
20,68,52.28680660608962
21,68,52.353350855638716
22,68,52.42694574127901
23,68,52.51513408798202
24,68,52.54889146343543
25,68,52.502209199404064
26,68,52.47996083462306
27,68,52.46964391393128
28,68,52.605435911685824
29,68,52.60962254891879
30,68,52.780324448571484
31,68,52.71099804075148
32,68,52.7952300290464
33,68,52.90672392549616
34,68,52.95581961019205
35,68,53.00360939396031
36,68,52.973619494326286
37,68,52.959433587472766
38,68,53.172896251140415
39,68,53.21832441327756
40,68,53.18128708164273
41,68,53.23761345861197
42,68,53.19275310318535
43,68,53.21269624786394
44,68,53.2695745207293
45,68,53.366471153317875
46,68,53.47006440661147
47,68,53.484455162363446
48,68,53.583480312430574
49,68,53.537499750286656
50,68,53.50329671210123
51,68,53.557400219051075
52,68,53.711312218603794
53,68,53.72362666473727
54,68,53.51153909529727
55,68,53.539271242526624
56,68,53.596070037806314
57,68,53.601734786406965
58,68,53.639271335067555
59,68,53.699136741886704
60,68,53.71110362952805
61,68,53.76107813238682
62,68,53.63871821782172
63,68,53.66555607655619
64,68,53.57440586796187
65,68,53.54744108175998
66,68,53.66191870901364
67,68,53.610160837537464
68,68,53.81611114985763
69,68,53.5525182490307
70,68,53.74792496330747
71,68,53.56391818952223
72,68,53.51631279085623
73,68,53.64304105495449
74,68,53.49844362666058
75,68,53.60308339380488
76,68,53.45140012346846
77,68,53.451143827981774
78,68,53.34010764945327
79,68,53.373961442638674
80,68,53.38450007575254
81,68,53.35296128910443
82,68,53.334368553307634
83,68,53.23274764718546
84,68,53.066665552423004
85,68,53.05830336104798
86,68,53.081152787394984
87,68,52.96307200313414
88,68,52.86427332650283
89,68,52.88144124542029
90,68,52.786965435786165
91,68,52.661821905068344
92,68,52.593144105783125
93,68,52.61160660560355
94,68,52.62774210600566
95,68,52.54170441423382
96,68,52.53605261231243
97,68,52.548729596104955
98,68,52.48368865388602
99,68,52.40852490761923
0,69,51.53966807105502
1,69,51.51742146374953
2,69,51.662428822162916
3,69,51.63216787785255
4,69,51.63339839457272
5,69,51.68832400824301
6,69,51.65812178377535
7,69,51.76521835144315
8,69,51.76930355919261
9,69,51.82647057851832
10,69,51.834171262230335
11,69,51.94874838324491
12,69,51.88494921607719
13,69,51.944939830816416
14,69,51.99400563860325
15,69,52.06469366910754
16,69,52.22002939345303
17,69,52.269415640843626
18,69,52.20366156625239
19,69,52.21096140906947
20,69,52.224706384871205
21,69,52.34617377394588
22,69,52.45432119168221
23,69,52.51690485032587
24,69,52.48039227756633
25,69,52.48960244226566
26,69,52.41754420181811
27,69,52.50465432844042
28,69,52.58422271562527
29,69,52.54676012292922
30,69,52.65698149457787
31,69,52.750406483320766
32,69,52.868814784869265
33,69,52.88047134463909
34,69,53.034030192811144
35,69,53.01863424911878
36,69,53.011936189519105
37,69,53.06539908744568
38,69,53.20904382816794
39,69,53.25160550709307
40,69,53.168548107127435
41,69,53.09318948630183
42,69,53.228843109677484
43,69,53.235492625791366
44,69,53.20671466669786
45,69,53.42812464047364
46,69,53.47945170736948
47,69,53.3584214821434
48,69,53.45250704031422
49,69,53.4960806477482
50,69,53.50989211898202
51,69,53.62545768698559
52,69,53.665024301689506
53,69,53.61485197411017
54,69,53.562354335286834
55,69,53.5940152109632
56,69,53.62858559651522
57,69,53.53787042759048
58,69,53.58699410780914
59,69,53.64724097416303
60,69,53.79876961357954
61,69,53.720549358448565
62,69,53.77719148093625
63,69,53.722373779871994
64,69,53.59020692536431
65,69,53.539564856577314
66,69,53.72102822796963
67,69,53.591182110443945
68,69,53.50789480554664
69,69,53.59616779669675
70,69,53.58851334546762
71,69,53.59489282614107
72,69,53.5499788378617
73,69,53.60324711781226
74,69,53.54499298145287
75,69,53.50713316222842
76,69,53.473492278632996
77,69,53.35715053500468
78,69,53.346405223635536
79,69,53.27031431693489
80,69,53.37201367696016
81,69,53.318532509631254
82,69,53.18196200667644
83,69,53.12362428284214
84,69,53.05833398230329
85,69,52.950268212068586
86,69,53.07888231836742
87,69,52.98975330796294
88,69,53.02683936028945
89,69,52.80243741485195
90,69,52.810730955859746
91,69,52.69639971644184
92,69,52.688232341765236
93,69,52.639332937184015
94,69,52.71229608328682
95,69,52.51147660814808
96,69,52.5769985214685
97,69,52.42771900457826
98,69,52.40026790622248
99,69,52.33220200754088
0,70,51.566664347469526
1,70,51.48260014086441
2,70,51.60226371429855
3,70,51.61749889851632
4,70,51.64668761380791
5,70,51.778827449765004
6,70,51.68849807531581
7,70,51.7801044283885
8,70,51.791162784000896
9,70,51.76766872012073
10,70,51.87418821481958
11,70,51.969574874037924
12,70,52.01028704182705
13,70,51.95772034293335
14,70,52.12352060526899
15,70,51.993240505478816
16,70,52.11538413684449
17,70,52.13923374858559
18,70,52.21475930488565
19,70,52.24902642034881
20,70,52.308572695802475
21,70,52.385052708002625
22,70,52.371006097373204
23,70,52.47523554970018
24,70,52.500508303595765
25,70,52.54100279282738
26,70,52.56364946530475
27,70,52.58224533691698
28,70,52.43740072424055
29,70,52.49037556374524
30,70,52.7141017053452
31,70,52.61011570265351
32,70,52.63174832360909
33,70,52.76733133289658
34,70,52.99839162730561
35,70,52.929410430137466
36,70,52.93184911744764
37,70,53.00892452517124
38,70,53.00604414411413
39,70,53.210243698379294
40,70,53.2683814535634
41,70,53.20170850945049
42,70,53.179284621702564
43,70,53.193755282632054
44,70,53.29078215061688
45,70,53.289353873611056
46,70,53.403412446325284
47,70,53.36373015370005
48,70,53.41295258882281
49,70,53.3834625213862
50,70,53.592642728164726
51,70,53.52181681828105
52,70,53.51057535697133
53,70,53.66280221724778
54,70,53.55313461062692
55,70,53.55149550865913
56,70,53.57478943322442
57,70,53.55657071004606
58,70,53.565178198249804
59,70,53.63571714646203
60,70,53.690263929952074
61,70,53.68583155303175
62,70,53.54806530916512
63,70,53.66445321849596
64,70,53.708887378188464
65,70,53.56435218415506
66,70,53.66920074472232
67,70,53.51196462255876
68,70,53.54689148534919
69,70,53.489801492862604
70,70,53.51070624047853
71,70,53.50568933339249
72,70,53.51411396844481
73,70,53.511743925148586
74,70,53.6287374456341
75,70,53.507951738623724
76,70,53.45031244075927
77,70,53.38244177872647
78,70,53.3691486623241
79,70,53.32556377014183
80,70,53.416331743049064
81,70,53.279353217374734
82,70,53.27651660269773
83,70,53.19016148819306
84,70,53.048128807363845
85,70,52.948971858909765
86,70,52.832285194080995
87,70,52.92712941885519
88,70,52.937443346718645
89,70,52.83183243752049
90,70,52.739604120109334
91,70,52.74212609149443
92,70,52.73009078102786
93,70,52.69235391965511
94,70,52.65942208103517
95,70,52.60798762472076
96,70,52.63869535428151
97,70,52.33208723652818
98,70,52.36098165593188
99,70,52.3500252381361
0,71,51.366421972667794
1,71,51.447677299849495
2,71,51.51079878597101
3,71,51.61574410725909
4,71,51.81451015390526
5,71,51.632753029917794
6,71,51.65157584749499
7,71,51.81471546743332
8,71,51.74457717251035
9,71,51.692420238138695
10,71,51.882009228343584
11,71,52.03940063867025
12,71,52.00436234974018
13,71,52.00758222287046
14,71,51.92973288512199
15,71,52.13979763190662
16,71,52.055191960750975
17,71,52.12777271951045
18,71,52.12129219385532
19,71,52.422282597308325
20,71,52.294979224582534
21,71,52.31508576813387
22,71,52.400685439474
23,71,52.397387808521756
24,71,52.4923114594609
25,71,52.5429643920965
26,71,52.56381521860631
27,71,52.50728757862538
28,71,52.49390384150445
29,71,52.44557907069511
30,71,52.48679513338845
31,71,52.71992116717608
32,71,52.756797543242854
33,71,52.826979700965495
34,71,52.86344954842583
35,71,52.874522475111526
36,71,52.951428058879465
37,71,53.11041882182285
38,71,53.05322043858407
39,71,53.06720194802615
40,71,53.13336439606949
41,71,53.29799871009333
42,71,53.21040730800209
43,71,53.179135789696865
44,71,53.33556095396938
45,71,53.19202992830745
46,71,53.28757752166933
47,71,53.45511405081025
48,71,53.38506343301201
49,71,53.47084143031829
50,71,53.40712551953519
51,71,53.41616563494747
52,71,53.50218437442595
53,71,53.47810043211476
54,71,53.529832209436634
55,71,53.412345579804814
56,71,53.43681281074782
57,71,53.53494460593203
58,71,53.578297841869365
59,71,53.608544474948104
60,71,53.66126066527071
61,71,53.637275580774144
62,71,53.58883747597662
63,71,53.580299076201456
64,71,53.54239097051629
65,71,53.4831794486455
66,71,53.512835498396015
67,71,53.51497819127057
68,71,53.4861333327729
69,71,53.36654989169919
70,71,53.483149466575185
71,71,53.435684574463856
72,71,53.46517740942388
73,71,53.527839315501446
74,71,53.50601625557442
75,71,53.38189985121779
76,71,53.29216039420262
77,71,53.3068292109833
78,71,53.332449512635186
79,71,53.29896104773135
80,71,53.36243415071234
81,71,53.31080322140089
82,71,53.27444071761454
83,71,53.091471197195524
84,71,52.965601155329026
85,71,52.89574111971204
86,71,52.96379850188119
87,71,53.083609542266565
88,71,52.98820310370848
89,71,52.93083947254753
90,71,52.856933193548535
91,71,52.76377155954269
92,71,52.72101904267458
93,71,52.668127721240545
94,71,52.61306396606482
95,71,52.65636337739064
96,71,52.686861151466616
97,71,52.42771025617933
98,71,52.36626922751056
99,71,52.30796969318107
0,72,51.47630772809
1,72,51.586801257172375
2,72,51.516578826012754
3,72,51.48455021394994
4,72,51.662143361286105
5,72,51.65398676586893
6,72,51.68444637714521
7,72,51.64435479092979
8,72,51.71488022352416
9,72,51.806768274821934
10,72,51.7966589483614
11,72,51.849810418623335
12,72,51.92444694946305
13,72,51.88828327892514
14,72,51.94022710938221
15,72,51.85231792623497
16,72,52.07145268126929
17,72,51.93300676324937
18,72,52.21252760823294
19,72,52.21545941578291
20,72,52.367020381324814
21,72,52.24424064288316
22,72,52.2800202815726
23,72,52.38387433952233
24,72,52.376731827032984
25,72,52.566102122389985
26,72,52.562796814848014
27,72,52.61863989700062
28,72,52.54712153492144
29,72,52.496511646887846
30,72,52.51903316763305
31,72,52.811168620754366
32,72,52.882615210589144
33,72,52.78156746527402
34,72,52.8732227936904
35,72,52.77057159880411
36,72,52.979026670095884
37,72,53.054194631887746
38,72,53.09528806644749
39,72,52.97315933817706
40,72,53.03807088258871
41,72,53.17269074313017
42,72,53.157620044024966
43,72,53.32053561442118
44,72,53.312740401061355
45,72,53.3314013813044
46,72,53.37711100875735
47,72,53.33930114413092
48,72,53.41135731451186
49,72,53.54424607320514
50,72,53.33611544907498
51,72,53.44080308944996
52,72,53.514351694106416
53,72,53.531730476972854
54,72,53.41852317542668
55,72,53.448303595997615
56,72,53.55011870352076
57,72,53.53560683733428
58,72,53.56376202419727
59,72,53.638004924885884
60,72,53.60766282338667
61,72,53.5038063470411
62,72,53.55655933846245
63,72,53.638319195977296
64,72,53.61852225078133
65,72,53.53252019961446
66,72,53.555604081384224
67,72,53.50595056839325
68,72,53.46795920575746
69,72,53.53198595539621
70,72,53.435511193476344
71,72,53.388080026781246
72,72,53.36432151282792
73,72,53.45064751382134
74,72,53.417466080630334
75,72,53.29364794616081
76,72,53.240302722784435
77,72,53.347801521212375
78,72,53.262894744656215
79,72,53.29938616829809
80,72,53.36277165796018
81,72,53.32844185457472
82,72,53.19582987297699
83,72,53.16899007846892
84,72,52.96200444426009
85,72,52.97294286571433
86,72,52.95969657755478
87,72,53.01304484723477
88,72,52.900300479519935
89,72,52.83972840255519
90,72,52.64691563406358
91,72,52.69466201874186
92,72,52.719152989336166
93,72,52.67783240462709
94,72,52.67322728311903
95,72,52.52733156683385
96,72,52.48012056668036
97,72,52.47149169258221
98,72,52.446156952644294
99,72,52.43638338878079
0,73,51.476647150712864
1,73,51.434693535361305
2,73,51.448740533779166
3,73,51.59425324233698
4,73,51.54430364768464
5,73,51.59619197330971
6,73,51.591693334419396
7,73,51.743070740141505
8,73,51.79898391608908
9,73,51.83106382800085
10,73,51.81558184523972
11,73,51.73709002906968
12,73,51.857474298663575
13,73,51.984413730859615
14,73,51.829846135967664
15,73,51.91547059832003
16,73,52.0418714105196
17,73,51.8134367270404
18,73,52.13945573378394
19,73,52.270673500121646
20,73,52.264427706247346
21,73,52.22469014437555
22,73,52.30160934639749
23,73,52.385640243807615
24,73,52.396539597267186
25,73,52.47410127882929
26,73,52.43484902467756
27,73,52.50916331377514
28,73,52.47713467898249
29,73,52.43633246905403
30,73,52.57703460857683
31,73,52.663257276906094
32,73,52.72574715709045
33,73,52.80512549358965
34,73,52.88534296479442
35,73,52.83827351981073
36,73,52.934616900875056
37,73,52.96940278334464
38,73,53.031106694399526
39,73,52.983181369586696
40,73,52.8992839028491
41,73,53.09164460071436
42,73,53.119177033935884
43,73,53.2154531226619
44,73,53.33903804235007
45,73,53.33997047085542
46,73,53.32004936424527
47,73,53.45192168919259
48,73,53.43685425727869
49,73,53.496491082218434
50,73,53.40970773293921
51,73,53.383697975953694
52,73,53.44659520969574
53,73,53.476073952850335
54,73,53.39543433611315
55,73,53.5015508591354
56,73,53.490271999899115
57,73,53.56482387917479
58,73,53.57641152235215
59,73,53.59162869516466
60,73,53.60254431478633
61,73,53.56515169557452
62,73,53.56947336579731
63,73,53.47388429101603
64,73,53.55267751474334
65,73,53.506019138963325
66,73,53.51002551511358
67,73,53.5273798730217
68,73,53.44142799019119
69,73,53.50925707153792
70,73,53.6132259759395
71,73,53.38161237087537
72,73,53.3886525535343
73,73,53.42785444977793
74,73,53.38728602764753
75,73,53.38977754539442
76,73,53.24793831559752
77,73,53.354780377177164
78,73,53.206281603714494
79,73,53.20568949430823
80,73,53.1846463001288
81,73,53.14546896640656
82,73,53.073471051735304
83,73,53.152960770549974
84,73,53.17014987327465
85,73,53.1165354007844
86,73,52.97200980910553
87,73,52.98015778757945
88,73,52.86517101896291
89,73,52.827826435571914
90,73,52.703505624609654
91,73,52.67911906996262
92,73,52.670256818093954
93,73,52.70797739117204
94,73,52.66660727184402
95,73,52.491982174400576
96,73,52.487061319934675
97,73,52.514913726484245
98,73,52.3792631396312
99,73,52.356458243750836
0,74,51.492701734450165
1,74,51.44423772653398
2,74,51.40822355098071
3,74,51.63459756794157
4,74,51.63370329353796
5,74,51.678332939940766
6,74,51.54098298965626
7,74,51.65298155921423
8,74,51.64983220840003
9,74,51.72607427137183
10,74,51.843525435830315
11,74,51.765428416683434
12,74,51.815382706899186
13,74,51.85878922015244
14,74,51.888171553584975
15,74,51.95853589627023
16,74,52.05826077355619
17,74,51.9437427293857
18,74,51.998808408722454
19,74,52.20971756603525
20,74,52.22334783198246
21,74,52.23213728699077
22,74,52.292152717185395
23,74,52.188757799423485
24,74,52.159135972315
25,74,52.34102378351919
26,74,52.32100837188681
27,74,52.43422479546716
28,74,52.380511818557494
29,74,52.48570337758575
30,74,52.55791664606243
31,74,52.661560225840674
32,74,52.70949059876277
33,74,52.74001370344252
34,74,52.706523298636306
35,74,52.71424099196743
36,74,52.896554608164585
37,74,53.017795536116516
38,74,53.04678968368184
39,74,53.108536917825866
40,74,53.02748264192614
41,74,53.0859553357295
42,74,53.08233085719863
43,74,53.27244957315539
44,74,53.236643612782004
45,74,53.34749407073978
46,74,53.32443667254647
47,74,53.404434890602076
48,74,53.591177467920126
49,74,53.80707920641384
50,74,53.58893573280927
51,74,53.55910323416822
52,74,53.42888421558938
53,74,53.39727507574278
54,74,53.47034077198652
55,74,53.448091167907805
56,74,53.5653149822287
57,74,53.574491113523415
58,74,53.6151750349049
59,74,53.49065263503362
60,74,53.48375980325629
61,74,53.547891757929236
62,74,53.489029373611054
63,74,53.541876837532556
64,74,53.59634163829116
65,74,53.558619431713936
66,74,53.51606610593734
67,74,53.56227182279952
68,74,53.39673282826513
69,74,53.45261798156107
70,74,53.510746708698214
71,74,53.362939983440604
72,74,53.359301529509025
73,74,53.394414098311536
74,74,53.31172776225046
75,74,53.407309137075835
76,74,53.317187200115974
77,74,53.2312197077988
78,74,53.19349287696304
79,74,53.08761874700561
80,74,53.12967454735572
81,74,53.05696727318626
82,74,53.039093013622285
83,74,53.06730427767601
84,74,52.970748874341716
85,74,52.83723447875522
86,74,52.86232554778028
87,74,52.918548702482894
88,74,52.72326937619135
89,74,52.8808209600738
90,74,52.83991123000886
91,74,52.71268365209648
92,74,52.635339092377244
93,74,52.576322225880006
94,74,52.560982823229345
95,74,52.595332364761525
96,74,52.466940605353265
97,74,52.524960962550686
98,74,52.41569826370379
99,74,52.28952533932237
0,75,51.48734751222482
1,75,51.439114299492076
2,75,51.3825389976811
3,75,51.59097678505876
4,75,51.59102147207362
5,75,51.61191075694406
6,75,51.637849039889026
7,75,51.59060010657475
8,75,51.63283742780789
9,75,51.719705939672956
10,75,51.91622209470328
11,75,51.8432000525035
12,75,51.78083177571094
13,75,51.81044962306686
14,75,51.89551672764998
15,75,51.9592530491006
16,75,52.013118126144356
17,75,51.91769193492935
18,75,52.08629789683195
19,75,52.03110519258779
20,75,52.28440027164818
21,75,52.10483647758249
22,75,52.32264306944118
23,75,52.26455408147673
24,75,52.30380382765061
25,75,52.368861904372075
26,75,52.37971872077101
27,75,52.41645748754815
28,75,52.428537554257616
29,75,52.43204608678081
30,75,52.51268840146016
31,75,52.657402452037466
32,75,52.696976009792635
33,75,52.61068488371688
34,75,52.567263946372975
35,75,52.74025638735148
36,75,52.884210650320625
37,75,53.00938144548708
38,75,53.11374652299277
39,75,53.05250944107699
40,75,53.113191244239616
41,75,52.96935053657033
42,75,53.080556409566285
43,75,53.27810722537514
44,75,53.193358699005735
45,75,53.11085376766192
46,75,53.2547226634278
47,75,53.336052126195845
48,75,53.54667857689927
49,75,53.55275640876321
50,75,53.44000142759798
51,75,53.38019879724614
52,75,53.38419962018932
53,75,53.43139027261244
54,75,53.32433497648034
55,75,53.308925260259926
56,75,53.54611468709425
57,75,53.47297446068133
58,75,53.3451136887679
59,75,53.504327783112764
60,75,53.48217144901555
61,75,53.448122417631396
62,75,53.384244708310284
63,75,53.466129252420515
64,75,53.43922935866265
65,75,53.46490305685114
66,75,53.48720987216756
67,75,53.338881219350476
68,75,53.33486274240236
69,75,53.42430073179023
70,75,53.30476806273886
71,75,53.345156190799685
72,75,53.38195474327904
73,75,53.22234867549281
74,75,53.1420298353294
75,75,53.1722876844768
76,75,53.22800261964091
77,75,53.309190130595724
78,75,53.156538610079075
79,75,53.19874834728395
80,75,53.01861257870759
81,75,52.98770969457121
82,75,53.04725273028243
83,75,53.01264810314703
84,75,52.89545875734807
85,75,52.84847406710186
86,75,52.83024592705892
87,75,52.793930276466995
88,75,52.785832876321685
89,75,52.85900092559649
90,75,52.77542350961142
91,75,52.650875067018745
92,75,52.59370098174773
93,75,52.51440795640178
94,75,52.51946297801598
95,75,52.50203773152694
96,75,52.56961173890084
97,75,52.483131531344476
98,75,52.42286582251139
99,75,52.32362733612489
0,76,51.30057695224971
1,76,51.405171830609426
2,76,51.41907584282124
3,76,51.446478505366926
4,76,51.393865038601746
5,76,51.47996176232765
6,76,51.433090509689826
7,76,51.478772033196464
8,76,51.48036363399711
9,76,51.6231781192107
10,76,51.69448188360252
11,76,51.75347088480537
12,76,51.634605106641665
13,76,51.730893680531
14,76,51.86489629776269
15,76,51.838605983251995
16,76,51.88692296368779
17,76,51.87925117994519
18,76,51.87862090078984
19,76,51.92919050102101
20,76,52.09309559850498
21,76,52.09283942076576
22,76,52.13720150254789
23,76,52.175105856689356
24,76,52.26566508164458
25,76,52.34209094096098
26,76,52.31202514540819
27,76,52.29035818567387
28,76,52.373946984410786
29,76,52.439777570088964
30,76,52.47127025414492
31,76,52.69803209634113
32,76,52.69108212186929
33,76,52.66459416521996
34,76,52.611260163616954
35,76,52.625076614545904
36,76,52.77710097767923
37,76,52.97001675029959
38,76,52.92196753571576
39,76,52.96118896086122
40,76,53.04000239571564
41,76,52.97268500968305
42,76,53.00809308371324
43,76,53.168176630279014
44,76,53.15470671446374
45,76,53.08657049281054
46,76,53.18841355951879
47,76,53.212762766213324
48,76,53.36616514599625
49,76,53.37255330717491
50,76,53.304891739378085
51,76,53.39068006591345
52,76,53.301656869641754
53,76,53.320980603746044
54,76,53.45131842382272
55,76,53.30539207840938
56,76,53.32970678524002
57,76,53.34231173366999
58,76,53.347760906204435
59,76,53.44415487120919
60,76,53.39569081105837
61,76,53.3823094981291
62,76,53.43008056728021
63,76,53.28164919584234
64,76,53.34429807183612
65,76,53.461713407754665
66,76,53.39031819212981
67,76,53.25311903208787
68,76,53.30439455427422
69,76,53.20334153003391
70,76,53.33928910133849
71,76,53.20425891465869
72,76,53.15443137246428
73,76,53.14331838929169
74,76,53.23199000493426
75,76,53.22369163610721
76,76,53.15768046130309
77,76,53.1785290659996
78,76,53.10391784052293
79,76,53.1116649857844
80,76,53.005059749132904
81,76,53.07197803048038
82,76,52.98881030003819
83,76,53.09673107726192
84,76,53.06459219320217
85,76,52.87853342192951
86,76,52.791266913248066
87,76,52.77969423599665
88,76,52.756317185700574
89,76,52.79499947893672
90,76,52.705126213721044
91,76,52.720929058011464
92,76,52.58330629103618
93,76,52.50969329390659
94,76,52.40705428899769
95,76,52.45541606242441
96,76,52.48220728095771
97,76,52.360561416435274
98,76,52.41217341056699
99,76,52.28264265839397
0,77,51.276678581120194
1,77,51.37627753281182
2,77,51.39194594145588
3,77,51.473674858770124
4,77,51.36614321383983
5,77,51.47283116578078
6,77,51.4781166495734
7,77,51.4209149124592
8,77,51.449747123910285
9,77,51.577213318380274
10,77,51.66026892225661
11,77,51.64516603710386
12,77,51.725496224908
13,77,51.65634122670517
14,77,51.750879099718595
15,77,51.72318569125285
16,77,51.81037321938162
17,77,51.92994053847335
18,77,51.939804887629684
19,77,51.91118998390152
20,77,51.99047890379061
21,77,52.04161834936557
22,77,52.11244302233405
23,77,52.30776642067346
24,77,52.39270855734166
25,77,52.20364451040059
26,77,52.27144961173206
27,77,52.23175113637157
28,77,52.33741380042585
29,77,52.437365512902815
30,77,52.591184521935126
31,77,52.59169382096337
32,77,52.56832829630536
33,77,52.58305502028462
34,77,52.683494603837495
35,77,52.663291653095946
36,77,52.76180153425488
37,77,52.914672054625306
38,77,52.99680773397385
39,77,52.96641240349277
40,77,52.95124791012787
41,77,52.97176371233
42,77,52.97812385958019
43,77,53.06828951959527
44,77,53.02278281721431
45,77,53.0826042397111
46,77,53.17039237327781
47,77,53.10005147577294
48,77,53.231724779978734
49,77,53.262254358270575
50,77,53.34111151663535
51,77,53.32174887659511
52,77,53.33825110163937
53,77,53.42381524695889
54,77,53.33991118498291
55,77,53.330067968421446
56,77,53.33531930861434
57,77,53.29471708797417
58,77,53.37937797607041
59,77,53.375922653536385
60,77,53.387315547829324
61,77,53.35067301974272
62,77,53.40187072130611
63,77,53.37549149714854
64,77,53.33911700386787
65,77,53.440225412900276
66,77,53.34126988212429
67,77,53.28340151980123
68,77,53.26355386349764
69,77,53.37222046299445
70,77,53.31996914946251
71,77,53.219239886225296
72,77,53.245101735213304
73,77,53.26793176137118
74,77,53.20644184079103
75,77,53.21435807829688
76,77,53.17195547076284
77,77,53.17306765533782
78,77,53.14302823711752
79,77,53.10532255334496
80,77,53.06919950634009
81,77,52.98619504364822
82,77,53.07862405131112
83,77,53.104506823734155
84,77,53.04399985759893
85,77,52.848602973044066
86,77,52.791795301895775
87,77,52.8075259380411
88,77,52.838241983276426
89,77,52.905777645264585
90,77,52.621092849542244
91,77,52.63247570056099
92,77,52.61143437914821
93,77,52.452866976776434
94,77,52.48045142961333
95,77,52.42922217875924
96,77,52.453096204036946
97,77,52.453482999989056
98,77,52.43315564043722
99,77,52.389498868809
0,78,51.35240849302855
1,78,51.50022582329438
2,78,51.304617849890434
3,78,51.41371451937117
4,78,51.470351060382725
5,78,51.38095411480615
6,78,51.4523253487026
7,78,51.461864479161854
8,78,51.55870399843979
9,78,51.59658473439414
10,78,51.60919168490928
11,78,51.67754897954703
12,78,51.61491393844636
13,78,51.70748604923462
14,78,51.68514032115191
15,78,51.696441610485536
16,78,51.79779110386316
17,78,51.8449321499764
18,78,51.86780406600313
19,78,51.820561424665456
20,78,51.93565133374215
21,78,52.021456274987536
22,78,52.177694211812266
23,78,52.29089744853672
24,78,52.271489788908454
25,78,52.19575298170965
26,78,52.18486607775756
27,78,52.29301136648038
28,78,52.344674168723
29,78,52.45247512150513
30,78,52.56028478050788
31,78,52.48067924102712
32,78,52.593253413001335
33,78,52.621708866040926
34,78,52.75370248570436
35,78,52.692021216669296
36,78,52.828963138900534
37,78,52.83530958432581
38,78,52.88241292637925
39,78,53.060454079626886
40,78,52.84772053792548
41,78,52.90007423641203
42,78,52.92756717266103
43,78,52.99693728498411
44,78,52.96865994841864
45,78,53.10387617061537
46,78,53.11379102376078
47,78,53.14470579566857
48,78,53.2592682073801
49,78,53.295272038854634
50,78,53.26022011065631
51,78,53.24417883062405
52,78,53.28092175837499
53,78,53.402346590564036
54,78,53.46214906859676
55,78,53.44019697688755
56,78,53.32442554177324
57,78,53.41290937529886
58,78,53.393809162270834
59,78,53.400801004039145
60,78,53.376472685674656
61,78,53.33970689589033
62,78,53.345346988825355
63,78,53.35801829458128
64,78,53.38894257996871
65,78,53.27663348400632
66,78,53.40183635249548
67,78,53.370814758082524
68,78,53.31564804369851
69,78,53.367411660701976
70,78,53.35955888153277
71,78,53.22750838971435
72,78,53.29223946209215
73,78,53.24026502455698
74,78,53.11358039352462
75,78,53.19284673343972
76,78,53.18657067108111
77,78,53.24601860612864
78,78,53.142910830800204
79,78,53.12037733556758
80,78,53.12263069938273
81,78,53.137379463054614
82,78,53.04166090283981
83,78,53.07076682936578
84,78,53.02738932089136
85,78,52.9004863837926
86,78,52.69622038968141
87,78,52.726231136159946
88,78,52.69710037775559
89,78,52.84754884622651
90,78,52.729398298805926
91,78,52.62680043515184
92,78,52.52597895873163
93,78,52.70852207792527
94,78,52.38942920978436
95,78,52.3452247775137
96,78,52.39357594087239
97,78,52.445742159287065
98,78,52.42339556946523
99,78,52.326690069847814
0,79,51.458485944629516
1,79,51.43751302680251
2,79,51.29444177294518
3,79,51.43554882803265
4,79,51.48557102851233
5,79,51.51779455200021
6,79,51.49817934580033
7,79,51.46830763984092
8,79,51.46951741211215
9,79,51.62204585391385
10,79,51.758710415546595
11,79,51.699297768980806
12,79,51.632008761616284
13,79,51.698483774878646
14,79,51.70415611512355
15,79,51.81534822174669
16,79,51.81130978220738
17,79,51.86716372000515
18,79,51.90993024652576
19,79,51.87659134497316
20,79,51.97505597958501
21,79,52.02677460323164
22,79,52.07709034284034
23,79,52.16306224014779
24,79,52.19733556587083
25,79,52.12755286235866
26,79,52.17029254703237
27,79,52.20540880680116
28,79,52.38182694538881
29,79,52.34745337274832
30,79,52.43548767897921
31,79,52.439852120734926
32,79,52.5413300770023
33,79,52.69689082422129
34,79,52.68783136720017
35,79,52.69444944019319
36,79,52.78259817160716
37,79,52.88153155861116
38,79,53.06746698433144
39,79,52.93667096460433
40,79,52.86097870364043
41,79,52.94045068395653
42,79,52.951200636998344
43,79,52.99648828343806
44,79,53.01812415903443
45,79,53.01962737176364
46,79,53.12446968968694
47,79,53.11680642917524
48,79,53.16040491002558
49,79,53.142144310307444
50,79,53.13591981365875
51,79,53.19780370458436
52,79,53.240368258771774
53,79,53.28206797924298
54,79,53.433808508957455
55,79,53.32221672113556
56,79,53.26014669878665
57,79,53.186216553699694
58,79,53.25160859167443
59,79,53.24069987519761
60,79,53.29051797432229
61,79,53.35743227812902
62,79,53.25138335125228
63,79,53.24243579454492
64,79,53.29427750813014
65,79,53.29865412281437
66,79,53.223523780470856
67,79,53.31815558518508
68,79,53.23402089120704
69,79,53.24465112907115
70,79,53.213219930439955
71,79,53.23677300914106
72,79,53.2333175609916
73,79,53.2372418350782
74,79,53.219787447370216
75,79,53.15124317716548
76,79,53.188030660141415
77,79,53.172592980809505
78,79,53.08442283691564
79,79,53.21673729350313
80,79,53.08427864116756
81,79,53.14300023388452
82,79,53.08534304979282
83,79,52.94111767440727
84,79,52.776447374760494
85,79,52.71152674219317
86,79,52.72083905322326
87,79,52.644473105731
88,79,52.68992729981946
89,79,52.65385275484675
90,79,52.53415848365685
91,79,52.58577490189883
92,79,52.52135484022675
93,79,52.42179147754438
94,79,52.47345298851535
95,79,52.3939498723288
96,79,52.36928849507905
97,79,52.40556187275722
98,79,52.31746270861344
99,79,52.235094268895224
0,80,51.36749286993538
1,80,51.32247689861267
2,80,51.41748033910164
3,80,51.331223279795154
4,80,51.61311828974907
5,80,51.59575763792584
6,80,51.532822617864994
7,80,51.467813116550815
8,80,51.65205933447999
9,80,51.654181685344895
10,80,51.671902534322356
11,80,51.62215343810539
12,80,51.638270057423775
13,80,51.732894705732626
14,80,51.74670368695408
15,80,51.723884752195865
16,80,51.818958906259056
17,80,51.844637826822606
18,80,51.93537417815142
19,80,51.88043058160666
20,80,51.90128848929216
21,80,51.905903122702604
22,80,52.102183388473904
23,80,52.035745549775
24,80,52.05148079411613
25,80,52.1226269467289
26,80,52.27510119995398
27,80,52.32330526751518
28,80,52.34051120810382
29,80,52.23765367681524
30,80,52.32512340354479
31,80,52.497681017355646
32,80,52.53424334972514
33,80,52.61083831869732
34,80,52.64047821299734
35,80,52.771084269261294
36,80,52.67060604041687
37,80,52.670610570868746
38,80,52.75993558013113
39,80,52.7810865540491
40,80,52.829680572299885
41,80,52.953216659469746
42,80,52.869568437776806
43,80,52.988609763447585
44,80,52.975849637618836
45,80,52.96698281459549
46,80,52.97106941660597
47,80,53.19856522581487
48,80,53.06046907868905
49,80,53.05458687401326
50,80,53.237366171011786
51,80,53.102940722151295
52,80,53.19808815996987
53,80,53.30754881851021
54,80,53.170649585779145
55,80,53.23874029984924
56,80,53.27534915312903
57,80,53.082654491178026
58,80,53.15475059318155
59,80,53.15721792339441
60,80,53.27812666181621
61,80,53.231955566861906
62,80,53.20794221531325
63,80,53.235137943671184
64,80,53.27678551021778
65,80,53.26223739451944
66,80,53.160257426872036
67,80,53.17689409591748
68,80,53.13087902343859
69,80,53.09003217728847
70,80,53.126268805235625
71,80,53.10733937048069
72,80,53.13061808382816
73,80,53.149256692682634
74,80,53.16322504312518
75,80,53.19838323489398
76,80,53.107348962580865
77,80,53.08984224085315
78,80,52.97853658407765
79,80,52.99474130193058
80,80,53.00215528089162
81,80,53.00560277591847
82,80,52.87632677735399
83,80,52.77944792199283
84,80,52.69125072036596
85,80,52.609283530610455
86,80,52.65781207980075
87,80,52.45386197641844
88,80,52.46240863014569
89,80,52.452373492708155
90,80,52.53145549341527
91,80,52.50303307406909
92,80,52.4446123580144
93,80,52.40539473092344
94,80,52.371591950021646
95,80,52.37559296315344
96,80,52.41857133967568
97,80,52.371900021723505
98,80,52.2676405563196
99,80,52.17270641899059
0,81,51.21736446032006
1,81,51.15317656249942
2,81,51.24122817375446
3,81,51.32934585010788
4,81,51.46426850208259
5,81,51.5480656521342
6,81,51.53045664343925
7,81,51.56175125302483
8,81,51.66738335389536
9,81,51.62516627144128
10,81,51.595888309277804
11,81,51.61118214625521
12,81,51.70423808206877
13,81,51.72838017540837
14,81,51.612287608446294
15,81,51.755965412752474
16,81,51.81019302183171
17,81,51.88928651462511
18,81,51.79504193561587
19,81,51.867763444157156
20,81,51.89201844704844
21,81,51.99136618238941
22,81,51.95848358669679
23,81,51.99352222171571
24,81,51.99602302378722
25,81,52.14521498898636
26,81,52.29693069538204
27,81,52.17733627554269
28,81,52.19485124276011
29,81,52.235051969373785
30,81,52.14211520788478
31,81,52.27533105566984
32,81,52.37981306125649
33,81,52.55251871753637
34,81,52.613533066913455
35,81,52.624336114033284
36,81,52.655488443546865
37,81,52.6297232671547
38,81,52.687656714907064
39,81,52.6500776119603
40,81,52.66518115401779
41,81,52.77830780678109
42,81,52.771610912477556
43,81,52.82047999267075
44,81,52.93822030033774
45,81,52.85179279795603
46,81,52.99051708271962
47,81,52.87612348864563
48,81,52.78837656471226
49,81,52.98667279583768
50,81,53.111389170930444
51,81,53.0605140727801
52,81,53.01197442750049
53,81,53.063474460442784
54,81,53.18562500253233
55,81,53.18763048238744
56,81,53.504071074546424
57,81,53.2286199423251
58,81,53.16240731449325
59,81,53.19152402688437
60,81,53.17504267736591
61,81,53.13956298560989
62,81,53.2169133873265
63,81,53.300868596097686
64,81,53.35379858856056
65,81,53.30093927702884
66,81,53.19424600872085
67,81,53.09720072290522
68,81,53.15449232264636
69,81,53.101284183642406
70,81,53.115565111317395
71,81,53.02950065485231
72,81,53.05753044676736
73,81,52.9881368968544
74,81,52.99824065752098
75,81,53.0510271922361
76,81,53.005684956487045
77,81,52.987123887254874
78,81,52.98277749335075
79,81,53.00562042984884
80,81,53.043875468030315
81,81,52.91981959596111
82,81,52.80375255318024
83,81,52.70986923174219
84,81,52.70549600677326
85,81,52.59659825728971
86,81,52.64858053950414
87,81,52.54657220671043
88,81,52.38717237203833
89,81,52.39088635124838
90,81,52.472074939182924
91,81,52.415371982285194
92,81,52.40404589227086
93,81,52.416742351245496
94,81,52.349669542643774
95,81,52.34561898439862
96,81,52.392711870122085
97,81,52.34162679862939
98,81,52.26255856655838
99,81,52.2764867910887
0,82,51.162069565503465
1,82,51.15963345754391
2,82,51.186073005259516
3,82,51.281860563581795
4,82,51.33946219394872
5,82,51.473363086420136
6,82,51.456418379365374
7,82,51.62142141652543
8,82,51.61929891857326
9,82,51.552755871604454
10,82,51.51097601928392
11,82,51.62099955651411
12,82,51.554256847126915
13,82,51.62483335506029
14,82,51.60871748992787
15,82,51.6616055566443
16,82,51.68411862900768
17,82,51.808318079026094
18,82,51.78765905550248
19,82,51.91491347327865
20,82,51.84028885110874
21,82,51.84443518382412
22,82,51.921012752710105
23,82,51.963492635396
24,82,51.96161475020609
25,82,52.085824897345624
26,82,52.119961620220096
27,82,52.124180754009004
28,82,52.15020402161246
29,82,52.101114185759826
30,82,52.21750082415275
31,82,52.228207569156034
32,82,52.29587974801927
33,82,52.450740677903
34,82,52.509139542581494
35,82,52.5484584097329
36,82,52.57838272465699
37,82,52.56612317907195
38,82,52.55530113662032
39,82,52.54191330473641
40,82,52.734097731030374
41,82,52.8228727230185
42,82,52.64403246261482
43,82,52.77519824020549
44,82,52.82271040531049
45,82,53.019309505396784
46,82,52.93974671198951
47,82,53.06177060340858
48,82,52.932933108088136
49,82,52.97385039831894
50,82,53.131081392566784
51,82,52.920588850685064
52,82,52.949676368622306
53,82,52.99332228665395
54,82,53.085791700049164
55,82,53.02662572385866
56,82,53.06352825407993
57,82,53.088029387481264
58,82,53.116259602983234
59,82,52.95857603251237
60,82,53.07569017025899
61,82,53.08172747050878
62,82,53.11851521433141
63,82,53.24476870105777
64,82,53.24545711890833
65,82,53.19509038239701
66,82,53.186236555541534
67,82,53.03443653079625
68,82,53.090429496836585
69,82,53.00044830970703
70,82,53.03228256471209
71,82,53.08526901742276
72,82,53.06330114947695
73,82,53.02664081588885
74,82,52.99453906683498
75,82,52.92393268564965
76,82,52.96218433743851
77,82,52.97118107809486
78,82,52.94482517693361
79,82,52.93988178893513
80,82,52.87555045494013
81,82,52.80084747685803
82,82,52.72287651364405
83,82,52.68798287527109
84,82,52.62295564946542
85,82,52.47909685426917
86,82,52.41971338374108
87,82,52.38457067631451
88,82,52.42656470583282
89,82,52.4204718211529
90,82,52.49067526764647
91,82,52.28999265232508
92,82,52.33299897125312
93,82,52.35580725454138
94,82,52.36660086041925
95,82,52.304927573332144
96,82,52.26074335176369
97,82,52.17339142683108
98,82,52.29856815101878
99,82,52.124447438346216
0,83,51.109632986617704
1,83,51.23246261679245
2,83,51.41993984934828
3,83,51.25952230499175
4,83,51.51009126755876
5,83,51.442113867527944
6,83,51.39422809767504
7,83,51.552824022140406
8,83,51.59045288814714
9,83,51.591612840513974
10,83,51.487543388652114
11,83,51.55366269109471
12,83,51.71266756113544
13,83,51.627497262419574
14,83,51.61134699625553
15,83,51.5726678242618
16,83,51.81071554553621
17,83,51.65868609536563
18,83,51.71537593387528
19,83,51.80813265647652
20,83,51.796785364669084
21,83,51.92914165540415
22,83,51.98494703831659
23,83,51.95961379767477
24,83,51.89780094411581
25,83,51.95690685188183
26,83,52.03634289678552
27,83,52.03636041649799
28,83,52.089649163392124
29,83,52.103575101606204
30,83,52.17638298757362
31,83,52.260364704501455
32,83,52.36443739882653
33,83,52.53211151122955
34,83,52.50494113289214
35,83,52.3581276852231
36,83,52.52115982182246
37,83,52.56750706958587
38,83,52.57417591080701
39,83,52.57562053129059
40,83,52.63604336147959
41,83,52.741891815435565
42,83,52.69535876707864
43,83,52.74533160429333
44,83,52.85598139048059
45,83,52.893037019217935
46,83,52.92825277540534
47,83,52.876099838567775
48,83,52.90592321967386
49,83,52.860579851068984
50,83,52.88894040723101
51,83,52.847691333253884
52,83,52.71818582183554
53,83,52.89832049580466
54,83,52.94507868158865
55,83,52.94595529353372
56,83,52.9842332757821
57,83,52.96224819221116
58,83,53.06251307289932
59,83,53.00838101672185
60,83,53.00336261108145
61,83,52.92881847333639
62,83,53.02373947594172
63,83,53.107257932398205
64,83,53.15340892582707
65,83,53.12229312091324
66,83,53.064411617062106
67,83,53.11858386297079
68,83,52.944058918225345
69,83,52.94515320194199
70,83,52.90514718425732
71,83,52.88977844925319
72,83,52.80586289489455
73,83,52.92379890019252
74,83,52.82858753114139
75,83,52.87527695908048
76,83,52.94691716863955
77,83,52.943393217557094
78,83,52.89246655157094
79,83,52.75026744392429
80,83,52.71829506273238
81,83,52.754172961629806
82,83,52.64021838516865
83,83,52.54164863063281
84,83,52.485587424197206
85,83,52.44760112171018
86,83,52.346371073023754
87,83,52.386516458787206
88,83,52.43109207071039
89,83,52.46134614048669
90,83,52.369411166184996
91,83,52.36609305829164
92,83,52.27834275020876
93,83,52.32691804336986
94,83,52.25075079608752
95,83,52.23694498759618
96,83,52.28941768975602
97,83,52.258883662272815
98,83,52.20995651020082
99,83,52.09565108036904
0,84,51.17118988496726
1,84,51.12142779246781
2,84,51.31493126205493
3,84,51.22052372911352
4,84,51.40070860311004
5,84,51.48588320550236
6,84,51.506233974429065
7,84,51.467165546626205
8,84,51.586687400281825
9,84,51.54815254737409
10,84,51.553038150582154
11,84,51.528375569912235
12,84,51.656757955273534
13,84,51.64693713397313
14,84,51.557933326102045
15,84,51.61811941281997
16,84,51.58176276835343
17,84,51.66882812087378
18,84,51.5823718308415
19,84,51.75932733235041
20,84,51.81455041112014
21,84,52.00600166819679
22,84,51.95229784890277
23,84,51.87790691495626
24,84,51.916685527342494
25,84,51.833290798074806
26,84,51.945653860444196
27,84,51.963530075289874
28,84,51.99010625751288
29,84,52.06539978895642
30,84,52.13876697286909
31,84,52.18633120043971
32,84,52.31296170589562
33,84,52.566535046945056
34,84,52.41135867717029
35,84,52.32032707460625
36,84,52.5475475113088
37,84,52.53525232989059
38,84,52.44616165246461
39,84,52.53051462795162
40,84,52.43560732252369
41,84,52.60996039183259
42,84,52.687406424321
43,84,52.56944858149225
44,84,52.72655006082627
45,84,52.688868858145604
46,84,52.756375125977115
47,84,52.829509691458355
48,84,52.984815908020735
49,84,52.81534477673456
50,84,52.83064685263596
51,84,52.714032686243385
52,84,52.63533129748841
53,84,52.7412645381102
54,84,52.80298785265082
55,84,52.784098799447264
56,84,52.78266020763732
57,84,52.89265757323342
58,84,52.98088795796961
59,84,52.92328479145795
60,84,52.83034596859097
61,84,52.94394976142311
62,84,52.97960777059213
63,84,52.94147425895059
64,84,53.018099680323225
65,84,52.92624807769165
66,84,52.970833193384955
67,84,52.96508659601169
68,84,52.98699754883502
69,84,52.8296119708823
70,84,52.86170011108496
71,84,52.695599838050654
72,84,52.85301810092849
73,84,52.83539323516407
74,84,52.82583504963718
75,84,52.89879971605044
76,84,52.902481611931584
77,84,52.89448992614446
78,84,52.74562555631796
79,84,52.75089354835622
80,84,52.75262073590571
81,84,52.600938703670735
82,84,52.60897662253273
83,84,52.59682828035693
84,84,52.49860899962252
85,84,52.39412452984969
86,84,52.3471406521303
87,84,52.38106247751491
88,84,52.45751531893275
89,84,52.44083559118766
90,84,52.44042720931405
91,84,52.44660852737056
92,84,52.382719099924635
93,84,52.387284983718274
94,84,52.445827215432864
95,84,52.1949005133715
96,84,52.14948414756012
97,84,52.188332334928035
98,84,52.15300673555854
99,84,52.138039456042286
0,85,51.257011340492646
1,85,51.25904787751582
2,85,51.13248368683756
3,85,51.209331390504936
4,85,51.30396452679834
5,85,51.38014979277672
6,85,51.36142530688601
7,85,51.427113486033804
8,85,51.4052931684037
9,85,51.37814820665468
10,85,51.42825359378235
11,85,51.50010402441225
12,85,51.5421458207508
13,85,51.642110747394256
14,85,51.48605028680911
15,85,51.53122848668875
16,85,51.5612761015971
17,85,51.53280523469672
18,85,51.57958405643394
19,85,51.80776812640758
20,85,51.840439528898365
21,85,51.8846245058862
22,85,51.944396651753316
23,85,51.87230175946633
24,85,51.91133392861306
25,85,51.918463601848906
26,85,51.92729958505703
27,85,51.90631333618803
28,85,51.97217696064784
29,85,51.9387572096071
30,85,52.0420718075341
31,85,52.05549191904904
32,85,52.29329061799664
33,85,52.408076590219196
34,85,52.346482746302506
35,85,52.2280152383952
36,85,52.36541574419303
37,85,52.51647011854078
38,85,52.43412140017512
39,85,52.4109217218823
40,85,52.41071095226735
41,85,52.422230241804314
42,85,52.5748467076833
43,85,52.70154028535319
44,85,52.735681261605905
45,85,52.85002025979349
46,85,52.85645217220309
47,85,52.84258153938057
48,85,52.7432032753041
49,85,52.76668527279568
50,85,52.730373794895634
51,85,52.695533791043985
52,85,52.78846551961391
53,85,52.71550313622135
54,85,53.00788219031101
55,85,52.78066664107376
56,85,52.84972290430062
57,85,52.916491906939264
58,85,52.85768648268059
59,85,52.85770163268419
60,85,52.87576808908216
61,85,52.860974101690715
62,85,52.89614420321087
63,85,52.89987619841018
64,85,53.075010197815075
65,85,52.885501741199384
66,85,52.841523251252305
67,85,52.86479211104492
68,85,52.98748428461181
69,85,52.79417343134713
70,85,52.80980571399983
71,85,52.79915062100183
72,85,52.79183544253231
73,85,52.84686309216023
74,85,52.849900656497624
75,85,52.84799738493651
76,85,52.817796544561915
77,85,52.76059740710498
78,85,52.720833999477435
79,85,52.67887674983067
80,85,52.6617109414369
81,85,52.58509579500155
82,85,52.52112897816574
83,85,52.4584131727364
84,85,52.55370309058507
85,85,52.36503326916789
86,85,52.385082025472556
87,85,52.296856621308116
88,85,52.40039692500291
89,85,52.43402590905567
90,85,52.42422132902204
91,85,52.449991519210144
92,85,52.34704017005386
93,85,52.24697484751113
94,85,52.309651531481734
95,85,52.15706750396181
96,85,52.170022867526484
97,85,52.11224928572812
98,85,52.17562468226512
99,85,52.16034304843525
0,86,51.29913820571286
1,86,51.23278113851754
2,86,51.18986163097344
3,86,51.304846525382324
4,86,51.37406719867781
5,86,51.35824494858574
6,86,51.423199376260115
7,86,51.52104924456245
8,86,51.54109974260345
9,86,51.33612717004836
10,86,51.42664657282235
11,86,51.50843984183038
12,86,51.637333027839716
13,86,51.521980406509506
14,86,51.51629296621293
15,86,51.512308982049326
16,86,51.49359140799238
17,86,51.530634200991656
18,86,51.678044726047865
19,86,51.63962469332211
20,86,51.82670840204138
21,86,51.87234637975539
22,86,51.84036581210484
23,86,51.74266867149119
24,86,51.93783556514405
25,86,51.96368634696251
26,86,51.910719098424785
27,86,51.936200928491964
28,86,52.033753518401824
29,86,52.02327822158159
30,86,52.109207392085786
31,86,52.131155145746966
32,86,52.21147878614261
33,86,52.21916232329378
34,86,52.36266086057153
35,86,52.165728498973984
36,86,52.417591237463995
37,86,52.50694046753551
38,86,52.443441990345654
39,86,52.505449889808745
40,86,52.34993249140372
41,86,52.37614092225242
42,86,52.48550860737055
43,86,52.58879113686289
44,86,52.677335245587564
45,86,52.70414884896183
46,86,52.73238230803605
47,86,52.695709629898
48,86,52.639766697889726
49,86,52.827389162270286
50,86,52.753067205233016
51,86,52.53503295319255
52,86,52.71305704177623
53,86,52.787483292482925
54,86,52.79023453869426
55,86,52.781262165516814
56,86,52.741017057357965
57,86,52.734394605082315
58,86,52.8516980173138
59,86,52.80271582843347
60,86,52.8711444706594
61,86,53.05389436678462
62,86,52.96242969717355
63,86,52.92477464483821
64,86,52.88675867374322
65,86,52.81888220176744
66,86,52.90646386389531
67,86,52.82468490132194
68,86,53.05305302085691
69,86,52.820730957163455
70,86,52.808223799017426
71,86,52.81980416787958
72,86,52.89053505981045
73,86,52.78629752733601
74,86,52.86890665949134
75,86,52.969585383428935
76,86,52.929090025994554
77,86,52.74577992934997
78,86,52.77958812706138
79,86,52.61702499259095
80,86,52.598401625502596
81,86,52.584526036601176
82,86,52.59562665077783
83,86,52.63159104370962
84,86,52.53408282702617
85,86,52.440748420289815
86,86,52.4300270786837
87,86,52.36006496331946
88,86,52.41307686149623
89,86,52.43843242869052
90,86,52.434655870607116
91,86,52.51848767240195
92,86,52.40974158212495
93,86,52.386439962638434
94,86,52.45562989817175
95,86,52.2141761824312
96,86,52.21052966564067
97,86,52.190330340053876
98,86,52.14226463965903
99,86,52.13043862395229
0,87,51.2256269976417
1,87,51.19179096678165
2,87,51.13987956734121
3,87,51.24507974543957
4,87,51.35698150068133
5,87,51.322449553820505
6,87,51.28146350799787
7,87,51.433200858065106
8,87,51.427129428037844
9,87,51.40508864260198
10,87,51.44814455644304
11,87,51.599408169511456
12,87,51.47116341226299
13,87,51.52949532584139
14,87,51.527141410419205
15,87,51.50196514929531
16,87,51.50660900370619
17,87,51.55574185033253
18,87,51.65843102632726
19,87,51.72398972687802
20,87,51.739796949153856
21,87,51.80219610623554
22,87,51.888229247160595
23,87,51.77739554396506
24,87,51.842821647074814
25,87,51.839897552481084
26,87,51.85571590625642
27,87,51.99045304474223
28,87,51.9614980397116
29,87,51.94625720170903
30,87,51.95725536383835
31,87,52.105617943509216
32,87,52.21702348139164
33,87,52.180962255240374
34,87,52.31585954812642
35,87,52.448036293873656
36,87,52.4162856581933
37,87,52.478870961388836
38,87,52.52945070195236
39,87,52.3973135732442
40,87,52.32514821010104
41,87,52.35930949311058
42,87,52.43652243599557
43,87,52.538543475195794
44,87,52.58911881217552
45,87,52.68059486428282
46,87,52.57700987742203
47,87,52.66298005664177
48,87,52.60257833610434
49,87,52.6760353126299
50,87,52.70271152045808
51,87,52.65371644727262
52,87,52.71634312831418
53,87,52.66070453720575
54,87,52.69692552478589
55,87,52.6077081402567
56,87,52.70594540803423
57,87,52.611189894461305
58,87,52.77256610385363
59,87,52.82517955456602
60,87,52.85381830352942
61,87,52.83228161220778
62,87,52.89570276680183
63,87,52.783296174613916
64,87,52.89447353693139
65,87,52.792142884648136
66,87,52.902241979904915
67,87,52.94525363153219
68,87,52.9436977838031
69,87,52.84726172048595
70,87,52.81436161051378
71,87,52.763435947664895
72,87,52.71419993557106
73,87,52.65478655815936
74,87,52.78836727039193
75,87,52.80411736676537
76,87,52.811665440396794
77,87,52.794415709697674
78,87,52.76290217866498
79,87,52.629722936635055
80,87,52.54296193690991
81,87,52.53170927614815
82,87,52.587874287647814
83,87,52.50140457527243
84,87,52.49853255710744
85,87,52.5219573760627
86,87,52.506720707357445
87,87,52.466093546107366
88,87,52.47835768675551
89,87,52.54458465280142
90,87,52.54452128285303
91,87,52.472145788607534
92,87,52.5048883247929
93,87,52.483213450931316
94,87,52.33941348308593
95,87,52.2130504589925
96,87,52.256674866309645
97,87,52.20957998298798
98,87,52.22578573428913
99,87,52.22735132190059
0,88,51.19030265018626
1,88,51.184643089674076
2,88,51.22973993664622
3,88,51.24862137327312
4,88,51.27134405951933
5,88,51.19849924010897
6,88,51.27298656377116
7,88,51.43512692646484
8,88,51.44482309503155
9,88,51.397299338047
10,88,51.41502330483345
11,88,51.48003440370001
12,88,51.494097309635904
13,88,51.49205598362553
14,88,51.461610069743
15,88,51.46873983742887
16,88,51.49013582785863
17,88,51.57688926190037
18,88,51.56379537079279
19,88,51.50422823283048
20,88,51.62242557579122
21,88,51.70373627715169
22,88,51.79675765704654
23,88,51.83831983634016
24,88,51.869672504621064
25,88,51.84420756342408
26,88,51.85111471210439
27,88,52.04145288793945
28,88,51.90253861118557
29,88,51.84718068753465
30,88,51.94012222528761
31,88,51.990525169264046
32,88,51.99483943769176
33,88,52.08499363011793
34,88,52.17949316787502
35,88,52.275001536003835
36,88,52.33957893373183
37,88,52.435124343870136
38,88,52.35883464003802
39,88,52.27704829637024
40,88,52.099778079129386
41,88,52.34033536067215
42,88,52.41442981173491
43,88,52.48756427271223
44,88,52.58098585954013
45,88,52.65929597193926
46,88,52.5434886678606
47,88,52.600527970888216
48,88,52.560061920461834
49,88,52.585299086981536
50,88,52.697578527789325
51,88,52.7205508171908
52,88,52.659733415360954
53,88,52.632944389946196
54,88,52.671785992357094
55,88,52.67111047591768
56,88,52.730616302664274
57,88,52.67266947683704
58,88,52.78216159339484
59,88,52.646216990555175
60,88,52.62073285421327
61,88,52.87579471648768
62,88,52.783194101917026
63,88,52.7464291266812
64,88,52.973471587228865
65,88,52.82512932225936
66,88,52.91694100939123
67,88,52.748064436770484
68,88,52.65127323917588
69,88,52.709074244240995
70,88,52.69832021280123
71,88,52.713186650259956
72,88,52.63314676571699
73,88,52.613172603479704
74,88,52.639592635910084
75,88,52.692939725325154
76,88,52.64335598039298
77,88,52.55757615370418
78,88,52.547396563576235
79,88,52.59143643860414
80,88,52.53403600944857
81,88,52.519002227891384
82,88,52.59185872834832
83,88,52.439343043806865
84,88,52.410494749097786
85,88,52.44053188981872
86,88,52.44033970607729
87,88,52.499396221859584
88,88,52.594727235463424
89,88,52.55683165565269
90,88,52.49028040623678
91,88,52.39416763859933
92,88,52.4464699843538
93,88,52.35576277974404
94,88,52.309707920104366
95,88,52.227497744236224
96,88,52.20845253985966
97,88,52.210410825160785
98,88,52.19709301790014
99,88,52.239291389054614
0,89,51.14401903924047
1,89,51.18553986537156
2,89,51.30134567560774
3,89,51.304483842619824
4,89,51.17953187504792
5,89,51.177649858161466
6,89,51.191436564855195
7,89,51.352313713768936
8,89,51.34594669676988
9,89,51.38086671110806
10,89,51.303898269156775
11,89,51.426354137886484
12,89,51.457517226246246
13,89,51.472437102659896
14,89,51.383413941634345
15,89,51.370253462943104
16,89,51.585726065874
17,89,51.54401625257332
18,89,51.43357678622509
19,89,51.47370909034934
20,89,51.658701669050274
21,89,51.688751390974815
22,89,51.798967834223546
23,89,51.76977647486155
24,89,51.81886561315431
25,89,51.939966065672046
26,89,51.89374081144492
27,89,51.876496591436435
28,89,51.88229199565644
29,89,51.92648490566753
30,89,51.87014788147472
31,89,51.985086255628936
32,89,51.915872719356706
33,89,52.12783904969378
34,89,52.12158988949097
35,89,52.16748729098724
36,89,52.20220430868536
37,89,52.25593546946572
38,89,52.41102786216753
39,89,52.33651305891611
40,89,52.276827716394095
41,89,52.36024197733022
42,89,52.34366107720395
43,89,52.45444760333985
44,89,52.433355959566974
45,89,52.514018188511564
46,89,52.507765396502606
47,89,52.576413980290845
48,89,52.54466781417098
49,89,52.577995449166266
50,89,52.6195631630213
51,89,52.559167640602745
52,89,52.59257496991458
53,89,52.61192236755171
54,89,52.73574197617836
55,89,52.66087744480837
56,89,52.73416992395061
57,89,52.6188667180846
58,89,52.65109471485116
59,89,52.76693822211792
60,89,52.624924254414545
61,89,52.66429328506539
62,89,52.71298844449175
63,89,52.780074543110906
64,89,52.871461981662016
65,89,52.892966506915016
66,89,52.915897066748244
67,89,52.777407903642185
68,89,52.7586997816978
69,89,52.58485406161506
70,89,52.64374552953202
71,89,52.573241182438565
72,89,52.605471722964026
73,89,52.54716061543606
74,89,52.60016685132211
75,89,52.56523612775755
76,89,52.65622718583696
77,89,52.5437370702786
78,89,52.697019200215955
79,89,52.51800117645466
80,89,52.60856421471489
81,89,52.52559040170525
82,89,52.68682449882761
83,89,52.52762904450847
84,89,52.48831109368787
85,89,52.32309902088009
86,89,52.317050787253194
87,89,52.378567637551804
88,89,52.39635057915219
89,89,52.501312227461355
90,89,52.40803281492127
91,89,52.23687285555881
92,89,52.31667976449524
93,89,52.19980877493044
94,89,52.267748642695324
95,89,52.20958362939676
96,89,52.26797992497535
97,89,52.18354647708371
98,89,52.18210587458075
99,89,52.155834766980576
0,90,51.15851973261112
1,90,51.11536350904853
2,90,51.23596420204252
3,90,51.29993612553994
4,90,51.28667483717843
5,90,51.30190208904565
6,90,51.319931421485734
7,90,51.32064137510925
8,90,51.44752865448558
9,90,51.4681545617296
10,90,51.395866000627834
11,90,51.45969752851673
12,90,51.53671923916773
13,90,51.46289854531004
14,90,51.46461760007894
15,90,51.42452856447376
16,90,51.49256796583081
17,90,51.55424690583186
18,90,51.49036891319295
19,90,51.53603267934762
20,90,51.623939343376655
21,90,51.81985796710808
22,90,51.848767013533205
23,90,51.752078035629864
24,90,51.847934008524426
25,90,51.82273699071622
26,90,51.88625801288639
27,90,51.847033529564534
28,90,51.97137691982286
29,90,51.92271548640531
30,90,51.925069676109736
31,90,51.99737230157285
32,90,52.13021380671532
33,90,52.25747964529291
34,90,52.17040415883681
35,90,52.13636462433666
36,90,52.13741519594505
37,90,52.21944111509151
38,90,52.36925557804085
39,90,52.386498698728865
40,90,52.32878358050634
41,90,52.34157959451206
42,90,52.46572611270705
43,90,52.34244416285688
44,90,52.41083566109433
45,90,52.38686040368588
46,90,52.34406149477399
47,90,52.530033434047446
48,90,52.449387213143474
49,90,52.62943413458994
50,90,52.6463179147889
51,90,52.62232824933348
52,90,52.57853521761635
53,90,52.62678829917421
54,90,52.7172958857563
55,90,52.67980963273715
56,90,52.66537621662187
57,90,52.568674751807045
58,90,52.65539000807183
59,90,52.54184508431752
60,90,52.60216521825166
61,90,52.62251991393962
62,90,52.80187407557246
63,90,52.655643081059814
64,90,52.78706897458549
65,90,52.82651929516646
66,90,52.86678040488278
67,90,52.65675333839635
68,90,52.647771309316845
69,90,52.55755722194155
70,90,52.61867447506957
71,90,52.531481913606065
72,90,52.58182507311818
73,90,52.649709818337634
74,90,52.662897425028966
75,90,52.61840004493312
76,90,52.526383021568684
77,90,52.45077282879153
78,90,52.44530202067145
79,90,52.47084986404553
80,90,52.42281578404794
81,90,52.437603945956496
82,90,52.55826362578391
83,90,52.59856135795992
84,90,52.51448401742524
85,90,52.361392141328686
86,90,52.26633247377589
87,90,52.349812442534514
88,90,52.37697502892543
89,90,52.315952785989836
90,90,52.27305184733757
91,90,52.339621766129035
92,90,52.3025378321951
93,90,52.33405849850792
94,90,52.222110725050676
95,90,52.16436007687089
96,90,52.23114337926632
97,90,52.25348199537751
98,90,52.17001844101712
99,90,52.12246793250869
0,91,51.20345570219384
1,91,51.11709851090033
2,91,51.060741625045445
3,91,51.195054855863575
4,91,51.1930903756261
5,91,51.30061099480512
6,91,51.36522375319017
7,91,51.391936436554076
8,91,51.35033789502528
9,91,51.31624106410076
10,91,51.35946256802018
11,91,51.347235231949206
12,91,51.37127965388343
13,91,51.42146902049978
14,91,51.37554255439594
15,91,51.48202261844933
16,91,51.52049379550251
17,91,51.54235393466097
18,91,51.60306519928537
19,91,51.577783386308404
20,91,51.59887136361804
21,91,51.77350804017119
22,91,51.663936776928196
23,91,51.67091807369071
24,91,51.74459853306322
25,91,51.7680633674612
26,91,51.81845440564599
27,91,51.80841144423784
28,91,51.95966820951071
29,91,51.85797808954016
30,91,52.02667613733029
31,91,51.94278994837004
32,91,52.09767552086885
33,91,52.08647423120138
34,91,52.035245536688265
35,91,52.059439339052595
36,91,52.10581028287519
37,91,52.19196906907026
38,91,52.34208185957641
39,91,52.3433895034536
40,91,52.38794113682592
41,91,52.399731451580536
42,91,52.36186227481823
43,91,52.3904187899496
44,91,52.36069992877011
45,91,52.35566299492537
46,91,52.34370666797828
47,91,52.34502144641596
48,91,52.39862018334258
49,91,52.57570199669843
50,91,52.57497990461433
51,91,52.75555144968073
52,91,52.6393362597335
53,91,52.51436285021156
54,91,52.60423431157021
55,91,52.55806519021918
56,91,52.570976125713266
57,91,52.578115211837385
58,91,52.52781886118609
59,91,52.5827130375689
60,91,52.54550769939961
61,91,52.78584332445063
62,91,52.79947340064709
63,91,52.69693360083233
64,91,52.62362520049383
65,91,52.67522291081793
66,91,52.694807772495615
67,91,52.681726198736406
68,91,52.686524050180225
69,91,52.58891754435522
70,91,52.6546787407687
71,91,52.547973011441236
72,91,52.689288677039464
73,91,52.643072805203495
74,91,52.53288480998367
75,91,52.52979203327848
76,91,52.465703470722644
77,91,52.43484505335992
78,91,52.54823408866465
79,91,52.336063780422116
80,91,52.2300745144246
81,91,52.31301396655624
82,91,52.42173785846107
83,91,52.42703522993194
84,91,52.32389799635494
85,91,52.15193585009828
86,91,52.16003913991771
87,91,52.11231355440033
88,91,52.27129874751852
89,91,52.27873741119201
90,91,52.223683394748804
91,91,52.16495966009448
92,91,52.19449498149284
93,91,52.21640080510539
94,91,52.136883111079854
95,91,52.10407388649566
96,91,52.10125346390402
97,91,51.9807240179766
98,91,52.03213464972109
99,91,52.068923896196196
0,92,51.17516412365571
1,92,51.055447358456924
2,92,51.069418797268554
3,92,51.017066664434765
4,92,51.13183973990058
5,92,51.1786622805691
6,92,51.253655747548116
7,92,51.30463663175674
8,92,51.347976696663004
9,92,51.38792457891476
10,92,51.34413190689602
11,92,51.287520229955696
12,92,51.260270211671475
13,92,51.379712870589245
14,92,51.3851615181375
15,92,51.340078231109885
16,92,51.39626713342599
17,92,51.5572112018321
18,92,51.46458373723254
19,92,51.510035394511874
20,92,51.684334234708196
21,92,51.66456810650616
22,92,51.680678323616874
23,92,51.56877734288508
24,92,51.72713184574039
25,92,51.79823155170157
26,92,51.81080556811325
27,92,51.84078400921809
28,92,51.85652380638274
29,92,51.794872140153366
30,92,51.84625962313499
31,92,51.89852680327588
32,92,52.06923020501699
33,92,52.110858728721276
34,92,52.157224475369894
35,92,52.054565272035006
36,92,51.995538510368256
37,92,52.0988239967058
38,92,52.15685206782723
39,92,52.20141464157072
40,92,52.09916050694845
41,92,52.21813746628693
42,92,52.357370548908314
43,92,52.32272565765649
44,92,52.31388081180624
45,92,52.24633035616147
46,92,52.17264302188493
47,92,52.36244279483408
48,92,52.42209968870323
49,92,52.46565422344523
50,92,52.37902848017449
51,92,52.542599887149834
52,92,52.477479799179896
53,92,52.565305478596414
54,92,52.557073156353134
55,92,52.442067607150825
56,92,52.53534838474271
57,92,52.51998136385428
58,92,52.49751831834013
59,92,52.533787209406356
60,92,52.61324303945144
61,92,52.60440098760452
62,92,52.62541285361739
63,92,52.605475895300316
64,92,52.520701001677374
65,92,52.53320303514039
66,92,52.49684938624373
67,92,52.53497440257582
68,92,52.546592062839714
69,92,52.55057711505474
70,92,52.26993303101283
71,92,52.42845293271439
72,92,52.60128942772586
73,92,52.55073645662055
74,92,52.450775131299444
75,92,52.44999117974164
76,92,52.37418294802206
77,92,52.39312764667695
78,92,52.425425937759904
79,92,52.29136924134494
80,92,52.14189720577384
81,92,52.344932453387386
82,92,52.41951386440519
83,92,52.34227820705621
84,92,52.24194116246703
85,92,52.202005617198864
86,92,52.14218730048983
87,92,52.13913226761944
88,92,52.26128171207556
89,92,52.20868873294637
90,92,52.129192677594105
91,92,52.03801491279761
92,92,52.15570064762062
93,92,52.30670455014243
94,92,52.057095739143485
95,92,51.98034438038703
96,92,52.090795346484796
97,92,52.065024269629
98,92,52.00215398257335
99,92,52.06260152225544
0,93,51.03617768751731
1,93,51.0158483871156
2,93,50.97013221583235
3,93,51.05167043411768
4,93,51.03717155142212
5,93,51.10889359200436
6,93,51.078167336021394
7,93,51.01797557666237
8,93,51.30087289472473
9,93,51.22755580334218
10,93,51.24364218424335
11,93,51.295093006594264
12,93,51.24271720581365
13,93,51.33507315567492
14,93,51.3020985755655
15,93,51.340604529116035
16,93,51.382329427474886
17,93,51.48319930302194
18,93,51.414906957435264
19,93,51.38875963531034
20,93,51.422424643230116
21,93,51.56274221895106
22,93,51.56446235868937
23,93,51.478768483266556
24,93,51.447044190360074
25,93,51.73936958528946
26,93,51.718684874488254
27,93,52.00713010592211
28,93,51.91014108842699
29,93,51.8240903897966
30,93,51.79166878755579
31,93,51.95878934062293
32,93,52.01993261391319
33,93,52.13610173956881
34,93,52.032533112907124
35,93,52.082520880430266
36,93,52.001569673359704
37,93,52.10716841463832
38,93,52.19726972241673
39,93,52.15107896579214
40,93,52.11542534810545
41,93,52.15038961722223
42,93,52.18233659162017
43,93,52.26983747144234
44,93,52.19189536646937
45,93,52.19157003117405
46,93,52.19044979588688
47,93,52.40034802529611
48,93,52.33259370761035
49,93,52.43157919402727
50,93,52.370760065382605
51,93,52.237327408593515
52,93,52.405375657461306
53,93,52.443630495213334
54,93,52.57138498191536
55,93,52.61835994608598
56,93,52.477146974744386
57,93,52.50323031896919
58,93,52.49052516331365
59,93,52.6050048885981
60,93,52.536386951582635
61,93,52.62644169227039
62,93,52.523321249532046
63,93,52.59310507846562
64,93,52.60416387109409
65,93,52.49451055650848
66,93,52.578093271959816
67,93,52.566863528692416
68,93,52.50093376340446
69,93,52.47371463690706
70,93,52.49360669222161
71,93,52.32321448643206
72,93,52.50024010864409
73,93,52.509661966985576
74,93,52.53044660901076
75,93,52.36784375358451
76,93,52.39599373188674
77,93,52.38746180273569
78,93,52.388719107535735
79,93,52.349174971735934
80,93,52.309425340089774
81,93,52.34546291667369
82,93,52.29934744805042
83,93,52.258709816503796
84,93,52.248330451950594
85,93,52.176179230009886
86,93,52.18339873272029
87,93,52.208783923022224
88,93,52.14096386393322
89,93,52.16626023207857
90,93,52.044038280408046
91,93,52.09394245259034
92,93,52.20577632120289
93,93,52.108701957715994
94,93,52.138899305843175
95,93,52.01836500624127
96,93,52.19188566783193
97,93,52.115841980458995
98,93,52.065649118883954
99,93,52.069758279523484
0,94,51.14167915640337
1,94,51.048045183374605
2,94,51.01007529264864
3,94,51.0451810346399
4,94,51.07231010215408
5,94,51.03396890288648
6,94,51.168770183178324
7,94,51.1782150777233
8,94,51.30341032439336
9,94,51.27970609041958
10,94,51.21736525400848
11,94,51.30357029095305
12,94,51.2187366341671
13,94,51.26054738948931
14,94,51.337934521498376
15,94,51.218352514474525
16,94,51.35841835818459
17,94,51.41983290677817
18,94,51.47901743150236
19,94,51.46228188769564
20,94,51.37429974300737
21,94,51.529995328962784
22,94,51.47489693358736
23,94,51.351008032826066
24,94,51.56121780615307
25,94,51.59088848510505
26,94,51.715861609099974
27,94,51.87801093230929
28,94,51.86453862818239
29,94,51.84561651647377
30,94,51.81596559197092
31,94,51.85469660505459
32,94,52.044710191812435
33,94,52.10068448677426
34,94,52.04254014311723
35,94,52.054084499218924
36,94,52.10462144073286
37,94,52.13872268694924
38,94,52.116896866909926
39,94,51.98230723025438
40,94,52.07534959194238
41,94,52.14458347630186
42,94,52.139316839749085
43,94,52.210488275388734
44,94,52.15905017523411
45,94,52.164898217282264
46,94,52.2162008787269
47,94,52.30165518479142
48,94,52.336978190172296
49,94,52.36668630241208
50,94,52.3499191339946
51,94,52.37022519171149
52,94,52.286133596521765
53,94,52.43328253284303
54,94,52.52909406252586
55,94,52.49626217612464
56,94,52.546618653729695
57,94,52.45470364324753
58,94,52.47847531639633
59,94,52.44292645455039
60,94,52.50536477821882
61,94,52.57645561814784
62,94,52.51406017582475
63,94,52.57841500098731
64,94,52.592351541716866
65,94,52.62766488338605
66,94,52.44784767311538
67,94,52.56889494690968
68,94,52.52578869124586
69,94,52.45100655505653
70,94,52.45756518131069
71,94,52.412329881502075
72,94,52.51067459930747
73,94,52.42910461439969
74,94,52.35529021965503
75,94,52.31567906785685
76,94,52.31918829962405
77,94,52.31860520057829
78,94,52.38176065453145
79,94,52.31150950253039
80,94,52.28173010285994
81,94,52.25517232129071
82,94,52.21876846075875
83,94,52.22606220906427
84,94,52.247396455903775
85,94,52.07937436914551
86,94,52.143066862228316
87,94,52.14480120250797
88,94,52.078751547194585
89,94,52.08436165759017
90,94,52.053683543665656
91,94,51.990266753778116
92,94,52.07941372693034
93,94,52.064305002332816
94,94,52.11406614306551
95,94,51.89817515137234
96,94,52.15951916879278
97,94,52.227483041188634
98,94,52.010117162505445
99,94,52.03446914381288
0,95,51.05857172728111
1,95,51.077946505238664
2,95,51.07422621511624
3,95,51.07590174870723
4,95,51.04996018104192
5,95,51.1388915865126
6,95,51.09927761414439
7,95,51.17598225662018
8,95,51.276256199877814
9,95,51.31157025001908
10,95,51.28396248283643
11,95,51.341936818423164
12,95,51.197125933566845
13,95,51.34075697517516
14,95,51.33815808922128
15,95,51.2681601250681
16,95,51.381533959211986
17,95,51.33882258112819
18,95,51.36906568930845
19,95,51.38893703714394
20,95,51.44707538502794
21,95,51.52022154216516
22,95,51.43990919815929
23,95,51.4752511134076
24,95,51.33024632380945
25,95,51.49147928844557
26,95,51.76138426454425
27,95,51.7807031789276
28,95,51.765800034882574
29,95,51.854474575808645
30,95,51.82365015537903
31,95,51.88611925338787
32,95,51.96881266662595
33,95,51.97657704648848
34,95,52.05220796606167
35,95,51.98904195185693
36,95,51.97154255773109
37,95,52.06066576817514
38,95,51.984420339502734
39,95,51.992243504310935
40,95,51.85967542491411
41,95,52.01766442496221
42,95,52.158318639353865
43,95,52.14844664660405
44,95,52.14268772233033
45,95,52.20472806893508
46,95,52.19055760920114
47,95,52.29348254872405
48,95,52.2668957422345
49,95,52.26467255824205
50,95,52.317020139752515
51,95,52.30967263557537
52,95,52.350480736263734
53,95,52.3996252240722
54,95,52.53783649864366
55,95,52.46069584783958
56,95,52.40725085955508
57,95,52.363740059444254
58,95,52.35628577208779
59,95,52.34742072189532
60,95,52.400978378536564
61,95,52.53688712394834
62,95,52.38706654974468
63,95,52.49120979514716
64,95,52.52140410490297
65,95,52.55140943213437
66,95,52.46532338669732
67,95,52.53682622530861
68,95,52.50053696369505
69,95,52.404438256055286
70,95,52.301115127545536
71,95,52.44126617225603
72,95,52.374160702529764
73,95,52.36583960383333
74,95,52.256264268105035
75,95,52.13824571102547
76,95,52.21460434067194
77,95,52.27296139519609
78,95,52.29924159542575
79,95,52.26206378636483
80,95,52.21900750106513
81,95,52.15988270140127
82,95,52.16310490492886
83,95,52.14172426271998
84,95,52.096642597331595
85,95,52.054976771994724
86,95,52.102505721157996
87,95,52.12291130624459
88,95,52.08783626983306
89,95,52.05223125584001
90,95,52.0043317137548
91,95,52.07559257562026
92,95,52.07756419246928
93,95,52.04742363122362
94,95,52.05999686987518
95,95,52.09489183369206
96,95,52.078704537722786
97,95,52.04183100232105
98,95,52.04494890596164
99,95,52.08735415131677
0,96,51.097379880501656
1,96,51.06615898083751
2,96,50.94769937614288
3,96,50.971588840217755
4,96,51.03457733794914
5,96,51.039038401319054
6,96,50.94377216739789
7,96,51.07428792952843
8,96,51.253307089966384
9,96,51.19166825114647
10,96,51.280146616559705
11,96,51.2764309190122
12,96,51.156260363465684
13,96,51.31435289473274
14,96,51.30693997006128
15,96,51.14546833602162
16,96,51.060052386207104
17,96,51.18228195959599
18,96,51.3528673121581
19,96,51.35813821825368
20,96,51.43888407149165
21,96,51.43003338035376
22,96,51.496192093265606
23,96,51.3533169359642
24,96,51.40950634795698
25,96,51.514954717624086
26,96,51.69450217046582
27,96,51.668496969421305
28,96,51.67390232597398
29,96,51.81477728374572
30,96,51.74043184478773
31,96,51.849518260579444
32,96,51.87835933321253
33,96,51.88358701143184
34,96,51.826746337748354
35,96,52.001682273094126
36,96,52.021207226817445
37,96,52.0916571616019
38,96,52.01700626270429
39,96,51.88278900825244
40,96,51.848989434554554
41,96,51.96448510299073
42,96,51.96430123582105
43,96,52.034756432928056
44,96,52.06161235027843
45,96,52.1686481339376
46,96,52.127578888167804
47,96,52.19054598028145
48,96,52.24872268192665
49,96,52.337925315075715
50,96,52.37436387899076
51,96,52.26951046743744
52,96,52.1241066229684
53,96,52.2264526614678
54,96,52.377337598088324
55,96,52.4093086468084
56,96,52.38318439515796
57,96,52.38300428769239
58,96,52.39329323258334
59,96,52.28896503165643
60,96,52.46758938404829
61,96,52.49712104958393
62,96,52.55000861104964
63,96,52.41292968388761
64,96,52.56236419925311
65,96,52.75125601315088
66,96,52.38578080780101
67,96,52.57057617323844
68,96,52.44221786328043
69,96,52.3201901733574
70,96,52.351558615844695
71,96,52.38453357324182
72,96,52.44749480895572
73,96,52.345162273515975
74,96,52.22245790742285
75,96,52.213527223362085
76,96,52.18652065251792
77,96,52.204803909060985
78,96,52.18240447713748
79,96,52.19210972849459
80,96,52.219090460657796
81,96,52.19044796431463
82,96,52.05964852944236
83,96,52.12625954686135
84,96,52.14557304718861
85,96,52.04277980365717
86,96,52.088962746148134
87,96,52.06454129650624
88,96,52.11314190769541
89,96,51.98062939362482
90,96,52.11331390956961
91,96,52.03426876693637
92,96,52.102915361240946
93,96,52.06882200546029
94,96,51.929080719649725
95,96,51.957311864209146
96,96,52.09387963427678
97,96,52.10879892286539
98,96,52.07571061764235
99,96,52.00728478755245
0,97,51.05768657455873
1,97,51.069607795763645
2,97,50.98930779760154
3,97,51.17229425355799
4,97,51.15318224265283
5,97,51.09330751460181
6,97,51.00603762985499
7,97,51.0540986031313
8,97,51.13684808658714
9,97,51.19924654941516
10,97,51.12097345581312
11,97,51.20592360879224
12,97,51.18535449539619
13,97,51.343412232796986
14,97,51.186159633979265
15,97,51.15288339686396
16,97,51.129422600550484
17,97,51.28092447054771
18,97,51.27495058858137
19,97,51.34055155055873
20,97,51.464442776636496
21,97,51.419171516390804
22,97,51.40068216670525
23,97,51.41734571039468
24,97,51.47528581156317
25,97,51.50274027995153
26,97,51.58501562864262
27,97,51.55658315566958
28,97,51.651381275665464
29,97,51.71280459330666
30,97,51.70850413896442
31,97,51.73820487105473
32,97,51.71013216093558
33,97,51.726907896237066
34,97,51.85614048110064
35,97,51.920503384298115
36,97,51.90799405371826
37,97,51.99772215222959
38,97,52.032864876195134
39,97,52.0117954694576
40,97,51.91106221594073
41,97,51.95433233378215
42,97,51.94895078725587
43,97,51.9585936687296
44,97,52.053890055948585
45,97,52.11390842140688
46,97,52.08073113044528
47,97,52.16853433340482
48,97,52.268486484248456
49,97,52.307953487244376
50,97,52.353747244847646
51,97,52.214399747305976
52,97,52.260061026464676
53,97,52.33524696930225
54,97,52.376401568142356
55,97,52.38499109763481
56,97,52.4754577080487
57,97,52.413357847245464
58,97,52.40800007736415
59,97,52.3846993996602
60,97,52.454775244200285
61,97,52.404302257901506
62,97,52.48488777144672
63,97,52.44602435567118
64,97,52.47297382947908
65,97,52.577159498838675
66,97,52.484774629860965
67,97,52.55649035408424
68,97,52.39347685700577
69,97,52.33692477007889
70,97,52.55296117961624
71,97,52.4423638627691
72,97,52.430474628964674
73,97,52.17770113263794
74,97,52.154239317153824
75,97,52.14970641167597
76,97,52.17924860726191
77,97,52.20769012788341
78,97,52.28108036868482
79,97,52.23288834118465
80,97,52.12607805195337
81,97,52.21250422321466
82,97,52.335382333930006
83,97,52.118310268341205
84,97,52.1388545753814
85,97,52.01474879816742
86,97,52.07231004258398
87,97,51.999778258368806
88,97,51.96574382328362
89,97,52.048827640067174
90,97,52.00427925101167
91,97,52.03719084832366
92,97,51.94735608509429
93,97,51.97350519923872
94,97,51.96750979511339
95,97,51.81454663491558
96,97,52.006203282430285
97,97,52.04549645669572
98,97,52.06779723446153
99,97,51.96560246166932
0,98,50.98215283326091
1,98,50.98820791243104
2,98,50.944769403471035
3,98,51.17526303641121
4,98,51.157811348038756
5,98,51.16917772699816
6,98,50.928714985065724
7,98,51.01199070043081
8,98,51.13937629531492
9,98,51.075617176288944
10,98,51.14733506148434
11,98,51.16202301564478
12,98,51.200748465318746
13,98,51.31945445412683
14,98,51.274468248561995
15,98,51.159005592178794
16,98,51.07504376368367
17,98,51.25089153736514
18,98,51.28356342364464
19,98,51.381891584569765
20,98,51.416412690406055
21,98,51.425438127689894
22,98,51.30726722972302
23,98,51.422427433497376
24,98,51.59537100324439
25,98,51.565669544027145
26,98,51.595911299764
27,98,51.65496141391983
28,98,51.6850145098721
29,98,51.652942360432476
30,98,51.6323439134058
31,98,51.69210609308744
32,98,51.629359994543265
33,98,51.80488409015512
34,98,51.8032014567909
35,98,51.92980825001338
36,98,51.85769801188474
37,98,51.9042642997224
38,98,51.97405601732547
39,98,51.94269611927032
40,98,52.01300676617688
41,98,51.890166610060724
42,98,51.998706655110496
43,98,52.0182343604987
44,98,52.00974632933923
45,98,52.00168545944693
46,98,51.9747767367236
47,98,52.01144079332607
48,98,52.126557637034814
49,98,52.25219817693593
50,98,52.205960694567096
51,98,52.15740799475466
52,98,52.20546520195563
53,98,52.269956898157695
54,98,52.3177382507749
55,98,52.358195042432925
56,98,52.34519498334842
57,98,52.414314683084896
58,98,52.368593870790306
59,98,52.355523329818816
60,98,52.236532000201436
61,98,52.39403896208827
62,98,52.31840040049376
63,98,52.48682749950564
64,98,52.47322886487959
65,98,52.50539198062877
66,98,52.48273426937727
67,98,52.55170033424243
68,98,52.454903084533186
69,98,52.312346662412544
70,98,52.32109507312388
71,98,52.333554491056915
72,98,52.23168116902605
73,98,52.21099710154233
74,98,52.24162133216707
75,98,52.22085012465457
76,98,52.2250388497419
77,98,52.26358192160592
78,98,52.292046163913184
79,98,52.28188156019629
80,98,52.213562310093344
81,98,52.13018574219715
82,98,52.09226958459845
83,98,52.04779004122841
84,98,52.01636759681397
85,98,51.97494692627094
86,98,51.94065037916961
87,98,51.91534366111318
88,98,52.05892185063865
89,98,52.021418991981314
90,98,52.017923868885404
91,98,52.04347349583587
92,98,52.03031027627952
93,98,51.97682256170507
94,98,51.94263725285996
95,98,51.914107353716055
96,98,51.95718204684619
97,98,51.978642693319586
98,98,51.92892939933149
99,98,51.7988429830284
0,99,50.90545408206841
1,99,50.95741578097836
2,99,50.96344250514673
3,99,50.96660247084706
4,99,51.09689883785285
5,99,51.10920204099329
6,99,50.88983209035858
7,99,50.88400978257858
8,99,50.99670041391475
9,99,51.01414653368768
10,99,51.19858979306213
11,99,51.089327824516886
12,99,51.17472682601984
13,99,51.10437497957868
14,99,51.197568514895146
15,99,51.16342364586734
16,99,51.1006730506351
17,99,51.22123706872443
18,99,51.31402980121509
19,99,51.43532442186394
20,99,51.31710085607011
21,99,51.40488522370373
22,99,51.431091062341665
23,99,51.48226546332556
24,99,51.59386892149775
25,99,51.44701222998564
26,99,51.57541627664497
27,99,51.6613696389064
28,99,51.61568631581996
29,99,51.549770875208516
30,99,51.625971608719205
31,99,51.689375154758174
32,99,51.70224137289922
33,99,51.73818242882795
34,99,51.82303954581079
35,99,51.82473023903235
36,99,51.74618564574298
37,99,51.86373943371863
38,99,51.860303018107025
39,99,51.80167408469339
40,99,51.93106582539892
41,99,51.84526110957012
42,99,52.04212279429377
43,99,52.00708437905723
44,99,51.983440570139706
45,99,51.97143266094695
46,99,52.04568174363201
47,99,52.111999379007855
48,99,52.14118415593049
49,99,52.18338474580595
50,99,52.2424129910155
51,99,52.22417939496088
52,99,52.13791806136737
53,99,52.13554856786022
54,99,52.14449209864023
55,99,52.23475061329539
56,99,52.29649329563327
57,99,52.25496927273128
58,99,52.352795315093374
59,99,52.34083820521103
60,99,52.307041459993975
61,99,52.28352822065985
62,99,52.29332301798509
63,99,52.34207163369317
64,99,52.37711656346078
65,99,52.46073869939099
66,99,52.52080717418654
67,99,52.55041895590517
68,99,52.43758475872846
69,99,52.34457055098069
70,99,52.36577067484438
71,99,52.45244605963797
72,99,52.09045670450281
73,99,52.17861550497998
74,99,52.137200476685464
75,99,52.19031629230773
76,99,52.22528434662847
77,99,52.22143755100009
78,99,52.22265402854618
79,99,52.21576011566964
80,99,52.12824299556393
81,99,52.0943600794401
82,99,52.0869362695937
83,99,52.14154079095659
84,99,52.06788689497801
85,99,52.03139434103646
86,99,51.94920926291491
87,99,51.93993642858451
88,99,52.02191855620705
89,99,52.09343837443363
90,99,52.049524964359556
91,99,51.95597647766418
92,99,52.10919718219233
93,99,52.025499952418144
94,99,51.9777650573889
95,99,51.84101700205626
96,99,51.93980095367545
97,99,52.011713953298454
98,99,51.88620990525284
99,99,51.86825327658032


==> data/heatmaps/laplace_A53_matrix.csv <==
x,y,z
0,0,-0.19295785094527673
1,0,-0.1916557266113159
2,0,-0.1878045679131901
3,0,-0.18169991927607043
4,0,-0.17366443049832014
5,0,-0.16411633336156228
6,0,-0.15368899305758532
7,0,-0.14288904646673473
8,0,-0.1322161200487244
9,0,-0.12221510154358839
10,0,-0.11319832266963203
11,0,-0.10548231969733024
12,0,-0.09930365074251313
13,0,-0.09450735011341749
14,0,-0.09113401133799925
15,0,-0.08901949710616464
16,0,-0.0879330709694841
17,0,-0.08771299201998772
18,0,-0.08813933228884707
19,0,-0.08917139217282966
20,0,-0.09068976052822109
21,0,-0.09276908288848063
22,0,-0.09539869045420346
23,0,-0.09867925584421755
24,0,-0.10254087270004675
25,0,-0.10685339964311424
26,0,-0.11147207115118363
27,0,-0.11617528904207575
28,0,-0.12053049586575071
29,0,-0.12434607880823023
30,0,-0.1272844844015708
31,0,-0.12928761205057526
32,0,-0.13018970505163452
33,0,-0.1301603173278636
34,0,-0.12935704554183758
35,0,-0.1279262858834045
36,0,-0.12625424237739935
37,0,-0.12454866792631947
38,0,-0.12313573689789337
39,0,-0.12209067908588622
40,0,-0.12151774001176818
41,0,-0.12157257732815197
42,0,-0.1221734036489579
43,0,-0.12331707011344406
44,0,-0.12476316566062451
45,0,-0.12650285754807555
46,0,-0.1282742561361374
47,0,-0.1299859330356412
48,0,-0.13139497201791528
49,0,-0.13247424621567916
50,0,-0.13316241259872186
51,0,-0.13342707985430025
52,0,-0.13339215963605966
53,0,-0.1330390547946081
54,0,-0.132523544992182
55,0,-0.1317539758319981
56,0,-0.130800596919471
57,0,-0.12955511045947787
58,0,-0.12781123841523367
59,0,-0.12556276487339346
60,0,-0.12260789180527354
61,0,-0.1188562844245098
62,0,-0.11445405913764262
63,0,-0.10950439088446728
64,0,-0.1041712124579135
65,0,-0.09891357924152544
66,0,-0.09395332190160843
67,0,-0.08976225290189177
68,0,-0.08667690200036304
69,0,-0.08494462001726788
70,0,-0.08471853362334514
71,0,-0.08603293598116579
72,0,-0.08874331055994844
73,0,-0.09263627167183586
74,0,-0.09728938787066
75,0,-0.1022983305492744
76,0,-0.10701949448412051
77,0,-0.11111999032891617
78,0,-0.11403764283386408
79,0,-0.11550276307843887
80,0,-0.1152624448586721
81,0,-0.11334994104981888
82,0,-0.10987905355887051
83,0,-0.10507545594555268
84,0,-0.09932413704427745
85,0,-0.09299349672619428
86,0,-0.08644195764009055
87,0,-0.08005236916415015
88,0,-0.0740608760233954
89,0,-0.06869088422809
90,0,-0.06394974607064796
91,0,-0.059937809039183776
92,0,-0.05652417765213613
93,0,-0.053776800086779986
94,0,-0.0514861105084492
95,0,-0.04969288352185686
96,0,-0.048307221167306125
97,0,-0.047324181708063406
98,0,-0.046767954293500225
99,0,-0.04655044935771002
0,1,-0.19142647856915573
1,1,-0.19011952027267398
2,1,-0.18625515149960847
3,1,-0.18012799076586816
4,1,-0.1720624285408121
5,1,-0.1624774354577312
6,1,-0.1520085968913918
7,1,-0.1411642273033067
8,1,-0.13044741333033016
9,1,-0.12040646931291121
10,1,-0.11135700000795623
11,1,-0.10361921616731706
12,1,-0.09743080771568202
13,1,-0.09264040228299564
14,1,-0.08928678694155678
15,1,-0.08720424032344454
16,1,-0.08615950807779882
17,1,-0.08598575542509934
18,1,-0.08645888221690257
19,1,-0.08753354088457854
20,1,-0.08908518539647048
21,1,-0.09118728142402688
22,1,-0.09382766195540171
23,1,-0.09710720535167638
24,1,-0.1009593716571544
25,1,-0.10525633373254095
26,1,-0.10985809126577806
27,1,-0.11454638225495728
28,1,-0.1188940077990992
29,1,-0.12271157291797863
30,1,-0.12566401912590663
31,1,-0.1276927812205031
32,1,-0.12863036340604594
33,1,-0.12864449797325506
34,1,-0.12788744626050175
35,1,-0.1265023870901132
36,1,-0.12486934577646025
37,1,-0.12319132471748162
38,1,-0.12179032907806686
39,1,-0.1207393702961781
40,1,-0.12014055155577807
41,1,-0.12014956892016926
42,1,-0.12068599353369791
43,1,-0.12174912264799786
44,1,-0.1231026716704946
45,1,-0.12474174103135738
46,1,-0.1264089728529143
47,1,-0.1280186305020834
48,1,-0.12933198001974233
49,1,-0.1303255236152836
50,1,-0.13094100376383722
51,1,-0.1311478094312406
52,1,-0.13107096287058084
53,1,-0.1306921342966234
54,1,-0.13016714511468308
55,1,-0.1294032494924977
56,1,-0.128470334811027
57,1,-0.1272588636020373
58,1,-0.12556233655504911
59,1,-0.12337247043979005
60,1,-0.12048609990051773
61,1,-0.1168113213889228
62,1,-0.11249210940331977
63,1,-0.10762873319890787
64,1,-0.10238351415955549
65,1,-0.09721210350289766
66,1,-0.09233543732261751
67,1,-0.08822274155681953
68,1,-0.08520844757913437
69,1,-0.08353965029527899
70,1,-0.08336628024608217
71,1,-0.08472276233533194
72,1,-0.08746426730340318
73,1,-0.09137675913098064
74,1,-0.09604084949569369
75,1,-0.10105351298625465
76,1,-0.10577630291118112
77,1,-0.10987900088457536
78,1,-0.11280555716439267
79,1,-0.11428966156927345
80,1,-0.11408244686754188
81,1,-0.11221915158148477
82,1,-0.10881268777302466
83,1,-0.10408986841684964
84,1,-0.09843195755729539
85,1,-0.09220619123425422
86,1,-0.08576872008688952
87,1,-0.0794989619334956
88,1,-0.07363338021059462
89,1,-0.0683921320569425
90,1,-0.06378195021625288
91,1,-0.059901559258833004
92,1,-0.05661885602421535
93,1,-0.05399756722181337
94,1,-0.051824980940182286
95,1,-0.05013777516251139
96,1,-0.0488406532413137
97,1,-0.04792489369992836
98,1,-0.04741019086122833
99,1,-0.04720710297351616
0,2,-0.1869014644435083
1,2,-0.18557862943816872
2,2,-0.18167058117614943
3,2,-0.17546967617272458
4,2,-0.1673061636283819
5,2,-0.1576020327374863
6,2,-0.14700027926846815
7,2,-0.136015027736903
8,2,-0.12516031937320804
9,2,-0.1149951364068329
10,2,-0.10584518456562364
11,2,-0.0980418098570226
12,2,-0.09182619448529294
13,2,-0.08705772985649674
14,2,-0.08376995039270696
15,2,-0.08179237212880253
16,2,-0.08088420000331098
17,2,-0.08086333434675907
18,2,-0.08149291672725667
19,2,-0.08271328459704819
20,2,-0.08438399315946299
21,2,-0.08657411089370726
22,2,-0.089266211199174
23,2,-0.09256089928385336
24,2,-0.0964008048085816
25,2,-0.10066454713432904
26,2,-0.10522579658118048
27,2,-0.1098762711890231
28,2,-0.11420484160043998
29,2,-0.11802912252733222
30,2,-0.12102203806989564
31,2,-0.12312429592020635
32,2,-0.12416384442167328
33,2,-0.1243035224133564
34,2,-0.12368022489681607
35,2,-0.12242785129092226
36,2,-0.1209082178220342
37,2,-0.11931029066909105
38,2,-0.11794367371931003
39,2,-0.11687475412963977
40,2,-0.1161992178977016
41,2,-0.11607281317083107
42,2,-0.11641908695401071
43,2,-0.11724446798689314
44,2,-0.11832483639955171
45,2,-0.11966674121867982
46,2,-0.12102612122907885
47,2,-0.12233384037335782
48,2,-0.12336335352574679
49,2,-0.12410171996816644
50,2,-0.12449969986118958
51,2,-0.1245318788160148
52,2,-0.12432664037169161
53,2,-0.12386652159511868
54,2,-0.12330762647161464
55,2,-0.12255420000656159
56,2,-0.12167519760168943
57,2,-0.12055766274352209
58,2,-0.11899464465113851
59,2,-0.11697194233784103
60,2,-0.1142826300147135
61,2,-0.11083032830356387
62,2,-0.1067528498451793
63,2,-0.10214211499987869
64,2,-0.09715581216732971
65,2,-0.09223954705521464
66,2,-0.08761165016858286
67,2,-0.08373368772845424
68,2,-0.0809337812843296
69,2,-0.07945815651692101
70,2,-0.0794471516746853
71,2,-0.08093543287304783
72,2,-0.08377698509320908
73,2,-0.08775557911758369
74,2,-0.09246040652760712
75,2,-0.09749187981196883
76,2,-0.10222622811943438
77,2,-0.10634056082835741
78,2,-0.10929643475901685
79,2,-0.11083716188022663
80,2,-0.11072546710147435
81,2,-0.10900250383838284
82,2,-0.1057787070667473
83,2,-0.1012845908435338
84,2,-0.09589090325607685
85,2,-0.08996199599459942
86,2,-0.08384785025373276
87,2,-0.07791825321874057
88,2,-0.07241090059687849
89,2,-0.06753668283545267
90,2,-0.06330074606830749
91,2,-0.0597970920825901
92,2,-0.05689022152455436
93,2,-0.054631469872219895
94,2,-0.05279899523429776
95,2,-0.0514174825648297
96,2,-0.05037586820526485
97,2,-0.0496544194938906
98,2,-0.04925968322822882
99,2,-0.049098247742222156
0,3,-0.17998004123637656
1,3,-0.1786303487897385
2,3,-0.1746481692107409
3,3,-0.16832234614139452
4,3,-0.159992754562154
5,3,-0.15008635816229798
6,3,-0.13925796315288608
7,3,-0.12803100786004507
8,3,-0.11693699388251844
9,3,-0.10655177362514223
10,3,-0.09721731231093145
11,3,-0.08928292958444217
12,3,-0.08299574874308746
13,3,-0.07823341057064681
14,3,-0.07502204698630521
15,3,-0.07318455843596894
16,3,-0.0724693462916548
17,3,-0.07267085831517761
18,3,-0.0735324288280026
19,3,-0.07497175822663849
20,3,-0.07682284773636638
21,3,-0.07914711019293463
22,3,-0.08191824471487053
23,3,-0.08523550523023005
24,3,-0.08905536214024323
25,3,-0.09326649826562061
26,3,-0.09776371953830676
27,3,-0.10235490642480727
28,3,-0.10665470125150023
29,3,-0.110492254080782
30,3,-0.11355366064617556
31,3,-0.11577879784454126
32,3,-0.11698859613716195
33,3,-0.11733805579297041
34,3,-0.11693952251516748
35,3,-0.11591179210063274
36,3,-0.1145872141687505
37,3,-0.113131824004995
38,3,-0.11183484970570134
39,3,-0.11075173732569965
40,3,-0.10996740830887575
41,3,-0.1096372562351462
42,3,-0.10969088765523338
43,3,-0.11014569648159522
44,3,-0.11079687395522342
45,3,-0.11166894410325767
46,3,-0.11253921695151803
47,3,-0.11336507163014176
48,3,-0.11393974067232193
49,3,-0.11426750312057266
50,3,-0.11431408700627799
51,3,-0.11406294318476284
52,3,-0.11364837707878905
53,3,-0.11305480146802438
54,3,-0.11243894430572254
55,3,-0.11170045660037431
56,3,-0.11090632000377809
57,3,-0.10993789087569894
58,3,-0.1085869515363811
59,3,-0.10682923443982872
60,3,-0.10445163802614843
61,3,-0.10135035524581326
62,3,-0.09765324558065913
63,3,-0.09343939446080185
64,3,-0.08885969872790156
65,3,-0.08434408100129076
66,3,-0.08010744611055998
67,3,-0.07659974335638253
68,3,-0.07413916575387702
69,3,-0.07297072384790226
70,3,-0.07321929411955352
71,3,-0.07491959652361402
72,3,-0.07792331538530561
73,3,-0.0820102348789078
74,3,-0.08678262677494786
75,3,-0.0918460290904477
76,3,-0.09659958012071002
77,3,-0.10073166315578419
78,3,-0.10373160241579171
79,3,-0.10535793340113742
80,3,-0.10539159134350484
81,3,-0.10388327629880223
82,3,-0.1009396140334502
83,3,-0.09679735204008466
84,3,-0.09181079442896589
85,3,-0.08634024437105836
86,3,-0.08072656273270695
87,3,-0.0753246994345318
88,3,-0.07037471780313354
89,3,-0.06607323510888818
90,3,-0.06242324843060487
91,3,-0.05951119048950204
92,3,-0.057196341922463034
93,3,-0.05551009017653996
94,3,-0.05421585191288614
95,3,-0.05331893173024582
96,3,-0.05268284320300154
97,3,-0.05227014141200925
98,3,-0.05206612391339149
99,3,-0.051970945803077484
0,4,-0.17135380647414422
1,4,-0.1699643454330726
2,4,-0.16587176078155608
3,4,-0.15936110365692002
4,4,-0.1507863302995247
5,4,-0.14058245249543688
6,4,-0.12942098093026289
7,4,-0.11783890982951561
8,4,-0.10639166804867273
9,4,-0.09567772049376799
10,4,-0.08606107334981061
11,4,-0.07791501083647745
12,4,-0.0714948680224552
13,4,-0.06670363917783106
14,4,-0.06355883283686126
15,4,-0.06187558894544054
16,4,-0.06138953898789623
17,4,-0.06186519965285697
18,4,-0.06302020503790118
19,4,-0.0647422407846534
20,4,-0.0668308026433806
21,4,-0.06933552064674586
22,4,-0.07221707825374324
23,4,-0.07557078518675553
24,4,-0.0793694210196918
25,4,-0.08351434588257689
26,4,-0.08792671716855693
27,4,-0.09243632897960197
28,4,-0.0966923942678477
29,4,-0.10054051932729635
30,4,-0.10368586892946041
31,4,-0.10606891727456969
32,4,-0.10750294444096653
33,4,-0.10813361528471432
34,4,-0.1080419256386449
35,4,-0.10732692918099929
36,4,-0.10628185834229953
37,4,-0.10504171118827799
38,4,-0.10386766647843615
39,4,-0.10279968498252856
40,4,-0.10190704168417142
41,4,-0.10134315541836258
42,4,-0.10104443417549192
43,4,-0.10104122120173997
44,4,-0.10115338086961856
45,4,-0.10142797956177674
46,4,-0.10167031587843667
47,4,-0.10187231530107965
48,4,-0.10185356772035448
49,4,-0.10164148277544882
50,4,-0.10122248629886599
51,4,-0.10059271742284182
52,4,-0.09989543604751816
53,4,-0.09911863757315587
54,4,-0.09842059036782302
55,4,-0.09769566384056816
56,4,-0.09700786575922393
57,4,-0.0962311385465
58,4,-0.09515505252511502
59,4,-0.09374121877772268
60,4,-0.09176829264833941
61,4,-0.08912204401713097
62,4,-0.08591671359317843
63,4,-0.08221492104166828
64,4,-0.07815910568206164
65,4,-0.07415846090043487
66,4,-0.07042411866950715
67,4,-0.06739139556702867
68,4,-0.06536545745439071
69,4,-0.06459012019968213
70,4,-0.06517003882618155
71,4,-0.06714008949165873
72,4,-0.07034895395463536
73,4,-0.07457114321186964
74,4,-0.07942570852992503
75,4,-0.08452478766048444
76,4,-0.08929700232147297
77,4,-0.09344468475865142
78,4,-0.09649288124001032
79,4,-0.09821955843835894
80,4,-0.09842860798289621
81,4,-0.09718326055826765
82,4,-0.09458530063238868
83,4,-0.0908802788480898
84,4,-0.08640173653839156
85,4,-0.08150597597068554
86,4,-0.07652354039328202
87,4,-0.07179108266518597
88,4,-0.06755253149822238
89,4,-0.06398661140156037
90,4,-0.06109395269413653
91,4,-0.05895050193885254
92,4,-0.05740862719085271
93,4,-0.056472576276973996
94,4,-0.055885678831145924
95,4,-0.0556268472046213
96,4,-0.055525528856378514
97,4,-0.05552042390900169
98,4,-0.05556836669893528
99,4,-0.055560731899277016
0,5,-0.16200127349202376
1,5,-0.1605582635211249
2,5,-0.1563162175270918
3,5,-0.14955679763716034
4,5,-0.1406525910642813
5,5,-0.13005014831196604
6,5,-0.11844227008532471
7,5,-0.10638367769661272
8,5,-0.09445937705550023
9,5,-0.0832950537214856
10,5,-0.07328166069146391
11,5,-0.06482126893115492
12,5,-0.0581795329671877
13,5,-0.05329154412720527
14,5,-0.05016631843864161
15,5,-0.04861133446411259
16,5,-0.04834940969431045
17,5,-0.04911114318565524
18,5,-0.05058441457822482
19,5,-0.05262124640557886
20,5,-0.054979275092591706
21,5,-0.057691810361575335
22,5,-0.06070251309029118
23,5,-0.0640991195659808
24,5,-0.0678711646796728
25,5,-0.07193444216954958
26,5,-0.07623929813325958
27,5,-0.08064248446225974
28,5,-0.08483505413187231
29,5,-0.08868376952887047
30,5,-0.09191862398529338
31,5,-0.09448277216233691
32,5,-0.09618236584537954
33,5,-0.09715284045159933
34,5,-0.09743902319132758
35,5,-0.09711636949305102
36,5,-0.09643103956022969
37,5,-0.09547994410786487
38,5,-0.09448929419068008
39,5,-0.09347945424542559
40,5,-0.09249942020869639
41,5,-0.09169862946509966
42,5,-0.09102034538409498
43,5,-0.09050870600640337
44,5,-0.09001217848253873
45,5,-0.08960324268628028
46,5,-0.08912045174020022
47,5,-0.08859620052862738
48,5,-0.08788180220744835
49,5,-0.08703258056084451
50,5,-0.08606074593899393
51,5,-0.08497862797230482
52,5,-0.08394141202825267
53,5,-0.08294262372055528
54,5,-0.08214288698491146
55,5,-0.0814311055755752
56,5,-0.08086679164898669
57,5,-0.08031498730633757
58,5,-0.07956164817642275
59,5,-0.07855041353832348
60,5,-0.07705022352365631
61,5,-0.07493382807751914
62,5,-0.07229897231445648
63,5,-0.0691899979910886
64,5,-0.06574051778261492
65,5,-0.06233543473899772
66,5,-0.059182858085478074
67,5,-0.0567018986612311
68,5,-0.05518231088262837
69,5,-0.05486680740614247
70,5,-0.05583599507826875
71,5,-0.05812454265742417
72,5,-0.06157704095130612
73,5,-0.06596124690349825
74,5,-0.07091491905521252
75,5,-0.07605741956649581
76,5,-0.08085098409083002
77,5,-0.08501293948211242
78,5,-0.08810925685611437
79,5,-0.08993996539993532
80,5,-0.09033456022825703
81,5,-0.08937096580029902
82,5,-0.087145602837154
83,5,-0.08391528795709746
84,5,-0.07999044837470137
85,5,-0.07572483377771277
86,5,-0.07143965354862303
87,5,-0.06745220480115677
88,5,-0.06401259261929226
89,5,-0.06128037022335775
90,5,-0.059254636928017135
91,5,-0.057998641093035985
92,5,-0.05735675750838709
93,5,-0.05730000126368395
94,5,-0.057546709631424164
95,5,-0.058042931739691994
96,5,-0.05857638286488509
97,5,-0.059056276982119016
98,5,-0.05940448083129013
99,5,-0.059501217379875015
0,6,-0.152868342873262
1,6,-0.15135769522566989
2,6,-0.1469258820197865
3,6,-0.13985225455235195
4,6,-0.13053241506349877
5,6,-0.1194282346377804
6,6,-0.1072577277354867
7,6,-0.09459725995930057
8,6,-0.0820658588918377
9,6,-0.07031967229795555
10,6,-0.05978028741719754
11,6,-0.050881951639894396
12,6,-0.043902534342123545
13,6,-0.0388154219599528
14,6,-0.03562278409572173
15,6,-0.03412603148808557
16,6,-0.03403734345192788
17,6,-0.03505236099954345
18,6,-0.03682746337290155
19,6,-0.03917547765377094
20,6,-0.04180674736471701
21,6,-0.044733424203514005
22,6,-0.04787823233073141
23,6,-0.051316591679096746
24,6,-0.055052887951205776
25,6,-0.05901794048168085
26,6,-0.06319155495202722
27,6,-0.06746147156627558
28,6,-0.07156625424704544
29,6,-0.0753983609192801
30,6,-0.07871833575973142
31,6,-0.08147509204081871
32,6,-0.08346965247255866
33,6,-0.08482737672602525
34,6,-0.08555457462171034
35,6,-0.0857003989031
36,6,-0.08545809265979187
37,6,-0.08488081346240506
38,6,-0.08415377685105341
39,6,-0.08327409653975337
40,6,-0.08226603018465539
41,6,-0.08127235297979496
42,6,-0.08024202048727602
43,6,-0.07923216332164884
44,6,-0.07812156747422705
45,6,-0.07700846438092412
46,6,-0.07576771223739343
47,6,-0.07447500558373576
48,6,-0.07301671795630682
49,6,-0.07147901316511707
50,6,-0.06990381911691657
51,6,-0.06832255828612688
52,6,-0.06690528027411347
53,6,-0.0656535139778498
54,6,-0.0647315454270938
55,6,-0.06402394789165555
56,6,-0.06358456329962792
57,6,-0.0632692624885749
58,6,-0.06285930104331783
59,6,-0.06227738900088298
60,6,-0.061282311323338945
61,6,-0.059731726781137695
62,6,-0.05770474451492191
63,6,-0.05522717921030562
64,6,-0.05242426924633037
65,6,-0.04965423565226956
66,6,-0.0471235388513378
67,6,-0.045234662034090434
68,6,-0.04426018659523834
69,6,-0.044441798129810195
70,6,-0.04583336148880335
71,6,-0.04846859236295131
72,6,-0.052186640232321224
73,6,-0.05674705601632013
74,6,-0.06180646018128755
75,6,-0.06699129031403572
76,6,-0.07179910743616347
77,6,-0.07596171801924356
78,6,-0.07908859870713059
79,6,-0.08100323866801773
80,6,-0.0815616842764939
81,6,-0.08085842206946836
82,6,-0.0789851386753071
83,6,-0.07621280146395293
84,6,-0.07282889840462303
85,6,-0.06918774557470897
86,6,-0.06560437564712629
87,6,-0.06237799261270993
88,6,-0.05976738014487637
89,6,-0.05791339556071762
90,6,-0.05681467115482519
91,6,-0.05651943658267555
92,6,-0.0568627798329544
93,6,-0.05777691227285686
94,6,-0.0589502667544366
95,6,-0.06028976888319448
96,6,-0.06153476080544351
97,6,-0.06255974385567242
98,6,-0.0632460414799425
99,6,-0.0634602859199731
0,7,-0.14457524219687912
1,7,-0.1429858011779288
2,7,-0.13833223467827338
3,7,-0.130892957740798
4,7,-0.12109012368910044
5,7,-0.10940422145449702
6,7,-0.09658095536360634
7,7,-0.08322099536235328
8,7,-0.06997974715341115
9,7,-0.0575447997516676
10,7,-0.04636992314772215
11,7,-0.03692261056494317
12,7,-0.029493837389964028
13,7,-0.024099908045172924
14,7,-0.020738529238769843
15,7,-0.019207565168471774
16,7,-0.0192123622255167
17,7,-0.02041529877260473
18,7,-0.022441843381784565
19,7,-0.02506461807024607
20,7,-0.027943746686105442
21,7,-0.03106588095306506
22,7,-0.03432979879016784
23,7,-0.037793645473357174
24,7,-0.0414732176814141
25,7,-0.04531422244326677
26,7,-0.04932426429968473
27,7,-0.05342513969026186
28,7,-0.057407123102166224
29,7,-0.061192607165139634
30,7,-0.06457821269941633
31,7,-0.06752236165357317
32,7,-0.06982426615195436
33,7,-0.07160003699391382
34,7,-0.07281738989331643
35,7,-0.0734973690005063
36,7,-0.07377648320471053
37,7,-0.07365987798493734
38,7,-0.07328684067033464
39,7,-0.07262831665957492
40,7,-0.07168003525475797
41,7,-0.07057539217476005
42,7,-0.06926737687081186
43,7,-0.06782450082573632
44,7,-0.0661560176858984
45,7,-0.06438437573979172
46,7,-0.06242193996513379
47,7,-0.06038757271562645
48,7,-0.05820387561379903
49,7,-0.05598838846071885
50,7,-0.05381479034440417
51,7,-0.051734879620198626
52,7,-0.04993523311804893
53,7,-0.0484272673875239
54,7,-0.0473795665493526
55,7,-0.046673832531269
56,7,-0.046356900921637134
57,7,-0.046275991162474384
58,7,-0.04620687591886963
59,7,-0.04604960132837732
60,7,-0.04555376541429723
61,7,-0.044560951359017054
62,7,-0.043130896113325434
63,7,-0.041272711979218
64,7,-0.039104894985030114
65,7,-0.03695828051149874
66,7,-0.035039921383940964
67,7,-0.033736629939085105
68,7,-0.033303074013019796
69,7,-0.03398023122281302
70,7,-0.03579408757559577
71,7,-0.03877671574900887
72,7,-0.04276054997808387
73,7,-0.04749594227268972
74,7,-0.05265705143028754
75,7,-0.05787658430654119
76,7,-0.06268671988527785
77,7,-0.06683147144030954
78,7,-0.0699633451513364
79,7,-0.07192880900402088
80,7,-0.07260893576494709
81,7,-0.07211527265189943
82,7,-0.07053570523657982
83,7,-0.06815741279024223
84,7,-0.06524690598416782
85,7,-0.06216303744167817
86,7,-0.05921949722505815
87,7,-0.05670084201665304
88,7,-0.05487739843647432
89,7,-0.05387413322205248
90,7,-0.05369127084486536
91,7,-0.05436066006495821
92,7,-0.0557076831928498
93,7,-0.05762205824612465
94,7,-0.05975854570988304
95,7,-0.061980049084013444
96,7,-0.06397291583471088
97,7,-0.06557286730730993
98,7,-0.06661663291833975
99,7,-0.06695512471014808
0,8,-0.13779878768218623
1,8,-0.1361215498745878
2,8,-0.1312201437576732
3,8,-0.1233735550140409
4,8,-0.11303297381527955
5,8,-0.10070023924072302
6,8,-0.08714989212967339
7,8,-0.07300865194520156
8,8,-0.058969148756659706
9,8,-0.04574999873784691
10,8,-0.033837373118331016
11,8,-0.023731590174065786
12,8,-0.015737380697828485
13,8,-0.009917236412547936
14,8,-0.006267492017286713
15,8,-0.004585684388075606
16,8,-0.004575151743665629
17,8,-0.005868712177289126
18,8,-0.008063146183303616
19,8,-0.01089179107111704
20,8,-0.01396380473215686
21,8,-0.01723636314727628
22,8,-0.02058214433327521
23,8,-0.02403723988118145
24,8,-0.027624207541521173
25,8,-0.03130280402911012
26,8,-0.03510529335380852
27,8,-0.03898928936905577
28,8,-0.04279928987125459
29,8,-0.046491025017530774
30,8,-0.04990182320398162
31,8,-0.05300329808051174
32,8,-0.055596880196389975
33,8,-0.057790618691797135
34,8,-0.05951561634083191
35,8,-0.06076428439337178
36,8,-0.06161516738211503
37,8,-0.06202357840629702
38,8,-0.06208011821945547
39,8,-0.0617285668522527
40,8,-0.060934148311389436
41,8,-0.059819116884682444
42,8,-0.0583387645529001
43,8,-0.05657100588086905
44,8,-0.05445390026852692
45,8,-0.05213030442700983
46,8,-0.049548648365998815
47,8,-0.046866971506460686
48,8,-0.04404214458827482
49,8,-0.04122030425241974
50,8,-0.038506335587044305
51,8,-0.035971596948002116
52,8,-0.03381947649450012
53,8,-0.03207284217205597
54,8,-0.030905193937542208
55,8,-0.03019800400852546
56,8,-0.0299908104698261
57,8,-0.03012455788848456
58,8,-0.030370065554052417
59,8,-0.030605038226894976
60,8,-0.030572542246773082
61,8,-0.03009819519593293
62,8,-0.02922265483175579
63,8,-0.027941369707150443
64,8,-0.02636785080176196
65,8,-0.024805461959658714
66,8,-0.02346387978650455
67,8,-0.02271549806027906
68,8,-0.022796632570134534
69,8,-0.023947471989231417
70,8,-0.0261662494895063
71,8,-0.029482549487511278
72,8,-0.033720763716701185
73,8,-0.038621684587269556
74,8,-0.04387455136384233
75,8,-0.049117158851004206
76,8,-0.05391391707871662
77,8,-0.05801771735696093
78,8,-0.061121524356167356
79,8,-0.0630933909687883
80,8,-0.06383650172756461
81,8,-0.06347939398983726
82,8,-0.06210810517404752
83,8,-0.06002781352708553
84,8,-0.0574879990908812
85,8,-0.05485685054463829
86,8,-0.05245285974251601
87,8,-0.05055111090223363
88,8,-0.04943607450059062
89,8,-0.049221150440644124
90,8,-0.04991020767738519
91,8,-0.051517552963559865
92,8,-0.05385801750526298
93,8,-0.05677605242908612
94,8,-0.05988892955974734
95,8,-0.06301083709604427
96,8,-0.06577149173335783
97,8,-0.06796394202774536
98,8,-0.06937711660611967
99,8,-0.06984389640911104
0,9,-0.13283862220578158
1,9,-0.13106866991256538
2,9,-0.12590499492398521
3,9,-0.11762866001936345
4,9,-0.1067211920135378
5,9,-0.09370767867858376
6,9,-0.07939108085611224
7,9,-0.06442449954101903
8,9,-0.049536596671714506
9,9,-0.03547466427698964
10,9,-0.022755319966563547
11,9,-0.011909071527043125
12,9,-0.0032539746025577188
13,9,0.0031002704072307097
14,9,0.007155799545216723
15,9,0.00911197822460963
16,9,0.009262246982871147
17,9,0.00799802387427917
18,9,0.0057473651049804175
19,9,0.002813142796185275
20,9,-0.00036453783468459733
21,9,-0.003710596324708604
22,9,-0.007070851985190529
23,9,-0.010455651166921598
24,9,-0.013889519635995384
25,9,-0.01734536041294632
26,9,-0.020876603954093298
27,9,-0.024477645806655346
28,9,-0.028048811365806614
29,9,-0.031582135292410385
30,9,-0.034959643860929646
31,9,-0.03816988157086598
32,9,-0.04102109777431906
33,9,-0.043614566645374
34,9,-0.04584812419852824
35,9,-0.047685560349236766
36,9,-0.04914774635926733
37,9,-0.050139760004640266
38,9,-0.05070184533724387
39,9,-0.05075052034590044
40,9,-0.050219561139783764
41,9,-0.04921883649421943
42,9,-0.047704118885121716
43,9,-0.04576082637322543
44,9,-0.04335312429248006
45,9,-0.04063930836309737
46,9,-0.03760087674436363
47,9,-0.03442843415723473
48,9,-0.031109040548471967
49,9,-0.02781199381206534
50,9,-0.02467048134712968
51,9,-0.021772426833194913
52,9,-0.019336424650646222
53,9,-0.017397286986124527
54,9,-0.016133238027578045
55,9,-0.015428368632456113
56,9,-0.015315104081309983
57,9,-0.01563172204532748
58,9,-0.016145606443387805
59,9,-0.016714428972591122
60,9,-0.017078999521800142
61,9,-0.01705040592514706
62,9,-0.016651992797051207
63,9,-0.015869943460529612
64,9,-0.014814939780990244
65,9,-0.013763920839664934
66,9,-0.012931297638715478
67,9,-0.012676753643972916
68,9,-0.013218535663327202
69,9,-0.014795839540056477
70,9,-0.017380641985255352
71,9,-0.0209992756263091
72,9,-0.025466849006988923
73,9,-0.030514834160385362
74,9,-0.035844176830323704
75,9,-0.04109616993355303
76,9,-0.04586349515011534
77,9,-0.04990351198648568
78,9,-0.05294509790655866
79,9,-0.054875371709385945
80,9,-0.05561527809913969
81,9,-0.055309302472778654
82,9,-0.054044168276050186
83,9,-0.05214403782338195
84,9,-0.049846754823192896
85,9,-0.047534980934869964
86,9,-0.045538883374319994
87,9,-0.04413063776974013
88,9,-0.043611247989247204
89,9,-0.044088230202760315
90,9,-0.04557137007759593
91,9,-0.04805679048149614
92,9,-0.05134790208921913
93,9,-0.05524244351636298
94,9,-0.0593168029872686
95,9,-0.06333247521615704
96,9,-0.06686027435898723
97,9,-0.06964714106561587
98,9,-0.07143213549352367
99,9,-0.07202785719709937
0,10,-0.12963818928074033
1,10,-0.12777676719633746
2,10,-0.12235409055938362
3,10,-0.11365413896965038
4,10,-0.10218799675476475
5,10,-0.08850407769750746
6,10,-0.07343092586688726
7,10,-0.05764617707700381
8,10,-0.04191098119918024
9,10,-0.026996894010153483
10,10,-0.01344702800088271
11,10,-0.001817539374314947
12,10,0.007561388774774969
13,10,0.014533963768371905
14,10,0.019098137212495203
15,10,0.021446634469612036
16,10,0.02186434345367161
17,10,0.02076029674117308
18,10,0.01858204604104685
19,10,0.015663473330278066
20,10,0.012489655874560412
21,10,0.009169032021418388
22,10,0.00588178010093543
23,10,0.0026453866603333154
24,10,-0.0005620445999738877
25,10,-0.003725280097569339
26,10,-0.006915072756783047
27,10,-0.010161867684473691
28,10,-0.013421700728940777
29,10,-0.01672431171664357
30,10,-0.019998655093331763
31,10,-0.02325292762270692
32,10,-0.026306580332857266
33,10,-0.029255210739393078
34,10,-0.03196800465502747
35,10,-0.034381222319098015
36,10,-0.03646064103122626
37,10,-0.0380633428985675
38,10,-0.03918002879527194
39,10,-0.039702141088127973
40,10,-0.039533475247480965
41,10,-0.03877204789478128
42,10,-0.03737316783917777
43,10,-0.03542865580129728
44,10,-0.03292535291166132
45,10,-0.03003105172774667
46,10,-0.026755393700113927
47,10,-0.02331191871962801
48,10,-0.01971095760291064
49,10,-0.01613604476733599
50,10,-0.012742485182570817
51,10,-0.009628653911022411
52,10,-0.007024016526884225
53,10,-0.004974110305738577
54,10,-0.003660470682007144
55,10,-0.002972651425807271
56,10,-0.0029368548985075904
57,10,-0.0033937309663087945
58,10,-0.004110347170353634
59,10,-0.004929158435516001
60,10,-0.005594984975687112
61,10,-0.005907627874876198
62,10,-0.00587662987436488
63,10,-0.005484550403707544
64,10,-0.004841640045924578
65,10,-0.004200347557343775
66,10,-0.0037816247677255888
67,10,-0.0039340972871286795
68,10,-0.004858603076172585
69,10,-0.006792770060201292
70,10,-0.009684904586720222
71,10,-0.01355747876186797
72,10,-0.01821523479793541
73,10,-0.023381489748317108
74,10,-0.0287652375000107
75,10,-0.03400981723098084
76,10,-0.03873151165134914
77,10,-0.04268745372610283
78,10,-0.04563666941703559
79,10,-0.047482129297350184
80,10,-0.0481571290138163
81,10,-0.047819906113545585
82,10,-0.04656038395660289
83,10,-0.04472124918902409
84,10,-0.042534488517048885
85,10,-0.0404016436141319
86,10,-0.03867102477579465
87,10,-0.037618947960254445
88,10,-0.037564712570201664
89,10,-0.038616580472080386
90,10,-0.040792657558995415
91,10,-0.044071149688534206
92,10,-0.0482434544728676
93,10,-0.053060958576679695
94,10,-0.058056583959114505
95,10,-0.06293634760459099
96,10,-0.06721144249331701
97,10,-0.07057989205168269
98,10,-0.07273002640522463
99,10,-0.07345210111270717
0,11,-0.1279699853648708
1,11,-0.12602402933225676
2,11,-0.12036205145795975
3,11,-0.11127137260336895
4,11,-0.09929037892743509
5,11,-0.08498955522463802
6,11,-0.06921850247454131
7,11,-0.05267581336283911
8,11,-0.03614965492670308
9,11,-0.020429615851753624
10,11,-0.006079304755985504
11,11,0.006326015774902771
12,11,0.01644640683207399
13,11,0.02408366964209563
14,11,0.029229833186946053
15,11,0.032067826591628545
16,11,0.032869178768123675
17,11,0.03205324794180342
18,11,0.030080685928624007
19,11,0.027309413515467895
20,11,0.024262927502604725
21,11,0.02108231748934486
22,11,0.01797139247719315
23,11,0.014975686756770301
24,11,0.012079813999662292
25,11,0.009288450894928246
26,11,0.006517113580230216
27,11,0.0037012291149949306
28,11,0.000830335514365288
29,11,-0.0021631759045703802
30,11,-0.005255884762846108
31,11,-0.008477433877487783
32,11,-0.011662421741675644
33,11,-0.014901433962222654
34,11,-0.018040085779830406
35,11,-0.020988727755138825
36,11,-0.02366179389628087
37,11,-0.02587231119923672
38,11,-0.027563716414078954
39,11,-0.02860589180181705
40,11,-0.028875754748696636
41,11,-0.02846129166027822
42,11,-0.02731721803320397
43,11,-0.025541702562804858
44,11,-0.02314087420290889
45,11,-0.020286242707697966
46,11,-0.017010026694151748
47,11,-0.013537770759285195
48,11,-0.009894963434817328
49,11,-0.0062685810726179625
50,11,-0.0028279250300329295
51,11,0.00032620727779431036
52,11,0.002959749241199461
53,11,0.005018919642679975
54,11,0.006321176590972755
55,11,0.006968949282963877
56,11,0.006940833708540595
57,11,0.006388054116541753
58,11,0.0055397955256921705
59,11,0.00456237972866802
60,11,0.003699874943777104
61,11,0.003159708227030933
62,11,0.0029418862313832506
63,11,0.0030618794125985005
64,11,0.003408111704629846
65,11,0.0037506182488868944
66,11,0.0038609235070907744
67,11,0.0034004227291006828
68,11,0.002184810646213009
69,11,-2.112897163897287e-05
70,11,-0.0031456633450943627
71,11,-0.007207330866549455
72,11,-0.012000031626484997
73,11,-0.017241342244233238
74,11,-0.02264522143468639
75,11,-0.02785645751919219
76,11,-0.03251047246976668
77,11,-0.03636010959507985
78,11,-0.03918870307097677
79,11,-0.040911830666118476
80,11,-0.04146946090077108
81,11,-0.041030597695680626
82,11,-0.03969067923662806
83,11,-0.03780884075695212
84,11,-0.03561651618019823
85,11,-0.033536979912241804
86,11,-0.03194159147460596
87,11,-0.031117128336518363
88,11,-0.03140162404270086
89,11,-0.03291058213744691
90,11,-0.03567241483688122
91,11,-0.03964829193955666
92,11,-0.044617235232180974
93,11,-0.05028646625305555
94,11,-0.05614408399742388
95,11,-0.061839481502829585
96,11,-0.06682546584397642
97,11,-0.0707493950967546
98,11,-0.07324957619221095
99,11,-0.07409242414087203
0,12,-0.12748734262459038
1,12,-0.12546867105993442
2,12,-0.11960116766022111
3,12,-0.11017534583061206
4,12,-0.0977532899732978
5,12,-0.08292502188305662
6,12,-0.06655523415611242
7,12,-0.049358576899066975
8,12,-0.03214344786374568
9,12,-0.0157100863289088
10,12,-0.0006353766893880675
11,12,0.012494091164626298
12,12,0.02333172066391853
13,12,0.03164275888775592
14,12,0.0374126387614524
15,12,0.04081205579041125
16,12,0.04209548573362554
17,12,0.04168555454452871
18,12,0.0400493237975752
19,12,0.03756075737965148
20,12,0.03477368106632639
21,12,0.03185933741315239
22,12,0.029041519473139488
23,12,0.026392030686110957
24,12,0.02390468380144739
25,12,0.02157482402253663
26,12,0.01930720871223457
27,12,0.017006218337883183
28,12,0.014609407210627978
29,12,0.012012540230898594
30,12,0.009192443324536725
31,12,0.0060972078927079565
32,12,0.002873689608350105
33,12,-0.0005643196245728177
34,12,-0.0040447217052133055
35,12,-0.007454792211319727
36,12,-0.010663161649063113
37,12,-0.01344507165140385
38,12,-0.0157010102766435
39,12,-0.01728433204607427
40,12,-0.01804978540076263
41,12,-0.018078110796523106
42,12,-0.01732372484730149
43,12,-0.01589139876250556
44,12,-0.013802603901240218
45,12,-0.01122653135098517
46,12,-0.008211174517782638
47,12,-0.004981808463526249
48,12,-0.0015696780465077609
49,12,0.0018473773716323194
50,12,0.00509604971648514
51,12,0.008082965216999582
52,12,0.010577611026747036
53,12,0.012521842557362106
54,12,0.013735441401877324
55,12,0.014310820496575616
56,12,0.014229612442250072
57,12,0.013628718533254869
58,12,0.01272850424174976
59,12,0.011696030042912753
60,12,0.010756143829894427
61,12,0.010117982057636254
62,12,0.009785459690647258
63,12,0.009765884362423094
64,12,0.009944346234078694
65,12,0.010110471333973692
66,12,0.010027436846030469
67,12,0.00936585429826664
68,12,0.007956689751154045
69,12,0.005568118078372208
70,12,0.0022877710234752158
71,12,-0.0018991208980878582
72,12,-0.006775271970582253
73,12,-0.012055494983542303
74,12,-0.017455856756896537
75,12,-0.022622348451477592
76,12,-0.027204938949580537
77,12,-0.03094848105502024
78,12,-0.03365443267921364
79,12,-0.035247325989985256
80,12,-0.03566761722049705
81,12,-0.03509096983270865
82,12,-0.03361981182206364
83,12,-0.03162592118678731
84,12,-0.029344557925469417
85,12,-0.027221925910453137
86,12,-0.025655617489974247
87,12,-0.02494843268141267
88,12,-0.02545678173282795
89,12,-0.027309825075462868
90,12,-0.03054817852080305
91,12,-0.03511790760603617
92,12,-0.04078594503971544
93,12,-0.047219451716046024
94,12,-0.05386181510766619
95,12,-0.060306552263682534
96,12,-0.0659511535150159
97,12,-0.07039173565772217
98,12,-0.07321874630088132
99,12,-0.07417393392461236
0,13,-0.12765688167291955
1,13,-0.1255819538528158
2,13,-0.11955624370057194
3,13,-0.1098730372659702
4,13,-0.09711373697064118
5,13,-0.08188450832676608
6,13,-0.06505829223897308
7,13,-0.04735973226343049
8,13,-0.02960953464935301
9,13,-0.01260981150335283
10,13,0.0030579241038140026
11,13,0.01680496241988294
12,13,0.02828225445773569
13,13,0.0372264377610918
14,13,0.043616772461973596
15,13,0.04760984463428031
16,13,0.0494402014555817
17,13,0.04952666991084698
18,13,0.048335513813071884
19,13,0.04624770728423755
20,13,0.04383789512758085
21,13,0.04130326671202056
22,13,0.03888304450538271
23,13,0.03667197544746159
24,13,0.03467488407022756
25,13,0.032879274569495465
26,13,0.031182034574158024
27,13,0.029460909967383486
28,13,0.027605396115177427
29,13,0.02547757923912286
30,13,0.023010741952020908
31,13,0.020131198287344887
32,13,0.016964970513981825
33,13,0.013430113801405241
34,13,0.009710734693726408
35,13,0.0059393534993432695
36,13,0.0022870034135848982
37,13,-0.0009912783052641316
38,13,-0.003758422528335359
39,13,-0.005856992342160083
40,13,-0.007125442321012088
41,13,-0.007641051726750447
42,13,-0.007359495793025417
43,13,-0.00639376310937223
44,13,-0.004778142071700131
45,13,-0.0026754570435514324
46,13,-0.0001438841891285847
47,13,0.0026025356564787216
48,13,0.005535180637707526
49,13,0.008497545656609873
50,13,0.011322685603772698
51,13,0.013935185877926415
52,13,0.016117569439302315
53,13,0.017812623858844745
54,13,0.018847063429348054
55,13,0.019302686778246425
56,13,0.019163038742590288
57,13,0.01854543088848004
58,13,0.017656585874647135
59,13,0.01665628676801134
60,13,0.015742730769488844
61,13,0.015121278468541277
62,13,0.014794277652072196
63,13,0.01475562009454734
64,13,0.014885852673614863
65,13,0.014991480775279342
66,13,0.014827202227024827
67,13,0.014072609986214957
68,13,0.012572328723763349
69,13,0.010098561757331481
70,13,0.006749842348654056
71,13,0.002513980614821776
72,13,-0.0023813809884813963
73,13,-0.007652495385627844
74,13,-0.013015962982535711
75,13,-0.018120030597856385
76,13,-0.02262532915574411
77,13,-0.026266230593137152
78,13,-0.028856663910119096
79,13,-0.030326501373565407
80,13,-0.030610635721131985
81,13,-0.029886591275499086
82,13,-0.02826428728803876
83,13,-0.02612282679092459
84,13,-0.023704255003394792
85,13,-0.021476847029589408
86,13,-0.019865281938109547
87,13,-0.01919232817726879
88,13,-0.01983121439207025
89,13,-0.02193023284598894
90,13,-0.025543565864609263
91,13,-0.030604701014453894
92,13,-0.03686935013774928
93,13,-0.04397028625317034
94,13,-0.05130782642027043
95,13,-0.05842235929594608
96,13,-0.06466089026616828
97,13,-0.06956899742363021
98,13,-0.0726928802441762
99,13,-0.07374964032351272
0,14,-0.12801302577645401
1,14,-0.12590052964696952
2,14,-0.11977041831232782
3,14,-0.1099181408098957
4,14,-0.09693968367537309
5,14,-0.08145349959795567
6,14,-0.0643336855682719
7,14,-0.04630842227561516
8,14,-0.028202508901813417
9,14,-0.010810692988343362
10,14,0.00528994925571169
11,14,0.019518277023053088
12,14,0.03152755523387896
13,14,0.041034982597921044
14,14,0.048014939641689125
15,14,0.052608547113777604
16,14,0.05502837761287083
17,14,0.05568268001661636
18,14,0.05502956643431389
19,14,0.053447356271135504
20,14,0.051521099187084474
21,14,0.04946818124244601
22,14,0.04753803497624176
23,14,0.04584377967148612
24,14,0.04440209577387577
25,14,0.043194384300477395
26,14,0.042112556444408256
27,14,0.0410132352672008
28,14,0.03974324766568316
29,14,0.03813558881483914
30,14,0.03608485579934495
31,14,0.03349715908916551
32,14,0.030476452518996666
33,14,0.02694493326544034
34,14,0.02309295672512235
35,14,0.0190686222676959
36,14,0.015075654305292119
37,14,0.011390604493499268
38,14,0.008181807143955666
39,14,0.005611600486190582
40,14,0.0038518042347277515
41,14,0.0028252852316654753
42,14,0.0025738293406902812
43,14,0.002975240344312624
44,14,0.003985201452451292
45,14,0.005450704328723077
46,14,0.00730883750202338
47,14,0.009366571998725703
48,14,0.01160491581322276
49,14,0.013899422614485957
50,14,0.016098773738121963
51,14,0.01815495540813572
52,14,0.01987245872624044
53,14,0.021200152651545068
54,14,0.021976345906296046
55,14,0.022272230160524487
56,14,0.02207246301077248
57,14,0.02147056381818402
58,14,0.02065511996170244
59,14,0.019771156002207135
60,14,0.018983721397489717
61,14,0.018488853791495785
62,14,0.018282001329680497
63,14,0.01833910711684439
64,14,0.018535260563112388
65,14,0.01869112066742673
66,14,0.018553263720605173
67,14,0.017810682655181154
68,14,0.016320156462825253
69,14,0.013858602607797366
70,14,0.010530485505114484
71,14,0.006324488858808763
72,14,0.0014769460940442514
73,14,-0.0037349449321482098
74,14,-0.009028297112308792
75,14,-0.014056327306207095
76,14,-0.01848767114279326
77,14,-0.022045532769880083
78,14,-0.024551604564294394
79,14,-0.025937623780009744
80,14,-0.026126890183149953
81,14,-0.025292949415415933
82,14,-0.02355167777841416
83,14,-0.021282054137373052
84,14,-0.01873326751865534
85,14,-0.016391978138017294
86,14,-0.014707801308759372
87,14,-0.014025198204763
88,14,-0.014731504748851876
89,14,-0.01699847268173471
90,14,-0.02089496580993
91,14,-0.026345399370256928
92,14,-0.033096478310653765
93,14,-0.04075413022565044
94,14,-0.04867964257027779
95,14,-0.05636574446816667
96,14,-0.06311599199943885
97,14,-0.06842816295375087
98,14,-0.07180958303888474
99,14,-0.07295394331686111
0,15,-0.12816495245806436
1,15,-0.12603450932692795
2,15,-0.11985666307919018
3,15,-0.10992861340582749
4,15,-0.09685664867265587
5,15,-0.08126798954526748
6,15,-0.06403138833684352
7,15,-0.04587241195804381
8,15,-0.02761203036425286
9,15,-0.0100281733657539
10,15,0.006315816649475892
11,15,0.02085647704279836
12,15,0.03325512259652896
13,15,0.043219892138949945
14,15,0.05072290914995392
15,15,0.05588950698074768
16,15,0.05890943970371154
17,15,0.060174456200911663
18,15,0.06012752329115756
19,15,0.059134677426300186
20,15,0.057780647040090116
21,15,0.05629602084445651
22,15,0.05493478187054279
23,15,0.05382287228167115
24,15,0.05298851194129384
25,15,0.0524086354771498
26,15,0.0519729044608539
27,15,0.0515228305130222
28,15,0.050868938006715325
29,15,0.049820899584119616
30,15,0.04824092858234508
31,15,0.046017342036975606
32,15,0.04323189054866816
33,15,0.03981093719630735
34,15,0.03594573276950541
35,15,0.03179536696461582
36,15,0.02758913085472159
37,15,0.023615943076038093
38,15,0.02006877710846311
39,15,0.017109314797380648
40,15,0.014913622950189165
41,15,0.01340164287648804
42,15,0.01261080421772931
43,15,0.012408481753482192
44,15,0.012741793135319313
45,15,0.013468809222104028
46,15,0.014525517591209791
47,15,0.015746727724035736
48,15,0.017127462801909132
49,15,0.018583474825391022
50,15,0.019986694835097296
51,15,0.021324697041563923
52,15,0.02243263966647646
53,15,0.023271322254913684
54,15,0.023696390473560314
55,15,0.023770428747411643
56,15,0.023480236224713735
57,15,0.022893928939083708
58,15,0.022179062182658527
59,15,0.021460286105138948
60,15,0.020864816464381875
61,15,0.02057421405243076
62,15,0.020572225479554618
63,15,0.020812945793295512
64,15,0.02116496872076823
65,15,0.021459968968883913
66,15,0.021436690844893747
67,15,0.02079401407172554
68,15,0.019399176705519494
69,15,0.017034147766025853
70,15,0.013804674917082593
71,15,0.009698326135548996
72,15,0.004957932456818526
73,15,-0.00015093423462531064
74,15,-0.005346649768398493
75,15,-0.010291030712323845
76,15,-0.01465852680576063
77,15,-0.018161791510465264
78,15,-0.020626357084438496
79,15,-0.02198258022144728
80,15,-0.022136756141662772
81,15,-0.021252588313473098
82,15,-0.019449275837359892
83,15,-0.017097688459216442
84,15,-0.01445306198002072
85,15,-0.012015243728455971
86,15,-0.010254706865453045
87,15,-0.009537751571770059
88,15,-0.010262694245284365
89,15,-0.012627929691916506
90,15,-0.016717879370844457
91,15,-0.022451978278695606
92,15,-0.029571235524599615
93,15,-0.037663176223759365
94,15,-0.046055833458012785
95,15,-0.05420161765323428
96,15,-0.06136886736112501
97,15,-0.06701162986701092
98,15,-0.07060473143974377
99,15,-0.07182057262525632
0,16,-0.12774881952736905
1,16,-0.12561954631019034
2,16,-0.11944943392609275
3,16,-0.1095374147334951
4,16,-0.09649670993712789
5,16,-0.08096041398312082
6,16,-0.06378656381002656
7,16,-0.04569262546101527
8,16,-0.027488362153235357
9,16,-0.00992548657268344
10,16,0.006455630504206056
11,16,0.021119423710842966
12,16,0.033741769677362754
13,16,0.044032553687429754
14,16,0.05196505311141664
15,16,0.05764899794212397
16,16,0.06125095594416052
17,16,0.06314049441152747
18,16,0.06373842966331722
19,16,0.06338879505437944
20,16,0.06266512432466698
21,16,0.061803273729310604
22,16,0.061056089698467986
23,16,0.06055667753844318
24,16,0.0603440260510979
25,16,0.06039277388390474
26,16,0.060593769761908334
27,16,0.06078019522556133
28,16,0.06073403312711889
29,16,0.06024867079122487
30,16,0.0591614698732883
31,16,0.05734599742390856
32,16,0.05486259200824861
33,16,0.05164146398055891
34,16,0.04786973250156734
35,16,0.043712366501495126
36,16,0.03941716994995659
37,16,0.035276607924060954
38,16,0.03150221478608728
39,16,0.028250955750991125
40,16,0.02569862673044554
41,16,0.023761119590744784
42,16,0.02247062492187979
43,16,0.021684153184651223
44,16,0.02134136853601376
45,16,0.02131100247879658
46,16,0.021529520760850573
47,16,0.021862477554350335
48,16,0.022319183104627882
49,16,0.022858925199216173
50,16,0.023380373746476835
51,16,0.023911049913294846
52,16,0.02432255715939391
53,16,0.024592021211901738
54,16,0.024597577729764453
55,16,0.02439619757933542
56,16,0.02397937095065572
57,16,0.023391207746499276
58,16,0.02277774619324191
59,16,0.022240991659600695
60,16,0.021869013280593208
61,16,0.02182566512237827
62,16,0.02208031242389552
63,16,0.022563151047506835
64,16,0.023135883743634622
65,16,0.023638340014258574
66,16,0.023801823709618475
67,16,0.0233355212603783
68,16,0.022115053146080754
69,16,0.01992695138142153
70,16,0.016873551515345753
71,16,0.012938541634866851
72,16,0.008367859186364512
73,16,0.0034099479007636546
74,16,-0.0016569029830861837
75,16,-0.006508101900180918
76,16,-0.01082260276962188
77,16,-0.014304776002973085
78,16,-0.016780968127932283
79,16,-0.018177196179749444
80,16,-0.01837797655025497
81,16,-0.01753121848560113
82,16,-0.01575527849217906
83,16,-0.013404391775111435
84,16,-0.010736811760580167
85,16,-0.008258634839876322
86,16,-0.006455044752328831
87,16,-0.005712315957680403
88,16,-0.006435982270886598
89,16,-0.00885265527995216
90,16,-0.013062692845778656
91,16,-0.018984811331392848
92,16,-0.026358590239397017
93,16,-0.03476197290001437
94,16,-0.043497206555002776
95,16,-0.05198535763156542
96,16,-0.05946876898997289
97,16,-0.06536332311679871
98,16,-0.06911853972269455
99,16,-0.07038854097208969
0,17,-0.1265620626973032
1,17,-0.12445052188832051
2,17,-0.11833635162111023
3,17,-0.10852073327441758
4,17,-0.09562165788156562
5,17,-0.08027637191662507
6,17,-0.06332844565531559
7,17,-0.045483252664780593
8,17,-0.027533325339391013
9,17,-0.010195784243478556
10,17,0.00602023944065877
11,17,0.020616558320398326
12,17,0.03329056134862185
13,17,0.043764595942775486
14,17,0.05201742700592149
15,17,0.05814445942269231
16,17,0.06228978948729491
17,17,0.0647962512284721
18,17,0.06605643426428287
19,17,0.06638349216245842
20,17,0.06632932305456052
21,17,0.06612646751818829
22,17,0.06602062987803947
23,17,0.06614601992350799
24,17,0.06655029114335775
25,17,0.06720740635500988
26,17,0.06801263059969642
27,17,0.06879736684004456
28,17,0.06932342082473042
29,17,0.06937586050662503
30,17,0.06877589999203337
31,17,0.06738646687790606
32,17,0.06524904578054702
33,17,0.0622979602057967
34,17,0.058712528882097104
35,17,0.054658916703374416
36,17,0.05039688707256573
37,17,0.0462142596124977
38,17,0.04233515292071388
39,17,0.03890838186907786
40,17,0.03610529033267085
41,17,0.03383718818804482
42,17,0.032129811113009055
43,17,0.03083019617224636
44,17,0.029870718572965416
45,17,0.02912868803286983
46,17,0.02854109599684307
47,17,0.02800402923094225
48,17,0.02753867688625178
49,17,0.02714770250076981
50,17,0.026757327664199693
51,17,0.02643667742722755
52,17,0.026097626915543515
53,17,0.025737235557244276
54,17,0.02526103065974894
55,17,0.024724221237192978
56,17,0.024126808350047213
57,17,0.023492677029935294
58,17,0.022947409096559568
59,17,0.022570627128516207
60,17,0.022412196000914264
61,17,0.022616014062805334
62,17,0.023135934946367342
63,17,0.023877468592218065
64,17,0.024695517514373932
65,17,0.025435774379729992
66,17,0.0258231880279709
67,17,0.025578274750841956
68,17,0.024583693470049184
69,17,0.02263024201783992
70,17,0.019813197043731634
71,17,0.0161097088812312
72,17,0.011764791018322285
73,17,0.007004339254308434
74,17,0.0021000465776523924
75,17,-0.002643469116264896
76,17,-0.006909699516654655
77,17,-0.010399002452686545
78,17,-0.012937081030941044
79,17,-0.014443734617998416
80,17,-0.014778312435737462
81,17,-0.014067777304262563
82,17,-0.012424525976712175
83,17,-0.010177905268392351
84,17,-0.007584580646835093
85,17,-0.005148602191184182
86,17,-0.0033619622145124595
87,17,-0.002627084336381813
88,17,-0.003352355606693891
89,17,-0.005792440187178727
90,17,-0.010063446253298025
91,17,-0.01608752016818471
92,17,-0.023607951704434527
93,17,-0.03220178138144547
94,17,-0.041154377050588664
95,17,-0.04986559355256759
96,17,-0.057561436495234375
97,17,-0.06362640859242674
98,17,-0.06749227125601465
99,17,-0.06879860220306
0,18,-0.12464391310368228
1,18,-0.12256253375289816
2,18,-0.11654065627317323
3,18,-0.10688297808337666
4,18,-0.09421160575584508
5,18,-0.07916773024135182
6,18,-0.06257882204408816
7,18,-0.04513603559007606
8,18,-0.027610352312876785
9,18,-0.010677473556825134
10,18,0.005191529996409372
11,18,0.019544028300515492
12,18,0.032105784851410135
13,18,0.0426212776264947
14,18,0.051079385369121155
15,18,0.0575629332824974
16,18,0.06219477829108655
17,18,0.06528730596073729
18,18,0.06719981917194673
19,18,0.06820709843668737
20,18,0.06883032635778363
21,18,0.0692906821050201
22,18,0.06982166209672869
23,18,0.07055360971480695
24,18,0.0715407694606256
25,18,0.07275838641180599
26,18,0.07410987762523291
27,18,0.07543116220222146
28,18,0.076472530709907
29,18,0.07701868989261129
30,18,0.07688327711002785
31,18,0.0759224489411281
32,18,0.07416168158033543
33,18,0.07153889920027723
34,18,0.06822224540701427
35,18,0.06437407764587988
36,18,0.060259676975874754
37,18,0.05615494727862824
38,18,0.05229139414677775
39,18,0.04880777102425782
40,18,0.04586855058823858
41,18,0.043382063709941576
42,18,0.041367696806446475
43,18,0.03966476440200495
44,18,0.03819888586713205
45,18,0.036853281506409985
46,18,0.035564257300393365
47,18,0.034255004587976146
48,18,0.03295298466764507
49,18,0.031699512741397484
50,18,0.0304451122538012
51,18,0.029298058877429867
52,18,0.028210874679643894
53,18,0.027202121967093262
54,18,0.02620861003470054
55,18,0.025287995636062988
56,18,0.024453833570078132
57,18,0.023716202121249808
58,18,0.023183408421573404
59,18,0.022916179323146935
60,18,0.022929880967240024
61,18,0.023347657011072442
62,18,0.024108531612910156
63,18,0.025093549877965415
64,18,0.02615096727731725
65,18,0.027130079261951323
66,18,0.027750466848374344
67,18,0.027744764575800218
68,18,0.027001416108760168
69,18,0.025315088763818494
70,18,0.02277145144125825
71,18,0.019339039307851635
72,18,0.015258086898029433
73,18,0.010727809293712198
74,18,0.006010377484017226
75,18,0.001384369412335218
76,18,-0.002838103308022255
77,18,-0.0063582017146472936
78,18,-0.008999949380267935
79,18,-0.010675595892280398
80,18,-0.011217366487471736
81,18,-0.010727485934694414
82,18,-0.009307545187766664
83,18,-0.007255679493027856
84,18,-0.004822682163649006
85,18,-0.0025030084843820077
86,18,-0.0007880216444391408
87,18,-9.221789059665753e-05
88,18,-0.0008231569563577068
89,18,-0.0032624950899844407
90,18,-0.007541628402577771
91,18,-0.01358978420830681
92,18,-0.021159192728191556
93,18,-0.029833145041266107
94,18,-0.03888897179513151
95,18,-0.047714726010781305
96,18,-0.05552842231827526
97,18,-0.06168983377301629
98,18,-0.06561949566639669
99,18,-0.06694605733900971
0,19,-0.12197828510397812
1,19,-0.11993682299180364
2,19,-0.11403597272874322
3,19,-0.10458508915871789
4,19,-0.0922100999050599
5,19,-0.07755614035158942
6,19,-0.06143371624420979
7,19,-0.04451849097949889
8,19,-0.027556515467949794
9,19,-0.01117670820440253
10,19,0.004193073818896664
11,19,0.018152009917685064
12,19,0.03046015864038054
13,19,0.040891749355068896
14,19,0.04944974468980945
15,19,0.05620609204470384
16,19,0.06126363841303828
17,19,0.06490125488744525
18,19,0.06744093289580633
19,19,0.06911316712921689
20,19,0.07040082282946969
21,19,0.07150643723070971
22,19,0.07264695560206746
23,19,0.07394487223882606
24,19,0.07545863724681112
25,19,0.07716661140329961
26,19,0.07898399626265018
27,19,0.08075685203584726
28,19,0.08223240883944527
29,19,0.08320272553555697
30,19,0.08348224915698665
31,19,0.08292445027564099
32,19,0.08154262720290717
33,19,0.0792780437059264
34,19,0.0762858038642662
35,19,0.07272049837047234
36,19,0.06884757416810316
37,19,0.06492568017893063
38,19,0.06118956719728885
39,19,0.05776721722668299
40,19,0.05481480681009998
41,19,0.052240086685742426
42,19,0.050056083628987835
43,19,0.048096876442286884
44,19,0.04628093269184319
45,19,0.044493333149148384
46,19,0.04266686934624886
47,19,0.04074544554987369
48,19,0.0387549203242088
49,19,0.036767151436833956
50,19,0.03475097357750201
51,19,0.03284859323048295
52,19,0.031051120458869264
53,19,0.029398936520010466
54,19,0.027863342206728703
55,19,0.02650893019836076
56,19,0.02536866062109766
57,19,0.02444714070406917
58,19,0.023840104872761003
59,19,0.023595428976477706
60,19,0.023699883480730932
61,19,0.024256425309431506
62,19,0.02519183575441275
63,19,0.026364271257079963
64,19,0.027616172043053666
65,19,0.02879893260251265
66,19,0.02962849246978294
67,19,0.02985067561166943
68,19,0.02935911465647223
69,19,0.02795217899893032
70,19,0.025704531210067216
71,19,0.022574440514290472
72,19,0.018793298968375893
73,19,0.014530084828038525
74,19,0.01003396098894882
75,19,0.005550775726987922
76,19,0.0013870489083274151
77,19,-0.002165748992410954
78,19,-0.004930756949761417
79,19,-0.00681335011995543
80,19,-0.007619130763487192
81,19,-0.007423946443850582
82,19,-0.006314248395938193
83,19,-0.0045523207600126625
84,19,-0.0023781934341968736
85,19,-0.0002686292227735976
86,19,0.0012942081521032378
87,19,0.0018898878333857283
88,19,0.001116587032811367
89,19,-0.0013308675961525296
90,19,-0.005597233312983008
91,19,-0.011621207571806735
92,19,-0.01916900502419594
93,19,-0.02783595803884964
94,19,-0.036900655470162746
95,19,-0.04574866336406558
96,19,-0.05359791628598032
97,19,-0.059790824300762324
98,19,-0.06374279617193679
99,19,-0.06507543543102656
0,20,-0.1186467872284993
1,20,-0.11665085866570735
2,20,-0.11088774233758159
3,20,-0.10167287254716939
4,20,-0.08963657044569118
5,20,-0.07542892593846773
6,20,-0.05984429470845498
7,20,-0.04354348214928905
8,20,-0.02724615289025678
9,20,-0.01153166621861601
10,20,0.003218059872779122
11,20,0.016657860383020306
12,20,0.028586944226844935
13,20,0.038815055100712925
14,20,0.04736324294208316
15,20,0.05429522988470126
16,20,0.05969638116857823
17,20,0.0638110065001456
18,20,0.06692218284661067
19,20,0.06921305966898217
20,20,0.07112305604368885
21,20,0.07283024175012542
22,20,0.07453158866610465
23,20,0.07633857144992362
24,20,0.07831069771691546
25,20,0.08043035138962296
26,20,0.0826269560802757
27,20,0.08476064043043152
28,20,0.08658271828335273
29,20,0.0878991025765572
30,20,0.0885324906967071
31,20,0.08833759401386487
32,20,0.08732001118005428
33,20,0.0854242182795133
34,20,0.08279186963409302
35,20,0.07956677707898052
36,20,0.07601009239442647
37,20,0.072359485877314
38,20,0.06884956876001525
39,20,0.06559755679245427
40,20,0.06275076474958041
41,20,0.06021948972920654
42,20,0.05801082700418192
43,20,0.05595696079399204
44,20,0.05396920798375504
45,20,0.05193071463781962
46,20,0.049767765685828635
47,20,0.04743727056757052
48,20,0.044954778748433455
49,20,0.042412212878844
50,20,0.03978855332479725
51,20,0.037251927018587594
52,20,0.034827151063836936
53,20,0.032574584782196325
54,20,0.030501503740197222
55,20,0.028682896308055206
56,20,0.027176449373655487
57,20,0.025990217595790455
58,20,0.02521262003119773
59,20,0.02488632042786776
60,20,0.024976820923257037
61,20,0.0255685145566531
62,20,0.026580170398119662
63,20,0.027849709535075817
64,20,0.029215317852504086
65,20,0.030529833393302397
66,20,0.03150795811416174
67,20,0.031910043368952756
68,20,0.03163498075991811
69,20,0.030485131436762458
70,20,0.028524001733785553
71,20,0.025698800197460514
72,20,0.022228527864172065
73,20,0.018249799224577146
74,20,0.013995867327139422
75,20,0.009674232170254982
76,20,0.0055846850236775936
77,20,0.0020049411423315178
78,20,-0.0008883165510269464
79,20,-0.002995021202877979
80,20,-0.004096231276889739
81,20,-0.004241548323989264
82,20,-0.0034990803032997064
83,20,-0.002093453115776356
84,20,-0.0002502941997590824
85,20,0.0015775699421283207
86,20,0.0029239874666018295
87,20,0.0033680196456771228
88,20,0.0025174595311909798
89,20,4.742201963381376e-05
90,20,-0.004198005919533898
91,20,-0.010168477877414261
92,20,-0.017648413685492415
93,20,-0.026248475908687396
94,20,-0.03525638153678301
95,20,-0.044062049332751485
96,20,-0.05188868353343423
97,20,-0.05806737765306025
98,20,-0.062012376501115796
99,20,-0.06334128468279232
0,21,-0.11494734885854996
1,21,-0.11299727872665244
2,21,-0.10737309120577265
3,21,-0.09839767372068309
4,21,-0.08670673059168621
5,21,-0.07295700505619607
6,21,-0.057928771329898154
7,21,-0.042270425543392776
8,21,-0.026675808308027626
9,21,-0.011675090749122319
10,21,0.0023952948604346602
11,21,0.015246315258082177
12,21,0.026718821907707024
13,21,0.036660906225733925
14,21,0.045114534758795344
15,21,0.05213802274556656
16,21,0.05780240791500546
17,21,0.06231825725899398
18,21,0.06593056756264559
19,21,0.0687753451466051
20,21,0.07124643608494807
21,21,0.07349389365572279
22,21,0.07569284520923247
23,21,0.07794196667509823
24,21,0.08029859954240237
25,21,0.08274947364316176
26,21,0.08523955441978615
27,21,0.08764536022590619
28,21,0.0897278657039351
29,21,0.09131175692255056
30,21,0.09223403406667785
31,21,0.09235408126278344
32,21,0.09167449103824765
33,21,0.09014287019635958
34,21,0.08788821836878924
35,21,0.08504165980866674
36,21,0.08185635399968305
37,21,0.07854693949593639
38,21,0.07534501468398958
39,21,0.07235721644701698
40,21,0.06972165903698624
41,21,0.06735409937209624
42,21,0.06525587116811948
43,21,0.06326059283492214
44,21,0.06127257054504298
45,21,0.05916972148406785
46,21,0.05686941889598529
47,21,0.054333921657416795
48,21,0.05156086851911823
49,21,0.048651574939867714
50,21,0.045586959191496135
51,21,0.04255227886915236
52,21,0.039599825705408875
53,21,0.036806845811042876
54,21,0.034216627400383004
55,21,0.03191652630630415
56,21,0.02999279543382727
57,21,0.028464939785408205
58,21,0.027418511141149793
59,21,0.02689855872631597
60,21,0.026856583855987992
61,21,0.027360295702237636
62,21,0.02832554332599102
63,21,0.02957350314318319
64,21,0.030940550991545024
65,21,0.03228151994244399
66,21,0.03331347021867259
67,21,0.03381342081229377
68,21,0.03368669341216446
69,21,0.032740955115514225
70,21,0.031029852049869078
71,21,0.028489782205724623
72,21,0.02532455757682328
73,21,0.021637543355609523
74,21,0.017643648225202924
75,21,0.013507437577573
76,21,0.009520306779450038
77,21,0.00593981236579566
78,21,0.0029405949371721363
79,21,0.0006253206220208085
80,21,-0.000766571066378674
81,21,-0.001260784279111249
82,21,-0.0009055269692908041
83,21,0.00011126121444249293
84,21,0.0015805932625880814
85,21,0.0030781164578002063
86,21,0.004158914181061846
87,21,0.004406507375279034
88,21,0.0034416636854075477
89,21,0.0009241180205208366
90,21,-0.003310406934360799
91,21,-0.009222790548847115
92,21,-0.016618644311165554
93,21,-0.02512470713645598
94,21,-0.03404392670199741
95,21,-0.04277471491423057
96,21,-0.050548247537335556
97,21,-0.05668891379264096
98,21,-0.06061152315851359
99,21,-0.061931782424835546
0,22,-0.11098548011796083
1,22,-0.10907993074943079
2,22,-0.10359087038250436
3,22,-0.09484931520910322
4,22,-0.08349672191980062
5,22,-0.0701976056679996
6,22,-0.05572018424481939
7,22,-0.04070335944015824
8,22,-0.02581658650069585
9,22,-0.011543548152076255
10,22,0.001821931630729523
11,22,0.014044550046492077
12,22,0.02500706193404767
13,22,0.034596072871863726
14,22,0.0428761465163916
15,22,0.04990311735764408
16,22,0.055737538365974615
17,22,0.06055894404744322
18,22,0.06457757805128495
19,22,0.06788576655344514
20,22,0.07083271940791747
21,22,0.0735393349232254
22,22,0.07615859288580396
23,22,0.07877581031061709
24,22,0.08144279859789094
25,22,0.08415016662729613
26,22,0.0868580656724589
27,22,0.08945974563266645
28,22,0.09172932639012288
29,22,0.09351302812956419
30,22,0.09466634001000784
31,22,0.09505603642992355
32,22,0.09468623464636039
33,22,0.09350765559702268
34,22,0.09163860655007738
35,22,0.089196699632339
36,22,0.08642430315740057
37,22,0.0835123990136708
38,22,0.08068718117647222
39,22,0.0780446920553004
40,22,0.07571351978458551
41,22,0.0736170944519472
42,22,0.07175085827384464
43,22,0.06995291467865172
44,22,0.0681210485236079
45,22,0.06612563345152012
46,22,0.06387371040182188
47,22,0.061326204684519325
48,22,0.05845711981146451
49,22,0.05536727210346726
50,22,0.05203200161395216
51,22,0.04864470024858747
52,22,0.04527802385746327
53,22,0.04202189940679091
54,22,0.03895408571224834
55,22,0.036174706846395566
56,22,0.0338005091452942
57,22,0.03186902281049697
58,22,0.03046644113783259
59,22,0.02964722931119468
60,22,0.029355791883972415
61,22,0.029645201617313433
62,22,0.030433855906267127
63,22,0.03153007856417389
64,22,0.03277131716004078
65,22,0.034015485817690205
66,22,0.03498606982975616
67,22,0.03547886008709611
68,22,0.035407263772867736
69,22,0.034586170679176576
70,22,0.03306179831179179
71,22,0.030761084960431617
72,22,0.027871147124642448
73,22,0.024463014694447338
74,22,0.020731920837533835
75,22,0.01679694617541827
76,22,0.012939382550030132
77,22,0.009390913322931738
78,22,0.006321734651464794
79,22,0.0038329763447109144
80,22,0.0021786047300338396
81,22,0.0013522830467991298
82,22,0.0013253148008516291
83,22,0.0019427734978307853
84,22,0.0030132619776850333
85,22,0.0041437128120378475
86,22,0.004914383105642628
87,22,0.004917870520330325
88,22,0.003791229327362089
89,22,0.0011836950106953736
90,22,-0.0030738184423171333
91,22,-0.008952580006734934
92,22,-0.01628101236474322
93,22,-0.02470059830284299
94,22,-0.03353392041663028
95,22,-0.04218948886682483
96,22,-0.04990704061856377
97,22,-0.05600744958883297
98,22,-0.05990588656732143
99,22,-0.06121735350734525
0,23,-0.10709582871459133
1,23,-0.10523130280489568
2,23,-0.09986694600320334
3,23,-0.0913416914154368
4,23,-0.08030210837659979
5,23,-0.06742076252339757
6,23,-0.05345536475397239
7,23,-0.03903856909801107
8,23,-0.02481773600084125
9,23,-0.011235271514124179
10,23,0.0014519629048663774
11,23,0.013056756848527584
12,23,0.023501072830185876
13,23,0.032707208893953066
14,23,0.040762180165074824
15,23,0.04772198211412615
16,23,0.05364084451321105
17,23,0.058671798608884274
18,23,0.06299600102647673
19,23,0.06666879935892212
20,23,0.06999876062764088
21,23,0.07307902162301616
22,23,0.07604175948654301
23,23,0.07895944449956005
24,23,0.08187500139229087
25,23,0.08478167684461368
26,23,0.08765258189396263
27,23,0.0903962009560928
28,23,0.09280106017649814
29,23,0.09473546978279046
30,23,0.09607571887227095
31,23,0.09669789087183744
32,23,0.09661183414664265
33,23,0.09577144049762865
34,23,0.09428711334476247
35,23,0.09226314971510874
36,23,0.08992895326628059
37,23,0.08745233467743674
38,23,0.08505183660872717
39,23,0.08281230598549882
40,23,0.08085222631052602
41,23,0.07910386582443607
42,23,0.0775563376955688
43,23,0.07605496063752071
44,23,0.07449226630433259
45,23,0.07273052923210344
46,23,0.07066707016383589
47,23,0.06825715704417235
48,23,0.06544891809244291
49,23,0.06233521608646697
50,23,0.05888055572177109
51,23,0.05527852947852807
52,23,0.051615101762763516
53,23,0.0479879051736134
54,23,0.044505884728096134
55,23,0.041280091722910583
56,23,0.03845677229037392
57,23,0.03609513849187351
58,23,0.0342833573668031
59,23,0.03309018793879659
60,23,0.032458159640555095
61,23,0.03242716215663677
62,23,0.032923078943895234
63,23,0.03374527012329054
64,23,0.0347354075529438
65,23,0.0357561154587529
66,23,0.036541779044455325
67,23,0.03690916655159526
68,23,0.0367818496442851
69,23,0.03598459214390459
70,23,0.03455948665396136
71,23,0.03242634679736511
72,23,0.029755448862488265
73,23,0.026588084257127775
74,23,0.023099669769180764
75,23,0.019363693965715356
76,23,0.01564999382935639
77,23,0.012160289305938932
78,23,0.009058150511918939
79,23,0.00643874882007367
80,23,0.004563804661302129
81,23,0.0034405359729134943
82,23,0.0030577597026422154
83,23,0.003287664180788852
84,23,0.003955654834499001
85,23,0.004700421960478707
86,23,0.005129026930262626
87,23,0.0048462100139659015
88,23,0.0035076354624834494
89,23,0.0007563592971564503
90,23,-0.0035777670582319843
91,23,-0.00947467183414119
92,23,-0.016785444739070954
93,23,-0.02516273023411486
94,23,-0.033950654265936464
95,23,-0.04256625188008911
96,23,-0.050255811898750835
97,23,-0.05633791072523309
98,23,-0.06022569508240849
99,23,-0.06153357771381707
0,24,-0.10354606329747185
1,24,-0.10171559722493839
2,24,-0.09645505536082055
3,24,-0.08811067468741385
4,24,-0.07733326043762645
5,24,-0.06480378091782768
6,24,-0.05127148687552108
7,24,-0.037367303585597256
8,24,-0.023720515790046193
9,24,-0.01074057213645574
10,24,0.0013439320036923164
11,24,0.012384986991492042
12,24,0.0223381440173398
13,24,0.031156297851339332
14,24,0.03894751195639401
15,24,0.045770925905344484
16,24,0.05167977658675227
17,24,0.05680771231345716
18,24,0.06131540754722664
19,24,0.06523158887921454
20,24,0.06883158611708495
21,24,0.07218497598751128
22,24,0.0754062405494551
23,24,0.07855645667586941
24,24,0.08166633916698629
25,24,0.08472963540498313
26,24,0.08772816559940111
27,24,0.09058218349673552
28,24,0.09309352345371735
29,24,0.09515082213783899
30,24,0.09665150042292225
31,24,0.0974819856846807
32,24,0.0976614676283134
33,24,0.09714718291252211
34,24,0.0960449168278501
35,24,0.09444664913371525
36,24,0.09256730570086802
37,24,0.09055258077933104
38,24,0.08861114021146932
39,24,0.08681511319718993
40,24,0.08527174818391359
41,24,0.08392181850649649
42,24,0.08274718430493522
43,24,0.08160238228992966
44,24,0.08037654462805222
45,24,0.07892489900041255
46,24,0.07713759986472724
47,24,0.07496254266152391
48,24,0.07232318387377745
49,24,0.06929981618941383
50,24,0.06584330322039023
51,24,0.062140854354765906
52,24,0.05828501653832063
53,24,0.05437565398278821
54,24,0.05054795531395939
55,24,0.046920213046178105
56,24,0.04366449029657815
57,24,0.04086268386072334
58,24,0.038604713865424856
59,24,0.03697667116739467
60,24,0.03592332471635018
61,24,0.035472909560667176
62,24,0.0355633923154528
63,24,0.03598941758809815
64,24,0.03660040644263063
65,24,0.03726574886604794
66,24,0.03773532135619462
67,24,0.03784880415878433
68,24,0.03754200174171274
69,24,0.036652513590524904
70,24,0.03522199377493962
71,24,0.03316605152849661
72,24,0.030639217722637113
73,24,0.027657073745103844
74,24,0.024376113974540203
75,24,0.020826555095482036
76,24,0.01726574564600014
77,24,0.013863064159522764
78,24,0.010773499692732003
79,24,0.008081763655354735
80,24,0.006050145242625149
81,24,0.004692740358223091
82,24,0.0040125066707332735
83,24,0.0039013633850117913
84,24,0.004199370208880282
85,24,0.0045752874239042285
86,24,0.004662659848690964
87,24,0.00407965588146908
88,24,0.002501710862816253
89,24,-0.0004311858101573307
90,24,-0.0048870220489334315
91,24,-0.010852715868168161
92,24,-0.01820083039910969
93,24,-0.02659055060303217
94,24,-0.035387602878472535
95,24,-0.04401358237100794
96,24,-0.05171759183485847
97,24,-0.05781529624528048
98,24,-0.0617138442084979
99,24,-0.06302616571520048
0,25,-0.10049825504302135
1,25,-0.09869485253420862
2,25,-0.09351683218210383
3,25,-0.0853163255887921
4,25,-0.07474655470832658
5,25,-0.0624962777719702
6,25,-0.049307514669635566
7,25,-0.035813617816529586
8,25,-0.02262997203888517
9,25,-0.010142635673219047
10,25,0.0014379607227965607
11,25,0.011992337893389049
12,25,0.021501960046407476
13,25,0.02994359613603592
14,25,0.037443650977365905
15,25,0.04406712053787487
16,25,0.049871733745931124
17,25,0.054980263539619045
18,25,0.05954299423683551
19,25,0.0635745548252089
20,25,0.06732660677153035
21,25,0.0708512692099248
22,25,0.07424963235098403
23,25,0.0775734139015185
24,25,0.0808379574209539
25,25,0.08403486207771493
26,25,0.08714885074823542
27,25,0.09010717024830228
28,25,0.09272206724654097
29,25,0.09489888013649761
30,25,0.09655477338947094
31,25,0.09758659091312438
32,25,0.0980254143678394
33,25,0.09783165096632729
34,25,0.09710927905780409
35,25,0.09593892059274367
36,25,0.09451949366666668
37,25,0.09297545151457598
38,25,0.09150310681798146
39,25,0.09015948133401253
40,25,0.08903936889510078
41,25,0.08809091924649692
42,25,0.08728836612863233
43,25,0.08649791526659101
44,25,0.0856089161707132
45,25,0.08447353316569206
46,25,0.08298038043267297
47,25,0.0810720393583324
48,25,0.07865276214579353
49,25,0.07578921367985458
50,25,0.07241869966037484
51,25,0.06871699325074587
52,25,0.06477676447866543
53,25,0.060693754072417505
54,25,0.056622015397806535
55,25,0.05268076702122926
56,25,0.04906066571675183
57,25,0.045863526564971835
58,25,0.043178473885745916
59,25,0.041109184370725416
60,25,0.03960497861589829
61,25,0.03868358112049464
62,25,0.038298702092106396
63,25,0.03824441784854571
64,25,0.03838136481226684
65,25,0.03858775482967758
66,25,0.03863309209646104
67,25,0.038381231108360225
68,25,0.037781820171403524
69,25,0.03668817451216455
70,25,0.03514520142562105
71,25,0.03306754414279567
72,25,0.030596288203923905
73,25,0.027726724333660968
74,25,0.0245983288377829
75,25,0.021202881820499897
76,25,0.017784799681976438
77,25,0.014480781365818984
78,25,0.011435810540206148
79,25,0.008720159346012224
80,25,0.006589831251403666
81,25,0.005058999417997256
82,25,0.004140590244787745
83,25,0.003738281175174052
84,25,0.0037037305082776584
85,25,0.0037323546175684896
86,25,0.003482354480183858
87,25,0.00258508522529155
88,25,0.0007360418412645231
89,25,-0.0024258015619125217
90,25,-0.00706322046880814
91,25,-0.013168217495149293
92,25,-0.020632153225960792
93,25,-0.029115070911757357
94,25,-0.03800220724133396
95,25,-0.04671358332871023
96,25,-0.05449592070544895
97,25,-0.06065965740890533
98,25,-0.0646008279745729
99,25,-0.06592921673018282
0,26,-0.09833515305490437
1,26,-0.09655150020171277
2,26,-0.09143346877863223
3,26,-0.08333707820111158
4,26,-0.0729154764139821
5,26,-0.06086396954015072
6,26,-0.04791803948228335
7,26,-0.0347175194956435
8,26,-0.021868354295293102
9,26,-0.00974387649239361
10,26,0.0014525239866998163
11,26,0.011618010000347567
12,26,0.020750886646055733
13,26,0.02884449081375351
14,26,0.03604022596664436
15,26,0.04241196346356446
16,26,0.04802791486690694
17,26,0.053009870279311144
18,26,0.05750890038689249
19,26,0.061539368363810354
20,26,0.06533992709682934
21,26,0.06895216887551214
22,26,0.07246814407881175
23,26,0.07593176091904752
24,26,0.07933928264174028
25,26,0.08267648232776992
26,26,0.08592352949381166
27,26,0.08900874302344164
28,26,0.09175047543885739
29,26,0.0940660790711263
30,26,0.09589019512077357
31,26,0.09713013840610074
32,26,0.0978312932757035
33,26,0.09795782633773342
34,26,0.09761504845664604
35,26,0.09687394488537393
36,26,0.0959166571174137
37,26,0.09484732275723218
38,26,0.09384734993182064
39,26,0.0929553173318709
40,26,0.09225167086242436
41,26,0.09168912730456213
42,26,0.09123325302789453
43,26,0.09076323757290083
44,26,0.0901722262660769
45,26,0.08931425416994898
46,26,0.08808327742735855
47,26,0.08642092182162742
48,26,0.08422050422814209
49,26,0.08153697699344775
50,26,0.0782969069405226
51,26,0.07466168660357653
52,26,0.07071904127951711
53,26,0.06655502939611324
54,26,0.06233462926320499
55,26,0.05817127675800293
56,26,0.05426562293723691
57,26,0.05073478321173752
58,26,0.04766389362885093
59,26,0.04517273125202337
60,26,0.043216430794927874
61,26,0.04180311261279712
62,26,0.040904520801632316
63,26,0.04031769967332366
64,26,0.03991697922538151
65,26,0.0395904960041662
66,26,0.03913012777957192
67,26,0.03842375027215894
68,26,0.037435422765156545
69,26,0.03603647325326165
70,26,0.03427829315296549
71,26,0.032077828359433624
72,26,0.029565938983068918
73,26,0.026724121366896725
74,26,0.02367763455004024
75,26,0.020386873686220497
76,26,0.017083745110539894
77,26,0.013874190225578786
78,26,0.010892797725318815
79,26,0.008192898016204708
80,26,0.006018732443408226
81,26,0.004378743976303667
82,26,0.00329179748223396
83,26,0.002665782354597468
84,26,0.002360450533160474
85,26,0.0020928919411744573
86,26,0.001542612028970325
87,26,0.0003517660525176325
88,26,-0.0017655142291914672
89,26,-0.0051713133570956415
90,26,-0.010021562618021562
91,26,-0.01631252807783312
92,26,-0.023951421008860052
93,26,-0.03259384984812641
94,26,-0.04164147690789832
95,26,-0.05050574471079017
96,26,-0.05842553565707931
97,26,-0.06470265153075161
98,26,-0.0687167325449991
99,26,-0.0700723285881395
0,27,-0.09730384225531452
1,27,-0.09553120292184758
2,27,-0.09044619748783589
3,27,-0.0824067670819204
4,27,-0.07206369959567382
5,27,-0.06011778388165112
6,27,-0.04729887007488287
7,27,-0.03425759670608386
8,27,-0.021595446080027614
9,27,-0.009684359363745898
10,27,0.0012676768683377304
11,27,0.011162011616761447
12,27,0.020003759865176107
13,27,0.02779522231685405
14,27,0.03468883580171678
15,27,0.04077011699155264
16,27,0.04612359887050843
17,27,0.05088046997298079
18,27,0.05520402421734616
19,27,0.05912268255815434
20,27,0.0628734426900337
21,27,0.0664950791215233
22,27,0.070075456064842
23,27,0.07365243449021364
24,27,0.07720003790745977
25,27,0.08069470651480515
26,27,0.08410441360047116
27,27,0.08735263380822289
28,27,0.09025916445352777
29,27,0.09274833728250087
30,27,0.09476944829202694
31,27,0.09623995143374486
32,27,0.09722100040835358
33,27,0.09768081928450556
34,27,0.09772783520929806
35,27,0.09742427928267716
36,27,0.09693415635592828
37,27,0.09634084044046176
38,27,0.09580759133768879
39,27,0.09535014157427213
40,27,0.09503248028613598
41,27,0.09480845632879209
42,27,0.09463466654415242
43,27,0.09440527612605365
44,27,0.09402235790912528
45,27,0.09334927959116612
46,27,0.092294753686474
47,27,0.09080702192568424
48,27,0.0887797695786503
49,27,0.0862610500134906
50,27,0.08317161044033128
51,27,0.0796567133447752
52,27,0.07579425596577494
53,27,0.0716544740844256
54,27,0.06740322408495558
55,27,0.06313976030833146
56,27,0.0590638038893303
57,27,0.05530042188547668
58,27,0.05192656673898455
59,27,0.04907481636564626
60,27,0.0467066195942607
61,27,0.0448216898003011
62,27,0.04341131234650675
63,27,0.042278958126189536
64,27,0.04131454897924414
65,27,0.04041659033282485
66,27,0.03940070324915723
67,27,0.03817714684737439
68,27,0.03672374809411849
69,27,0.03493124326269026
70,27,0.03286003593439091
71,27,0.030432431068220467
72,27,0.02777316825267917
73,27,0.02485745406283968
74,27,0.02180005689024256
75,27,0.01853900208061532
76,27,0.015295139652153011
77,27,0.01214756832087005
78,27,0.009220915232617699
79,27,0.0065503722171342815
80,27,0.004364292914033285
81,27,0.002660460789229546
82,27,0.0014597054914702312
83,27,0.000667336995320511
84,27,0.00014733807529410115
85,27,-0.0003677044514915906
86,27,-0.00118127300265769
87,27,-0.0026443785091032623
88,27,-0.005026752856792882
89,27,-0.008692963126122777
90,27,-0.01379112647191505
91,27,-0.020321269844316703
92,27,-0.028202575257637363
93,27,-0.03708080976775818
94,27,-0.04636944178491831
95,27,-0.055463466967921704
96,27,-0.06358809685389133
97,27,-0.07003193881064362
98,27,-0.07415302461322426
99,27,-0.07554820591121825
0,28,-0.09759741228572238
1,28,-0.09582630472868914
2,28,-0.09074499987491436
3,28,-0.08271185421654081
4,28,-0.07237363472449942
5,28,-0.06043617618706776
6,28,-0.04762507714167441
7,28,-0.034606322944455314
8,28,-0.02198208895060816
9,28,-0.010133996847798699
10,28,0.000714405856342637
11,28,0.01045703499312367
12,28,0.019096290119705372
13,28,0.026636895711817488
14,28,0.03323866129721864
15,28,0.03900173388137773
16,28,0.04403264532174944
17,28,0.048482226204214385
18,28,0.0525367459795234
19,28,0.05625210945345316
20,28,0.059874295587178494
21,28,0.06344651983818039
22,28,0.06705671131476265
23,28,0.0707379338773535
24,28,0.07443897273969924
25,28,0.07812344661397219
26,28,0.08173961882948788
27,28,0.0852004823173047
28,28,0.08832263053136558
29,28,0.09103253340072115
30,28,0.09329112685099972
31,28,0.09502557004634582
32,28,0.09631352600536047
33,28,0.09712755394502892
34,28,0.09757981852453668
35,28,0.09772411995072616
36,28,0.09770483186275669
37,28,0.09758312664689583
38,28,0.09750067153981945
39,28,0.09744557413978328
40,28,0.09746335170439124
41,28,0.09750533102669579
42,28,0.09751940509795531
43,28,0.09741706636032177
44,28,0.09711508672353375
45,28,0.09649481785163516
46,28,0.09549015670199879
47,28,0.09406517043407803
48,28,0.09212635857875284
49,28,0.08972127344350156
50,28,0.08677083653765294
51,28,0.08340326488905703
52,28,0.07968215289929503
53,28,0.0756560458066815
54,28,0.07148090379814676
55,28,0.0672334192731796
56,28,0.06310120106536488
57,28,0.059209191911577363
58,28,0.05562272287079395
59,28,0.052483572539131274
60,28,0.049760445102947415
61,28,0.04744669219144271
62,28,0.045554177341728064
63,28,0.043896158120332984
64,28,0.042379041517961014
65,28,0.04091096213687706
66,28,0.039330678371698014
67,28,0.03756713483835483
68,28,0.03560954279691941
69,28,0.03336786673935421
70,28,0.030912722188986663
71,28,0.028174098186354968
72,28,0.025274881590121367
73,28,0.022191775668943592
74,28,0.019033294314795057
75,28,0.015725150345133443
76,28,0.012479508969590825
77,28,0.009354023969535774
78,28,0.006464622299972689
79,28,0.0038287203078652965
80,28,0.001656376673054183
81,28,-6.87301117068273e-05
82,28,-0.0013270041681607836
83,28,-0.0022209217422641814
84,28,-0.0028857763436462847
85,28,-0.0035800749847112456
86,28,-0.0045948398428663495
87,28,-0.0062793788993076305
88,28,-0.008890838653314859
89,28,-0.012799139593880682
90,28,-0.018144888893402822
91,28,-0.024932510740654834
92,28,-0.033089665220359166
93,28,-0.042248241321431124
94,28,-0.05182901403713913
95,28,-0.061203714192743064
96,28,-0.06957933053945453
97,28,-0.0762268756316189
98,28,-0.08047899233952194
99,28,-0.0819226124076522
0,29,-0.09943540224685421
1,29,-0.09765670206707
2,29,-0.09255061301246315
3,29,-0.08447460642491933
4,29,-0.07406999191152863
5,29,-0.06204724403687578
6,29,-0.04912895155939623
7,29,-0.036000525866256794
8,29,-0.023269654965588416
9,29,-0.011337866478243086
10,29,-0.00045422354469337733
11,29,0.009257070495550579
12,29,0.017786626800443628
13,29,0.025135648585091985
14,29,0.0314674815217586
15,29,0.036899235177770606
16,29,0.041564116346307856
17,29,0.04564169697005127
18,29,0.04935055803798605
19,29,0.05278583384369995
20,29,0.0562119437072397
21,29,0.05968322499029455
22,29,0.06329149946213875
23,29,0.0670662744787478
24,29,0.0709290079494167
25,29,0.07482791079382878
26,29,0.07868542202595563
27,29,0.08239978711026197
28,29,0.08578089957154589
29,29,0.08875388165597542
30,29,0.09128904467343091
31,29,0.09332335233557387
32,29,0.09495142637842946
33,29,0.09615055920403393
34,29,0.09703606835682876
35,29,0.09765279147995898
36,29,0.09812337996027054
37,29,0.09848383193184418
38,29,0.09885003341332776
39,29,0.09917691122245742
40,29,0.09948904974135075
41,29,0.09973105099561508
42,29,0.09984248512682825
43,29,0.09975446079261019
44,29,0.0994041816011304
45,29,0.09870009290079906
46,29,0.09761193923623068
47,29,0.09612965903852455
48,29,0.09418528190690267
49,29,0.09183328906692623
50,29,0.08900150175486488
51,29,0.08580115453241888
52,29,0.08227787027681188
53,29,0.07845359087968973
54,29,0.0744638013165968
55,29,0.0703550829039159
56,29,0.06629245792828442
57,29,0.062392499826273706
58,29,0.05870637842872384
59,29,0.055381179329742736
60,29,0.05239381209594285
61,29,0.04973341977074597
62,29,0.047432408206077525
63,29,0.04531627427331841
64,29,0.04330716833737824
65,29,0.041320513532809855
66,29,0.0392154031787868
67,29,0.03693373315036297
68,29,0.034472188097424805
69,29,0.03175833111163229
70,29,0.028873136907350272
71,29,0.02575609724408423
72,29,0.02253280337117758
73,29,0.019189640653166862
74,29,0.01583385098092549
75,29,0.012389733541567693
76,29,0.009064435618711286
77,29,0.005900978381760069
78,29,0.00300879938822618
79,29,0.0003895979452863685
80,29,-0.0017654752409725916
81,29,-0.00348885366020113
82,29,-0.004764613550833019
83,29,-0.005706812413336593
84,29,-0.006453353273172979
85,29,-0.00726073578971409
86,29,-0.008412294140725862
87,29,-0.010261580970109208
88,29,-0.013057434986876615
89,29,-0.017178737404719868
90,29,-0.02275948469286959
91,29,-0.029809482668497367
92,29,-0.03826120878147776
93,29,-0.04772942224099097
94,29,-0.05763758335069724
95,29,-0.06732852441200521
96,29,-0.07598774890448112
97,29,-0.08286476480679994
98,29,-0.08726478409516858
99,29,-0.08876306373895204
0,30,-0.10288543235674297
1,30,-0.10109027576436347
2,30,-0.09593159585438116
3,30,-0.0877654178711964
4,30,-0.07722700191970944
5,30,-0.06503172192515194
6,30,-0.05190077252245828
7,30,-0.03854260231128137
8,30,-0.0255746496577558
9,30,-0.013426862665255612
10,30,-0.0023816903285478475
11,30,0.007410143623019394
12,30,0.015920124283184123
13,30,0.02314153680799791
14,30,0.029237998760436312
15,30,0.03434542355080339
16,30,0.03862718950131239
17,30,0.04229874104203191
18,30,0.04561805778030248
19,30,0.04872835805599607
20,30,0.05191970710984606
21,30,0.055262765182305884
22,30,0.05885592652703053
23,30,0.06272596567850997
24,30,0.06676562855773227
25,30,0.07090587609218346
26,30,0.07503884421839757
27,30,0.0790450869126289
28,30,0.08272547697652044
29,30,0.08600163904247893
30,30,0.08885163955073949
31,30,0.09122260864569398
32,30,0.09322609330592968
33,30,0.09484444145073212
34,30,0.09619435905824503
35,30,0.0973103760752565
36,30,0.09829103508945991
37,30,0.09914319357721979
38,30,0.09995263258679188
39,30,0.10063578548852092
40,30,0.10119413680149592
41,30,0.10156190942507237
42,30,0.10167143341914198
43,30,0.10147638030957751
44,30,0.10094029848005448
45,30,0.10000813217538962
46,30,0.09869591371716524
47,30,0.09702962125993508
48,30,0.09497855174686265
49,30,0.09261143225467094
50,30,0.08986905724304961
51,30,0.08684554428509728
52,30,0.08356465985343675
53,30,0.0800169294961961
54,30,0.07630667545890901
55,30,0.07244341735804483
56,30,0.06856023828186153
57,30,0.06475768977725238
58,30,0.06107195289041556
59,30,0.057652614606922725
60,30,0.05448713843088626
61,30,0.051564126513767405
62,30,0.04893700111369981
63,30,0.046446398696389224
64,30,0.04402898165062652
65,30,0.04160441083695332
66,30,0.039047826303431066
67,30,0.03630666274420946
68,30,0.03337973796442384
69,30,0.030208743627554213
70,30,0.026883504379838996
71,30,0.023353616812528344
72,30,0.019751113925849495
73,30,0.016079301583886263
74,30,0.01244879139085242
75,30,0.0087925453481148
76,30,0.005316572110132256
77,30,0.0020560353141263477
78,30,-0.0008838511566864327
79,30,-0.003514215907671314
80,30,-0.005662137037688808
81,30,-0.007376799463600037
82,30,-0.008647322338219965
83,30,-0.00960114820736635
84,30,-0.010381016019891831
85,30,-0.011247348219512787
86,30,-0.012479537507715577
87,30,-0.014440844865930558
88,30,-0.01737601587865356
89,30,-0.02167633474982722
90,30,-0.0274704862085855
91,30,-0.03477492933143367
92,30,-0.04352375109101558
93,30,-0.053312546167944674
94,30,-0.06356344059622643
95,30,-0.0735867305256761
96,30,-0.08254487443718972
97,30,-0.08966292116110708
98,30,-0.09421866971479176
99,30,-0.09577450122833397
0,31,-0.10789536561878776
1,31,-0.10607397212515934
2,31,-0.10083212151948828
3,31,-0.09252491935694707
4,31,-0.08178221780417516
5,31,-0.06932581589626352
6,31,-0.05587804709466582
7,31,-0.042174211903329706
8,31,-0.028845773121247476
9,31,-0.01635830478699063
10,31,-0.005033917263062904
11,31,0.004943746211210964
12,31,0.013521290655262419
13,31,0.020681003095887718
14,31,0.026584031819766096
15,31,0.03138639773987961
16,31,0.035284012191368674
17,31,0.03853328939567291
18,31,0.04143657869735762
19,31,0.04419129622874607
20,31,0.04711829287134606
21,31,0.05030864141735947
22,31,0.05386925064158277
23,31,0.05782511331472051
24,31,0.06204018860717042
25,31,0.06642757976169378
26,31,0.07084700116411113
27,31,0.0751601891233804
28,31,0.07915838614917448
29,31,0.08275936765403458
30,31,0.0859483988269858
31,31,0.08868369770334539
32,31,0.09109350220023771
33,31,0.0931655789463548
34,31,0.09501528764576506
35,31,0.09666475910762529
36,31,0.09818552577871742
37,31,0.09955027754585899
38,31,0.10080975392520486
39,31,0.10183650245562603
40,31,0.10260624517468386
41,31,0.10303915499025607
42,31,0.10306116411811672
43,31,0.1026512519993048
44,31,0.10180447937364079
45,31,0.10051105404909322
46,31,0.09884285401403758
47,31,0.09687160215344193
48,31,0.09461435563753184
49,31,0.09216136163649935
50,31,0.08947222138158395
51,31,0.08662441766409756
52,31,0.08361676631102455
53,31,0.08040469164006936
54,31,0.07705187809642666
55,31,0.07352502963112784
56,31,0.06991771262528346
57,31,0.06630764076362539
58,31,0.06271635247594531
59,31,0.05929378580640332
60,31,0.056040764879981
61,31,0.0529495022883566
62,31,0.05009482844707236
63,31,0.04733524329822103
64,31,0.044619978725677356
65,31,0.041869308140121575
66,31,0.03896898202219745
67,31,0.03586344945142628
68,31,0.03254738283158076
69,31,0.028971651779102103
70,31,0.025232029217477248
71,31,0.021287708539603045
72,31,0.017279959607549245
73,31,0.013235117082331271
74,31,0.009271532852835662
75,31,0.005339807418749842
76,31,0.0016491285896336194
77,31,-0.001766515379131306
78,31,-0.0048035962690846645
79,31,-0.007482336775865406
80,31,-0.009646112786867889
81,31,-0.011360315904312301
82,31,-0.012619544836525165
83,31,-0.013564815106292372
84,31,-0.01434508807324164
85,31,-0.0152294712688672
86,31,-0.016496182146511273
87,31,-0.01852265560773958
88,31,-0.021553301859967178
89,31,-0.02599438919696695
90,31,-0.031970534561878594
91,31,-0.03950592656474328
92,31,-0.04853356194780645
93,31,-0.05862912023803801
94,31,-0.06921063179470366
95,31,-0.07955500023490458
96,31,-0.08880247065644653
97,31,-0.09615277824650548
98,31,-0.10085901141883369
99,31,-0.10247052469094342
0,32,-0.11418968207271973
1,32,-0.1123341979136967
2,32,-0.10698417429739493
3,32,-0.09849492417015426
4,32,-0.08749189310037764
5,32,-0.07470502346313879
6,32,-0.06086010115723184
7,32,-0.04672192514226481
8,32,-0.032939166604592174
9,32,-0.020017811306388467
10,32,-0.008323431617100141
11,32,0.001923602557326376
12,32,0.010641225882864092
13,32,0.017798843029595446
14,32,0.023552796985313762
15,32,0.028079418874767725
16,32,0.03160789885350823
17,32,0.034437826730027155
18,32,0.03691827189595642
19,32,0.03930356283035508
20,32,0.04194795350122149
21,32,0.044965605602556025
22,32,0.04847298642107489
23,32,0.05249430254480103
24,32,0.05686598858301295
25,32,0.061483789445446746
26,32,0.06617522076521709
27,32,0.07078368877591856
28,32,0.07509167755324597
29,32,0.07901427318029164
30,32,0.08254426770236023
31,32,0.08565225103939156
32,32,0.08848281692007731
33,32,0.09102964082921972
34,32,0.09340372206133907
35,32,0.09561254324125912
36,32,0.09769798391971563
37,32,0.09959358751075342
38,32,0.10131042277316737
39,32,0.10267279232539295
40,32,0.10362822504794167
41,32,0.1040799134016197
42,32,0.1039482739279265
43,32,0.10324017658058438
44,32,0.10198624921304145
45,32,0.10022942689829506
46,32,0.0981050176142162
47,32,0.09573853840174706
48,32,0.09320259129162878
49,32,0.09061490581916587
50,32,0.08795817582449672
51,32,0.08529343424015678
52,32,0.08259161725709419
53,32,0.07976994864111475
54,32,0.07684333690303902
55,32,0.07373107508010435
56,32,0.07048169089466683
57,32,0.06714454078701237
58,32,0.06372813665529975
59,32,0.06038174539389729
60,32,0.05712306893292407
61,32,0.05395282689823944
62,32,0.05096812019291974
63,32,0.04804828549913509
64,32,0.04515329271180235
65,32,0.042200563101687294
66,32,0.03908089321157604
67,32,0.035727061786019476
68,32,0.03212331218583131
69,32,0.028223926471582672
70,32,0.024126729759700538
71,32,0.019799126390353194
72,32,0.015393257176583575
73,32,0.010962887340610905
74,32,0.006637685685745964
75,32,0.0023927777301651076
76,32,-0.001555460366034822
77,32,-0.005168573249648034
78,32,-0.008342580789758358
79,32,-0.011102971306172549
80,32,-0.013306847745298
81,32,-0.015034497406304581
82,32,-0.016285796073134406
83,32,-0.017214343730302062
84,32,-0.01797594681102055
85,32,-0.018851905185329088
86,32,-0.020121117287089874
87,32,-0.022178392996465845
88,32,-0.025270977643231163
89,32,-0.029821372984770278
90,32,-0.03595102758026769
91,32,-0.04369221472188656
92,32,-0.05297432219686016
93,32,-0.06335290447441366
94,32,-0.07423989777817042
95,32,-0.08487998329565016
96,32,-0.09439357736209786
97,32,-0.10195576853857347
98,32,-0.1067996382862475
99,32,-0.10846203335404425
0,33,-0.12143568182546005
1,33,-0.11954084586432145
2,33,-0.11406515526323346
3,33,-0.10536544569822581
4,33,-0.0940633993004667
5,33,-0.08089831097731803
6,33,-0.06660066698441369
7,33,-0.051965506439046294
8,33,-0.03766023459047574
9,33,-0.024233274607468047
10,33,-0.012095114552721498
11,33,-0.0015043705816424335
12,33,0.007425678745676123
13,33,0.014649915881818742
14,33,0.020316890325375425
15,33,0.024621439384645782
16,33,0.02782424417546281
17,33,0.030266758344623668
18,33,0.03234418888587243
19,33,0.03436713249357126
20,33,0.03672355979142594
21,33,0.039552545807964634
22,33,0.04298082154127769
23,33,0.04703348620751058
24,33,0.05152258997986792
25,33,0.05632839783811505
26,33,0.06124899388760241
27,33,0.06611147868261469
28,33,0.0706918732921622
29,33,0.07490487744507845
30,33,0.07875181895178684
31,33,0.08221712115937407
32,33,0.08546128215493809
33,33,0.08848457984277047
34,33,0.09139085454808082
35,33,0.09417101791586902
36,33,0.0968352014751872
37,33,0.09927358832828759
38,33,0.10145337399626442
39,33,0.10314744156312372
40,33,0.10427254464684665
41,33,0.10471226025219948
42,33,0.10438148150933557
43,33,0.1033163913525641
44,33,0.10158515470993734
45,33,0.09928857034901739
46,33,0.09663038080634578
47,33,0.09379582374094753
48,33,0.09091827630709304
49,33,0.08814800969776115
50,33,0.08549436116118159
51,33,0.08300293085085286
52,33,0.08061529468523077
53,33,0.07820907112818531
54,33,0.07574497029418126
55,33,0.07309202685337368
56,33,0.07025073433214857
57,33,0.06723821456216683
58,33,0.06405244367942942
59,33,0.06084200034911191
60,33,0.05764511623783619
61,33,0.05447626758905244
62,33,0.05145595387148205
63,33,0.04848742363446945
64,33,0.045539697999629425
65,33,0.0425241110724528
66,33,0.0393309433484319
67,33,0.03587252602210356
68,33,0.032116160508849134
69,33,0.02801258848467114
70,33,0.02365629445648665
71,33,0.019020137064217124
72,33,0.014266951593526755
73,33,0.009480109436481143
74,33,0.004803044897016662
75,33,0.00023986944870557636
76,33,-0.00398239088099217
77,33,-0.007816529862793686
78,33,-0.011156570727507642
79,33,-0.01402989017060463
80,33,-0.01630460643355036
81,33,-0.01807424747312325
82,33,-0.019343227744684555
83,33,-0.020275542712624883
84,33,-0.021033027573139407
85,33,-0.02191010105616442
86,33,-0.023185818633464805
87,33,-0.025272333617976983
88,33,-0.028420546319466666
89,33,-0.03306744530436845
90,33,-0.039330896711362584
91,33,-0.04725046169005509
92,33,-0.0567501976602216
93,33,-0.06736687360626092
94,33,-0.0785069120611297
95,33,-0.0893878837396187
96,33,-0.0991161441006625
97,33,-0.10684645780565916
98,33,-0.11179979491225822
99,33,-0.11350267779016576
0,34,-0.12914380986876495
1,34,-0.1272072927786212
2,34,-0.1215970305911469
3,34,-0.11267305759338342
4,34,-0.10105372567431914
5,34,-0.08748868243583274
6,34,-0.07271361664606957
7,34,-0.0575529453190029
8,34,-0.04269297641985759
9,34,-0.028723944499688514
10,34,-0.016100380496027356
11,34,-0.005118233235407388
12,34,0.004077192103977723
13,34,0.011425321421484114
14,34,0.017064062047211337
15,34,0.021203581439294794
16,34,0.024132467897288734
17,34,0.026229694133689918
18,34,0.027933491934163612
19,34,0.029606920084916055
20,34,0.03166969313770096
21,34,0.034286598011931346
22,34,0.03759483060457569
23,34,0.04162242874645017
24,34,0.04616192568664701
25,34,0.051081128104669915
26,34,0.056153829811592004
27,34,0.06119429958380351
28,34,0.06597577710817859
29,34,0.0704158265461956
30,34,0.07452592982190254
31,34,0.07830584803286911
32,34,0.08193133767963445
33,34,0.08540988356253365
34,34,0.08883567118846258
35,34,0.09218130775752797
36,34,0.09542352070820925
37,34,0.09840593475746573
38,34,0.10104816986859078
39,34,0.10307004750393389
40,34,0.10435514532127854
41,34,0.10476561211544322
42,34,0.10421046411011048
43,34,0.10275597549480153
44,34,0.1005083731497507
45,34,0.09762961717206053
46,34,0.0943945660501413
47,34,0.0910520992219972
48,34,0.08779897109616286
49,34,0.08482183497017104
50,34,0.08215893784836226
51,34,0.07984167005724885
52,34,0.0777815849014587
53,34,0.07581606643907435
54,34,0.07384841282055277
55,34,0.07169540136510477
56,34,0.06930825507151894
57,34,0.0666690043744893
58,34,0.06376740540326864
59,34,0.06075160863929341
60,34,0.05768328160775127
61,34,0.05459541957134206
62,34,0.05163291668759484
63,34,0.04872573481316067
64,34,0.04585078222044103
65,34,0.04291091182949458
66,34,0.03979141273521236
67,34,0.036376818298776925
68,34,0.032612298027743236
69,34,0.028438652597287728
70,34,0.023941614712384762
71,34,0.019096692341008747
72,34,0.014076373787247576
73,34,0.008994047523628979
74,34,0.004008519976196112
75,34,-0.000845074136123003
76,34,-0.005326468290149933
77,34,-0.009377126835715899
78,34,-0.012888510358607164
79,34,-0.015887629769167688
80,34,-0.018251557282383146
81,34,-0.020085842369553575
82,34,-0.021399184342044464
83,34,-0.022363890576343692
84,34,-0.023146840090703336
85,34,-0.024055163689808978
86,34,-0.02536666781816166
87,34,-0.027508616798513685
88,34,-0.03073489235521265
89,34,-0.03549264412140474
90,34,-0.04189439114725246
91,34,-0.049984387538643205
92,34,-0.05967929777852987
93,34,-0.0704982389761426
94,34,-0.081843284745446
95,34,-0.0929114003374707
96,34,-0.10280153688836435
97,34,-0.11065404591499828
98,34,-0.11568685436668602
99,34,-0.1174188777076779
0,35,-0.1366648132843693
1,35,-0.13468824898700404
2,35,-0.1289461803435188
3,35,-0.1198033014570683
4,35,-0.10787413264642964
5,35,-0.09391863503060449
6,35,-0.07867668032395159
7,35,-0.06299897183362191
8,35,-0.047589148119186575
9,35,-0.033075989274038875
10,35,-0.019955125048909395
11,35,-0.008557024870242458
12,35,0.0009412716890437878
13,35,0.008462938219054195
14,35,0.014132135477666452
15,35,0.018169803394812334
16,35,0.02088732656193315
17,35,0.02269448330389423
18,35,0.02406773844450072
19,35,0.025416726287403435
20,35,0.027189443175302586
21,35,0.029576762256510847
22,35,0.03272612818545895
23,35,0.03667057518850925
24,35,0.041188679895640234
25,35,0.046138552788761444
26,35,0.05127531524431106
27,35,0.05640348964607256
28,35,0.061296856521039444
29,35,0.06587844964360556
30,35,0.07017112710673246
31,35,0.07419109408692748
32,35,0.07812884748454962
33,35,0.08200036720609205
34,35,0.0858894742841585
35,35,0.08975071962140646
36,35,0.09352801048680703
37,35,0.09701829734694911
38,35,0.10009203059780702
39,35,0.10241707855948334
40,35,0.10384234612229193
41,35,0.10420767615414661
42,35,0.10341515151958447
43,35,0.1015603552441462
44,35,0.0987856187930447
45,35,0.09531431536652235
46,35,0.09149172094930691
47,35,0.08763126151279721
48,35,0.08399261461909191
49,35,0.08080110302944377
50,35,0.07812490837659425
51,35,0.07598287718792562
52,35,0.07425710943152808
53,35,0.07274522159696062
54,35,0.0712924771123653
55,35,0.06966244173872838
56,35,0.06775738727901626
57,35,0.06552250671666116
58,35,0.06294114348202129
59,35,0.06016149078459421
60,35,0.05727071901492309
61,35,0.05432484170978569
62,35,0.05149444727885566
63,35,0.0487393689709279
64,35,0.04604472320806963
65,35,0.043304155025907676
66,35,0.04039551300320454
67,35,0.037170268846239196
68,35,0.03354787712942198
69,35,0.029453325370013772
70,35,0.02495770019322663
71,35,0.02003555562987458
72,35,0.014866078488012135
73,35,0.00959030980902753
74,35,0.004382034726404527
75,35,-0.0006937229354662122
76,35,-0.005382550177273515
77,35,-0.00961404833742563
78,35,-0.013277667346301314
79,35,-0.016398958931858942
80,35,-0.018862343265027448
81,35,-0.020784313672265853
82,35,-0.0221774497485967
83,35,-0.023219871920446167
84,35,-0.02408147530786664
85,35,-0.025079413818275498
86,35,-0.02648699248857156
87,35,-0.028741236316818686
88,35,-0.03209598527973867
89,35,-0.037001179322942335
90,35,-0.043560755832913856
91,35,-0.05181957023614814
92,35,-0.06168529353453778
93,35,-0.07266139869443577
94,35,-0.0841489045524213
95,35,-0.09533336826461891
96,35,-0.10531536198141112
97,35,-0.113229737178699
98,35,-0.1183023908515679
99,35,-0.12004865070412052
0,36,-0.14349487003710237
1,36,-0.14148400258181937
2,36,-0.13562503628600098
3,36,-0.12628826185482467
4,36,-0.11408257687253354
5,36,-0.09977671621618356
6,36,-0.08411187340334436
7,36,-0.06795951772164699
8,36,-0.052037208501133136
9,36,-0.037006456385825004
10,36,-0.023399227905429143
11,36,-0.011576255219551967
12,36,-0.0017453246728109661
13,36,0.005999414825964777
14,36,0.011764621941438236
15,36,0.015775737098010723
16,36,0.01835989315441111
17,36,0.019948377353102842
18,36,0.021049031846814614
19,36,0.022109911686129635
20,36,0.023602139025570068
21,36,0.02574240826379537
22,36,0.028687821784842527
23,36,0.032478552719112486
24,36,0.03688579387471691
25,36,0.04176103418922139
26,36,0.04684733190606494
27,36,0.0519428562183748
28,36,0.05682569634882384
29,36,0.06142678319065453
30,36,0.065781596225861
31,36,0.06992380822612176
32,36,0.07405832876702334
33,36,0.0782114830599312
34,36,0.08245776488001866
35,36,0.0867355658147062
36,36,0.09095857873217028
37,36,0.09487996343250416
38,36,0.09832148725763545
39,36,0.10090279508585809
40,36,0.1024376253835726
41,36,0.10274354215744097
42,36,0.10171405794426391
43,36,0.0994716636632802
44,36,0.09619042666781752
45,36,0.09215231587222661
46,36,0.08776877296077146
47,36,0.0834155297225152
48,36,0.07941161847611511
49,36,0.07602156919256231
50,36,0.07334317101231136
51,36,0.07138483070957591
52,36,0.07000112481819087
53,36,0.06895162198725302
54,36,0.06802587944821425
55,36,0.0669347379644023
56,36,0.06553360273574071
57,36,0.06373051412720088
58,36,0.0615036784156473
59,36,0.05900177638159221
60,36,0.05633827592464513
61,36,0.05359562439662113
62,36,0.05097077329082822
63,36,0.04845590006061684
64,36,0.04604524378737551
65,36,0.04362343081902509
66,36,0.041059932567804935
67,36,0.03816996775185544
68,36,0.03484535969255376
69,36,0.030990581551122887
70,36,0.026656501657271292
71,36,0.021813228521750716
72,36,0.016642786472402804
73,36,0.011309663272186299
74,36,0.006000941135425819
75,36,0.0008080082025117008
76,36,-0.004001026982223266
77,36,-0.008345225718585425
78,36,-0.012113656866858946
79,36,-0.015330765882936248
80,36,-0.01788775883960625
81,36,-0.019911721633434354
82,36,-0.021419405811684555
83,36,-0.022592728483687097
84,36,-0.02360236630011059
85,36,-0.024771518079433008
86,36,-0.026364722961261577
87,36,-0.02882104004493158
88,36,-0.032389263327786466
89,36,-0.037512070333832526
90,36,-0.044279966999965836
91,36,-0.05273250551363162
92,36,-0.06276630680440576
93,36,-0.07387095884769224
94,36,-0.08545037713702186
95,36,-0.09668858128134161
96,36,-0.10669737503940269
97,36,-0.11461634790521202
98,36,-0.11969067684185575
99,36,-0.12143655814816157
0,37,-0.14892457580481278
1,37,-0.1468909249524586
2,37,-0.14094711171946983
3,37,-0.13146897767182963
4,37,-0.11905618495711678
5,37,-0.1044825990929894
6,37,-0.08848555654640222
7,37,-0.07194901925413433
8,37,-0.05559901396736677
9,37,-0.040121616091710166
10,37,-0.026078685234097065
11,37,-0.013855873488864745
12,37,-0.003690140481921844
13,37,0.004305823972572398
14,37,0.01021718014999351
15,37,0.01426665553026396
16,37,0.016789128933851316
17,37,0.018226870963189867
18,37,0.019111355457425816
19,37,0.019920016183277767
20,37,0.021141174364856852
21,37,0.023016968294541584
22,37,0.02571341565635521
23,37,0.02927986703798524
24,37,0.03348696778357407
25,37,0.03818216650233808
26,37,0.043102748771161714
27,37,0.048043139116998645
28,37,0.052788766461162595
29,37,0.05727953401583363
30,37,0.061563820186165685
31,37,0.06569291356936446
32,37,0.06988542226645222
33,37,0.07418003109341953
34,37,0.07864440951652796
35,37,0.08320433710105135
36,37,0.08774792322765279
37,37,0.09199068657108
38,37,0.09570860596522834
39,37,0.09847962273761368
40,37,0.10008324327827722
41,37,0.10031583515410603
42,37,0.09906045290335896
43,37,0.09646260285535391
44,37,0.09272154813334055
45,37,0.08817211311270512
46,37,0.08328429278299154
47,37,0.07849081369113264
48,37,0.07416371324325155
49,37,0.07060554817962839
50,37,0.06794223597989912
51,37,0.06617428649678914
52,37,0.06513214217920904
53,37,0.06454037794537726
54,37,0.06413802957376902
55,37,0.06358533105048991
56,37,0.06269449425417406
57,37,0.06133759299336816
58,37,0.05948843048463459
59,37,0.05729642203550611
60,37,0.05490073564942577
61,37,0.05241237201335025
62,37,0.050054399725013354
63,37,0.04785280057058117
64,37,0.04581230378789769
65,37,0.04380937183941569
66,37,0.04170566652646812
67,37,0.03927910931997758
68,37,0.03639373579426319
69,37,0.03293040055268648
70,37,0.028914988956785237
71,37,0.024310284949933703
72,37,0.01929692896828783
73,37,0.014057549347853637
74,37,0.008790025561211223
75,37,0.0036068916979274945
76,37,-0.0012115689323763945
77,37,-0.005576675358497596
78,37,-0.009379626413647202
79,37,-0.01264551126951119
80,37,-0.015272994418410235
81,37,-0.017400382401319803
82,37,-0.019049871974857524
83,37,-0.020405993950589618
84,37,-0.021638126969264704
85,37,-0.02307070452843618
86,37,-0.024954532193078194
87,37,-0.027721062143427844
88,37,-0.03160727786234929
89,37,-0.037036421865195734
90,37,-0.0440794361738881
91,37,-0.05276331187724281
92,37,-0.06297143496158242
93,37,-0.07418135775060364
94,37,-0.08580475870076043
95,37,-0.09703465826078173
96,37,-0.10700439172251208
97,37,-0.11486975787829579
98,37,-0.11990667457757809
99,37,-0.12163717057592294
0,38,-0.15268743399883533
1,38,-0.15064454283765372
2,38,-0.14465419455518713
3,38,-0.1350972086784168
4,38,-0.12255955290947895
5,38,-0.1078155235700251
6,38,-0.09159240191092977
7,38,-0.07477705816472735
8,38,-0.05809763698653114
9,38,-0.0422554201377352
10,38,-0.027834913727929234
11,38,-0.01524094533851894
12,38,-0.004737807266792515
13,38,0.0035418488605500897
14,38,0.00965757597987249
15,38,0.0138215470360592
16,38,0.016367651388463855
17,38,0.017737823056449997
18,38,0.01847866681691812
19,38,0.019087250741904427
20,38,0.020062354202309507
21,38,0.02167072318297869
22,38,0.024086133324090042
23,38,0.0273686184300459
24,38,0.03129479731160245
25,38,0.03570998777922796
26,38,0.040351235955313314
27,38,0.045010945561443805
28,38,0.04948419760876277
29,38,0.05371965006543178
30,38,0.05777798902545328
31,38,0.06172760366462171
32,38,0.06579992232036602
33,38,0.07004828360095416
34,38,0.07453766373237158
35,38,0.07918658660855726
36,38,0.0838646002484893
37,38,0.08825932886065857
38,38,0.09210714169694256
39,38,0.0949541094887536
40,38,0.09654898437020165
41,38,0.0966699463169789
42,38,0.09518854948782973
43,38,0.09226874120213324
44,38,0.088127079025071
45,38,0.08314296539174393
46,38,0.07783414541427192
47,38,0.07268172903786763
48,38,0.06810134236911836
49,38,0.06442986007550644
50,38,0.061817963768589834
51,38,0.06026037094216008
52,38,0.05956743299066147
53,38,0.059432581223518355
54,38,0.0595517302499502
55,38,0.05953817848239851
56,38,0.05916589122534788
57,38,0.058273568459298986
58,38,0.05683081135430257
59,38,0.05498754389100213
60,38,0.05290646607409144
61,38,0.050727497337902605
62,38,0.048698196160330554
63,38,0.046878369522346475
64,38,0.0452847282131188
65,38,0.04378703037673404
66,38,0.04224133156094467
67,38,0.04038980154655292
68,38,0.03807087738823611
69,38,0.03514117866052402
70,38,0.031598504190696985
71,38,0.027396679129196855
72,38,0.02271095827290992
73,38,0.017735955418174854
74,38,0.012676764987190836
75,38,0.007660017402486119
76,38,0.002974956734760781
77,38,-0.0012868465573774301
78,38,-0.005022628576625721
79,38,-0.008261740139460017
80,38,-0.010912570299296931
81,38,-0.013126362362527288
82,38,-0.01493299585126806
83,38,-0.016519171555955836
84,38,-0.018050880772534583
85,38,-0.01984825916679256
86,38,-0.022142581218759005
87,38,-0.025346422455186257
88,38,-0.0296763065534833
89,38,-0.03552212138311006
90,38,-0.04292774220357387
91,38,-0.05189912634250504
92,38,-0.06230373871403572
93,38,-0.07360884810987045
94,38,-0.08523914535726362
95,38,-0.0964071220405458
96,38,-0.10627815371663019
97,38,-0.1140363431750302
98,38,-0.11899937230191426
99,38,-0.12070038371166447
0,39,-0.1543898261134018
1,39,-0.1523568331331262
2,39,-0.14637504241636634
3,39,-0.13682835807958327
4,39,-0.12428281577831513
5,39,-0.1095059957151534
6,39,-0.09320682905490685
7,39,-0.0762632531741474
8,39,-0.059397423618975154
9,39,-0.04331500074295036
10,39,-0.02861479955208779
11,39,-0.015714799828856485
12,39,-0.004904399950646621
13,39,0.0036624755102820927
14,39,0.010016001012445486
15,39,0.014350140545502654
16,39,0.016989306618597766
17,39,0.018364300587563775
18,39,0.019028615790375625
19,39,0.019489708708533726
20,39,0.02025001004767546
21,39,0.021599736949610815
22,39,0.023718856567029434
23,39,0.02667852839567786
24,39,0.030266626292359433
25,39,0.034326693106777384
26,39,0.03859911610925337
27,39,0.04287418831609102
28,39,0.04695739872749982
29,39,0.05080404649470438
30,39,0.05448523000268324
31,39,0.05808516677006992
32,39,0.06184705777923227
33,39,0.0658416435635445
34,39,0.07013697477214009
35,39,0.07465160169522278
36,39,0.07924600736441789
37,39,0.08359301012296783
38,39,0.08739876756771991
39,39,0.09019005463323992
40,39,0.09169051886601665
41,39,0.09166434150483838
42,39,0.08997084389193333
43,39,0.08678654967661714
44,39,0.08233554565777013
45,39,0.07703059985760774
46,39,0.07142292151456786
47,39,0.06603004472071916
48,39,0.06129887935639999
49,39,0.057594445824179274
50,39,0.05508733279930311
51,39,0.05376832079855376
52,39,0.05343269464265177
53,39,0.053747907159049646
54,39,0.05437638427338243
55,39,0.0548903843800872
56,39,0.055032133896929736
57,39,0.05461131791344087
58,39,0.0535937065969847
59,39,0.05212929957633605
60,39,0.05040120154990291
61,39,0.048577101189948735
62,39,0.04692614250416227
63,39,0.045540543075730966
64,39,0.04445022807431087
65,39,0.04351981971103669
66,39,0.04260293734023435
67,39,0.04140939377430186
68,39,0.0397557820278962
69,39,0.037475928489584476
70,39,0.03453803825050272
71,39,0.030886609024491918
72,39,0.02668823140902532
73,39,0.022143454456454492
74,39,0.017460960429161787
75,39,0.012773879908309027
76,39,0.008376655605388805
77,39,0.004357865495876467
78,39,0.0008097571299003903
79,39,-0.002306094737832609
80,39,-0.004911608956717828
81,39,-0.007173898797191214
82,39,-0.00913415753893787
83,39,-0.010982209122630593
84,39,-0.012879460749900318
85,39,-0.01513678797891771
86,39,-0.017960384555408382
87,39,-0.02173247051086946
88,39,-0.02663966705858911
89,39,-0.03302406637521926
90,39,-0.040894281284636236
91,39,-0.05022608024319197
92,39,-0.06086763842813525
93,39,-0.07227714663531515
94,39,-0.08389688680563268
95,39,-0.09496784143902914
96,39,-0.10469681560061872
97,39,-0.11230731764862867
98,39,-0.11716819499270059
99,39,-0.11882858283752284
0,40,-0.154030500002591
1,40,-0.1520252301124856
2,40,-0.14610369500132947
3,40,-0.1366506622352972
4,40,-0.12420616502640769
5,40,-0.10952375941815262
6,40,-0.09328633507539053
7,40,-0.07635175152881857
8,40,-0.05942894466988946
9,40,-0.04321823490863608
10,40,-0.028325417672931508
11,40,-0.015176901400081988
12,40,-0.004085497705091257
13,40,0.004772025536112778
14,40,0.01139311972019641
15,40,0.015946664748298645
16,40,0.018740000604339002
17,40,0.020183508819172857
18,40,0.020830404979278683
19,40,0.021190666714574036
20,40,0.021764330881524074
21,40,0.022864135855343193
22,40,0.02467497234010807
23,40,0.027279324306618946
24,40,0.030480883037853346
25,40,0.034121439802220266
26,40,0.03794724626459356
27,40,0.04174579005666601
28,40,0.045333133784879465
29,40,0.04866810579824232
30,40,0.051829431938131165
31,40,0.05491511683976569
32,40,0.05817833010405593
33,40,0.06170929725158203
34,40,0.06558483802655246
35,40,0.06973084813853347
36,40,0.0740087590766052
37,40,0.07809102872579388
38,40,0.08166501018604322
39,40,0.0842523371848074
40,40,0.08555927505403815
41,40,0.08534165187211329
42,40,0.08344715518342127
43,40,0.08005907172719162
44,40,0.07539905145767989
45,40,0.06990062778004358
46,40,0.06413225608957873
47,40,0.058633655195990286
48,40,0.05386871273185534
49,40,0.05022221237686608
50,40,0.047878372486593435
51,40,0.046825284631268005
52,40,0.04684863896363822
53,40,0.04759609549000743
54,40,0.04870780845521949
55,40,0.049723144032213895
56,40,0.0503604486821132
57,40,0.05040649188958923
58,40,0.049824036873360456
59,40,0.04876245977902727
60,40,0.04742117588648398
61,40,0.04599259389578947
62,40,0.04476274372518674
63,40,0.043852728001184005
64,40,0.0433057741038283
65,40,0.042982314071196015
66,40,0.04273712697886367
67,40,0.0422525160765872
68,40,0.041328529729071306
69,40,0.03978006481520424
70,40,0.037546534980720025
71,40,0.03456466155785165
72,40,0.03099056590053806
73,40,0.027025579841392755
74,40,0.02287861886634346
75,40,0.018681558680327726
76,40,0.0147298155397948
77,40,0.011102019736426882
78,40,0.007874846036429517
79,40,0.004994848529349838
80,40,0.0025213444396285922
81,40,0.00026748965865408536
82,40,-0.0018239213177366764
83,40,-0.003947768503167026
84,40,-0.006260339063373976
85,40,-0.009059025082024164
86,40,-0.01251966035397345
87,40,-0.016983111666377226
88,40,-0.022596323801735707
89,40,-0.029639624439369072
90,40,-0.03807808661258605
91,40,-0.04784827500589017
92,40,-0.058775331926881336
93,40,-0.07030940286585974
94,40,-0.08191422828531358
95,40,-0.09286669510129286
96,40,-0.10242320847282826
97,40,-0.10985642543710128
98,40,-0.11459391020707699
99,40,-0.11620520121959999
0,41,-0.1517432640421248
1,41,-0.149783588968603
2,41,-0.14397464135890914
3,41,-0.1346993450260925
4,41,-0.1224656722497457
5,41,-0.10800528383242636
6,41,-0.09196762943702197
7,41,-0.07517974832444452
8,41,-0.05833037906813843
9,41,-0.042105541406272096
10,41,-0.02711117253966222
11,41,-0.013778181136331114
12,41,-0.00244110379844642
13,41,0.006699212999592419
14,41,0.013605094909507898
15,41,0.018414726469018206
16,41,0.02141216234304011
17,41,0.022979994841080043
18,41,0.02366527887443226
19,41,0.023974217496288475
20,41,0.024399207694841607
21,41,0.025274215809986345
22,41,0.02678779363850481
23,41,0.029032901178652537
24,41,0.03183192951564706
25,41,0.03502370976093516
26,41,0.03836079999473441
27,41,0.041625682210906234
28,41,0.04464373568953306
29,41,0.04737276992909756
30,41,0.04989519778609974
31,41,0.05232009017618111
32,41,0.054908406778849894
33,41,0.057771870663600566
34,41,0.061002283942798385
35,41,0.06454096178276814
36,41,0.06826171972988959
37,41,0.07185269918500126
38,41,0.07499647949589416
39,41,0.07722523410302529
40,41,0.07823765979173913
41,41,0.07778799168590922
42,41,0.0757137691234675
43,41,0.07219880519005528
44,41,0.06745159246202093
45,41,0.06191185055831738
46,41,0.056146652957068
47,41,0.05070100363991514
48,41,0.04603928715005168
49,41,0.04255520901733689
50,41,0.04043905269827519
51,41,0.039676860536019376
52,41,0.040050815643553506
53,41,0.04119647410152538
54,41,0.04274458308918838
55,41,0.044212637358214124
56,41,0.0453047940536635
57,41,0.0457930185530131
58,41,0.045639049884812266
59,41,0.04499101083001733
60,41,0.04406004667907837
61,41,0.043058649903287005
62,41,0.04228343867089279
63,41,0.04187896368330257
64,41,0.04190044008919358
65,41,0.042204284368381195
66,41,0.042649937380701886
67,41,0.042897849807559396
68,41,0.04273770820145728
69,41,0.041971048914092535
70,41,0.04051120702570188
71,41,0.03828990697365953
72,41,0.0354522969955724
73,41,0.03219619962055731
74,41,0.028727786824674695
75,41,0.025170113353851775
76,41,0.021815316787069605
77,41,0.018724622188528883
78,41,0.015954102557770966
79,41,0.013429051725324825
80,41,0.011184001629771956
81,41,0.00900820624337939
82,41,0.006823239247751189
83,41,0.004426551120559452
84,41,0.0016668788830429548
85,41,-0.0017366619267704664
86,41,-0.0059250414960843045
87,41,-0.011188274409505539
88,41,-0.01762447426062863
89,41,-0.025439871264097746
90,41,-0.034548394147350336
91,41,-0.04483914918273513
92,41,-0.056110251924110344
93,41,-0.06780441467617493
94,41,-0.07940925055754633
95,41,-0.09024251080609247
96,41,-0.09961616721830069
97,41,-0.10685926242058486
98,41,-0.11146304132398654
99,41,-0.11302085678835283
0,42,-0.1476841110143141
1,42,-0.14578621260989166
2,42,-0.1401378176506114
3,42,-0.13111714532806218
4,42,-0.11919484096961241
5,42,-0.10507306174258702
6,42,-0.08936171348068456
7,42,-0.07284779326982971
8,42,-0.05619401432977611
9,42,-0.04006471628508734
10,42,-0.025060298482458165
11,42,-0.011613279064476956
12,42,-7.822713087080047e-05
13,42,0.009319331570623035
14,42,0.016505516446159163
15,42,0.02158410410538636
16,42,0.024811491623040638
17,42,0.02653753907452483
18,42,0.02729884971449792
19,42,0.027593246017204365
20,42,0.027901295075935195
21,42,0.028576523572155565
22,42,0.02981014338638488
23,42,0.03170421595132211
24,42,0.03410164808974514
25,42,0.03683714717681141
26,42,0.0396692047615943
27,42,0.04237320279571577
28,42,0.044782483268136275
29,42,0.046849140751874074
30,42,0.04865488099039794
31,42,0.05031648177191528
32,42,0.052099386696681904
33,42,0.05413717206010915
34,42,0.05654098230661475
35,42,0.05927371043708263
36,42,0.06223140469046484
37,42,0.06513248804276373
38,42,0.06766900417824218
39,42,0.06939896876519924
40,42,0.07002446809565299
41,42,0.06930589404328202
42,42,0.0670737882173853
43,42,0.06350739263325522
44,42,0.05879267444834113
45,42,0.05336123924553249
46,42,0.04776019470591564
47,42,0.042522460143118224
48,42,0.038096107587989536
49,42,0.03487170941934892
50,42,0.03303758631682285
51,42,0.032577932023741596
52,42,0.03327769472798536
53,42,0.03476894238974637
54,42,0.036686426378764736
55,42,0.03853868073565536
56,42,0.040026187002695224
57,42,0.04091518788209214
58,42,0.04116895000424847
59,42,0.040933271093308576
60,42,0.040425730388051306
61,42,0.03987250331283576
62,42,0.039572899607264844
63,42,0.03968762365184375
64,42,0.04028099479000957
65,42,0.04120485908333649
66,42,0.04232666468578827
67,42,0.04329128684275929
68,42,0.043885210635380645
69,42,0.04390393746052723
70,42,0.04323976055820822
71,42,0.04182375612526812
72,42,0.0397913950473594
73,42,0.03733414570979221
74,42,0.03465340117327287
75,42,0.03185647975169559
76,42,0.029228362906906113
77,42,0.026805112668625952
78,42,0.024617387688522285
79,42,0.022562841168110026
80,42,0.020644538706619642
81,42,0.01862350055580464
82,42,0.016394543445130694
83,42,0.013744327031417924
84,42,0.010525941731430066
85,42,0.006476710669630847
86,42,0.0014941086128601455
87,42,-0.004653532098927826
88,42,-0.01200751463056804
89,42,-0.020690043305876316
90,42,-0.0305575559477802
91,42,-0.04144494896718243
92,42,-0.053119436801353004
93,42,-0.0650168370366373
94,42,-0.0766495697262144
95,42,-0.08737883575759042
96,42,-0.09657581203373411
97,42,-0.10363042131939437
98,42,-0.10809980360590998
99,42,-0.10960346285992273
0,43,-0.14226623089962231
1,43,-0.14044249391008634
2,43,-0.13499196495376964
3,43,-0.12628536910415278
4,43,-0.11475201259781898
5,43,-0.10105771478811221
6,43,-0.08576855914543557
7,43,-0.06962449778347946
8,43,-0.05325798902049428
9,43,-0.03730655541130545
10,43,-0.02236119074314047
11,43,-0.008854702967255434
12,43,0.0028394019445840968
13,43,0.012470420580029895
14,43,0.01992790240637987
15,43,0.02527900232689717
16,43,0.028749726608111814
17,43,0.0306546247766164
18,43,0.031517282985078054
19,43,0.03182461547658022
20,43,0.032042787090176716
21,43,0.03254315204685554
22,43,0.033519355396492756
23,43,0.035080932407254295
24,43,0.037092040692186856
25,43,0.03938200804168446
26,43,0.04171392931675655
27,43,0.04385380016083218
28,43,0.04564121164094104
29,43,0.047017807894917496
30,43,0.0480600476194013
31,43,0.048888953922869405
32,43,0.049770849847845966
33,43,0.05086086784285726
34,43,0.05229278618753597
35,43,0.054056168051829445
36,43,0.05607822571437282
37,43,0.058120836255511676
38,43,0.05989990020316327
39,43,0.06101376401238667
40,43,0.0611793877224045
41,43,0.06017143178542028
42,43,0.05781746697266499
43,43,0.054287716474391345
44,43,0.04973713560229953
45,43,0.0445748815245679
46,43,0.039309456467890413
47,43,0.03444371723708173
48,43,0.030392228142773092
49,43,0.027529001225957472
50,43,0.026031713672637125
51,43,0.025881997614305874
52,43,0.02687341115779418
53,43,0.028643663767070393
54,43,0.030844761519801978
55,43,0.03299075715767685
56,43,0.03478973567325738
57,43,0.03601230378535547
58,43,0.03662703405643697
59,43,0.03677680742202938
60,43,0.03668069377908978
61,43,0.03657161141745746
62,43,0.03674326062809996
63,43,0.037364481220720336
64,43,0.038504734505295346
65,43,0.040010346501730965
66,43,0.041759784881833184
67,43,0.04338865885165433
68,43,0.04468760592408216
69,43,0.04545415933625918
70,43,0.04556610811960127
71,43,0.044958703291740676
72,43,0.04376008352119243
73,43,0.042153447695454815
74,43,0.04033387644085451
75,43,0.038386548837479495
76,43,0.036585833096978604
77,43,0.03493502283254202
78,43,0.03343529679932544
79,43,0.031951127181855554
80,43,0.0304479349651956
81,43,0.0286551499957568
82,43,0.026436128389832447
83,43,0.023564040709970868
84,43,0.019895509925845545
85,43,0.015186348555289442
86,43,0.009374613701766066
87,43,0.002291386604156287
88,43,-0.006042469088242797
89,43,-0.015659098219657608
90,43,-0.02635366552749474
91,43,-0.037902503580880875
92,43,-0.05003871610006172
93,43,-0.06219146902731154
94,43,-0.07389683673773106
95,43,-0.08455877564210823
96,43,-0.09360779160488164
97,43,-0.10049522307326697
98,43,-0.10484273776455666
99,43,-0.10629654571675928
0,44,-0.13592453124056192
1,44,-0.13418283562441502
2,44,-0.12895488596313953
3,44,-0.12060153269248985
4,44,-0.10950855642568058
5,44,-0.09630008224212361
6,44,-0.08149647373647895
7,44,-0.06578636786161951
8,44,-0.049769600048421125
9,44,-0.03405392550484976
10,44,-0.01921870637579559
11,44,-0.0056966750335050165
12,44,0.0061207707976791426
13,44,0.015957975116180023
14,44,0.023668722687943955
15,44,0.02928310770130338
16,44,0.032995708796988765
17,44,0.03508516447709553
18,44,0.036060753568563086
19,44,0.03639714354994794
20,44,0.03654454963907483
21,44,0.03688969572249334
22,44,0.037628885283083946
23,44,0.038877295653037436
24,44,0.040520546975130856
25,44,0.04238232311035972
26,44,0.04422942066230462
27,44,0.04581773749214335
28,44,0.04699261275709432
29,44,0.04768210326710687
30,44,0.047953982158105646
31,44,0.04793057572442194
32,44,0.047875221142021473
33,44,0.047962838069906866
34,44,0.04835067662952497
35,44,0.04905702957603353
36,44,0.05004594197271217
37,44,0.05113174883172178
38,44,0.052066093778194045
39,44,0.052499125419672055
40,44,0.05217276029634377
41,44,0.05088325107954006
42,44,0.048459591536811786
43,44,0.045059566125019046
44,44,0.04080057628925715
45,44,0.03605659631193703
46,44,0.03128099627701886
47,44,0.026930360289043165
48,44,0.02337056110081903
49,44,0.020946437931343098
50,44,0.01981752662504732
51,44,0.01996269113078597
52,44,0.02119009264242777
53,44,0.023152854827458214
54,44,0.025532936510899162
55,44,0.027864988554938463
56,44,0.029875690664084686
57,44,0.0313497885963443
58,44,0.032264892437524395
59,44,0.032759949342107575
60,44,0.03305017942602717
61,44,0.033367425448886934
62,44,0.03399108040321153
63,44,0.03508955033703387
64,44,0.03673263517794112
65,44,0.03876021144424158
66,44,0.04106462033360003
67,44,0.04327850087247498
68,44,0.04520427805164218
69,44,0.0466499270123677
70,44,0.04748654702325439
71,44,0.047658483739724034
72,44,0.047289656513385125
73,44,0.04655363587426109
74,44,0.045637962740329385
75,44,0.04459954194862803
76,44,0.04369879205205507
77,44,0.042898558916931506
78,44,0.04216687220196036
79,44,0.0413299916745018
80,44,0.04030987680744147
81,44,0.038801855454948964
82,44,0.03663412029072788
83,44,0.03356430810163147
84,44,0.02945219778939645
85,44,0.02407179191686737
86,44,0.01740334089117823
87,44,0.009343066946712497
88,44,-2.234998009953415e-05
89,44,-0.01063189592150593
90,44,-0.02221749225827807
91,44,-0.034494539001570956
92,44,-0.04715936525462894
93,44,-0.05963454150241887
94,44,-0.07147704261114995
95,44,-0.0821304345072349
96,44,-0.09108197161094722
97,44,-0.0978418861341197
98,44,-0.10209212858990213
99,44,-0.10350487985306245
0,45,-0.12906605682564987
1,45,-0.1274114098132486
2,45,-0.12242287964909337
3,45,-0.11444914896492264
4,45,-0.1038316360754834
5,45,-0.0911482924284428
6,45,-0.07687331138913578
7,45,-0.061641526637686184
8,45,-0.046018667210773856
9,45,-0.030580967320020136
10,45,-0.015894919035417843
11,45,-0.002393173110249336
12,45,0.009516132174212544
13,45,0.0195331358072508
14,45,0.027477185186398856
15,45,0.033341864670546784
16,45,0.037290060814484605
17,45,0.03956490961536474
18,45,0.04066067429539544
19,45,0.04103897789718758
20,45,0.041133470860586385
21,45,0.04134311762663856
22,45,0.041867799453029875
23,45,0.04282675135527825
24,45,0.04412712293378718
25,45,0.04558787545738596
26,45,0.04697924073298054
27,45,0.0480477691089618
28,45,0.04864485496727866
29,45,0.048683132255064265
30,45,0.04821899010948982
31,45,0.04737320338972495
32,45,0.04640177660530753
33,45,0.045495993686017755
34,45,0.04483479653390532
35,45,0.044464339702244615
36,45,0.04438788086463319
37,45,0.04447711294324108
38,45,0.04452868782755104
39,45,0.044253258407479734
40,45,0.04342661902137479
41,45,0.0418737175195929
42,45,0.03943022175189981
43,45,0.036240091810213926
44,45,0.03237951854043786
45,45,0.028177251692795835
46,45,0.024018175008677645
47,45,0.020298870376791456
48,45,0.017323700362794625
49,45,0.015396576391140115
50,45,0.01465210870901501
51,45,0.015065751705151342
52,45,0.01646501289542357
53,45,0.018527421734688687
54,45,0.02097563924962742
55,45,0.023379142387057072
56,45,0.025493199789707433
57,45,0.027125641903694486
58,45,0.02826681018268573
59,45,0.02905092305809376
60,45,0.029684365240427724
61,45,0.030390241386157868
62,45,0.031425505137121945
63,45,0.03294985923002969
64,45,0.03502814909643348
65,45,0.037492955754714785
66,45,0.040252843095913704
67,45,0.04294309170472843
68,45,0.04538515455897141
69,45,0.047405323399289045
70,45,0.04887655295988225
71,45,0.04975683428983757
72,45,0.05016963254183793
73,45,0.05027835103282996
74,45,0.050262560321243654
75,45,0.05014585593198717
76,45,0.05017236486673937
77,45,0.050258084300367045
78,45,0.05033573467153474
79,45,0.05019014392473764
80,45,0.04969573973630759
81,45,0.04851301440430689
82,45,0.04643309925268113
83,45,0.04319708491584606
84,45,0.03866768155421596
85,45,0.03263562002121034
86,45,0.02512314044543018
87,45,0.01609051390460081
88,45,0.005690195092938666
89,45,-0.00592526303807972
90,45,-0.01842609131199424
91,45,-0.03146755299985671
92,45,-0.044708151574013755
93,45,-0.05756401761027519
94,45,-0.06960876066841593
95,45,-0.0803198556714051
96,45,-0.08923541049352934
97,45,-0.09591856404404098
98,45,-0.10010406302535557
99,45,-0.10148766607471771
0,46,-0.1220521386976543
1,46,-0.12048549295741395
2,46,-0.11574187544738379
3,46,-0.10815588304285484
4,46,-0.09802534491336701
5,46,-0.08587905126387341
6,46,-0.07214624090647703
7,46,-0.05740762160894519
8,46,-0.04219439640382916
9,46,-0.027050778478951543
10,46,-0.012530213173704396
11,46,0.0009344948002762976
12,46,0.012919634125864832
13,46,0.02310223782205867
14,46,0.03126873925430118
15,46,0.037377309419753146
16,46,0.041559148855412786
17,46,0.04402255370587227
18,46,0.045245968335621
19,46,0.04567692322234507
20,46,0.045732188143119856
21,46,0.04581876536121854
22,46,0.04614128617959068
23,46,0.04682158759896993
24,46,0.047788536014195415
25,46,0.048858804779229104
26,46,0.04980731311661657
27,46,0.05037453010027093
28,46,0.050420289954672626
29,46,0.04984284117199422
30,46,0.048686980411730474
31,46,0.04707076117392717
32,46,0.045239649663926684
33,46,0.043397407467637095
34,46,0.0417412049973791
35,46,0.04034167222744145
36,46,0.039240209762283484
37,46,0.038365944737051905
38,46,0.03756567925483978
39,46,0.0366149682104151
40,46,0.03532916333824687
41,46,0.03356682317189552
42,46,0.031174437348454376
43,46,0.02828127815246262
44,46,0.02492047479336179
45,46,0.021367790380281804
46,46,0.017929654597537592
47,46,0.014932129281078232
48,46,0.012608728541636083
49,46,0.011212926496227738
50,46,0.010849537133253762
51,46,0.011490719915855152
52,46,0.012987363106731209
53,46,0.015049760143483581
54,46,0.01744997632522427
55,46,0.01980494900726626
56,46,0.021906995916651795
57,46,0.023594502679770812
58,46,0.024873673090041848
59,46,0.025873546334878483
60,46,0.026787363937728514
61,46,0.02782273322554829
62,46,0.02920764478676574
63,46,0.031086178451914748
64,46,0.033513477888845955
65,46,0.03631482949003839
66,46,0.039417268540091754
67,46,0.04246367529322015
68,46,0.04530116023215669
69,46,0.047780961511307396
70,46,0.049786240811954485
71,46,0.051291830768604996
72,46,0.0524239767664767
73,46,0.053334922580688726
74,46,0.0541953327756346
75,46,0.054990356381495076
76,46,0.055945061733837065
77,46,0.056922546939858876
78,46,0.057818463204966974
79,46,0.058374055545755255
80,46,0.05841370360576548
81,46,0.057564089040170074
82,46,0.05557978187698609
83,46,0.05218613479792111
84,46,0.04724999758400372
85,46,0.04057777822799835
86,46,0.03223318955315335
87,46,0.02223765221060603
88,46,0.010806945987496874
89,46,-0.0018198594862042228
90,46,-0.01525543831212417
91,46,-0.02909822199580958
92,46,-0.04296915459326556
93,46,-0.056277881247297046
94,46,-0.06860907025111374
95,46,-0.0794660809187917
96,46,-0.08842894580811844
97,46,-0.09510457921805937
98,46,-0.09927012639218447
99,46,-0.10064092483935383
0,47,-0.11530156354365317
1,47,-0.11382049675830785
2,47,-0.10931793090003339
3,47,-0.10211275157507771
4,47,-0.09246145407360018
5,47,-0.0808420342646059
6,47,-0.06764129822840914
7,47,-0.053387054773338605
8,47,-0.03857628953664971
9,47,-0.0237212761403498
10,47,-0.009362865274852084
11,47,0.004065943005116424
12,47,0.01612711678535561
13,47,0.026475920015400334
14,47,0.034867277872763225
15,47,0.041225010050766286
16,47,0.045648374703887384
17,47,0.048311180556083855
18,47,0.04967490065882885
19,47,0.05017134068748419
20,47,0.05020047186189913
21,47,0.05017261031480302
22,47,0.05029884796113038
23,47,0.05070295721907314
24,47,0.051336316882952815
25,47,0.052017549589436385
26,47,0.05252912660307629
27,47,0.05261098804567155
28,47,0.05213525920316897
29,47,0.05098901775545528
30,47,0.04920687223511777
31,47,0.04690368485353247
32,47,0.044311410436421284
33,47,0.0416411175237954
34,47,0.03910245209317509
35,47,0.0367842390514852
36,47,0.03476114550267084
37,47,0.03301510118853912
38,47,0.031443972713532276
39,47,0.029888902953643992
40,47,0.028207841223775176
41,47,0.026296750485016673
42,47,0.024017148181883385
43,47,0.021484863547811983
44,47,0.018691458670218708
45,47,0.015855958482461574
46,47,0.01320129338910192
47,47,0.010976908566590282
48,47,0.00934027246239566
49,47,0.008487506675919576
50,47,0.00849035118244501
51,47,0.009317846865997126
52,47,0.010846292600945162
53,47,0.01282501914738532
54,47,0.01508082448526693
55,47,0.017287470543124073
56,47,0.019280105701909633
57,47,0.02093277527092141
58,47,0.022269272407356766
59,47,0.023413103926941403
60,47,0.02454058879720833
61,47,0.025838169236521935
62,47,0.027500221671289182
63,47,0.02964982269622851
64,47,0.03232857302919001
65,47,0.03535543528141716
66,47,0.03867801139222138
67,47,0.0419510563260701
68,47,0.04505328504546924
69,47,0.047866041765701084
70,47,0.05029064922473481
71,47,0.05232065570180566
72,47,0.054087894066469744
73,47,0.055732329296006355
74,47,0.057414723738475004
75,47,0.059077409928249836
76,47,0.06092390999037889
77,47,0.06275988935522037
78,47,0.06444342442227935
79,47,0.06567188166354754
80,47,0.06621950600765558
81,47,0.06568219681139453
82,47,0.06378092639261013
83,47,0.060227689929888584
84,47,0.0548954426049022
85,47,0.0476051055957214
86,47,0.038460012959149026
87,47,0.027537464444321813
88,47,0.01511091819338617
89,47,0.001497136789112119
90,47,-0.012866049285548797
91,47,-0.027526145019692194
92,47,-0.04206840781898791
93,47,-0.05589589301507658
94,47,-0.06859793831063143
95,47,-0.0796941541157139
96,47,-0.08879506806897552
97,47,-0.09553996392787667
98,47,-0.0997357466030735
99,47,-0.10111210479499277
0,48,-0.10901707359334978
1,48,-0.10761833448486868
2,48,-0.10335099441817874
3,48,-0.09651658682651032
4,48,-0.08733329664210032
5,48,-0.07622740887836699
6,48,-0.06354588385420357
7,48,-0.04976534447996528
8,48,-0.035348337831237586
9,48,-0.020774734826773056
10,48,-0.006572724842953903
11,48,0.006825442543231475
12,48,0.018969283684782567
13,48,0.029493972460841178
14,48,0.03812395921431744
15,48,0.04474922487861477
16,48,0.049435829951107735
17,48,0.05232209086898365
18,48,0.05385003450192016
19,48,0.05443247327275458
20,48,0.054452159338325146
21,48,0.05431705993760261
22,48,0.054246301569037314
23,48,0.05436554915286251
24,48,0.054650183480589476
25,48,0.054926679636082554
26,48,0.05498991901458794
27,48,0.054587354892646545
28,48,0.05360904800454591
29,48,0.05193683635843627
30,48,0.04959870728634996
31,48,0.04670720684680418
32,48,0.04347897667048528
33,48,0.040126773864358256
34,48,0.03686568628381792
35,48,0.03379447356383025
36,48,0.031013041187179624
37,48,0.02854736471999786
38,48,0.026342830676185258
39,48,0.024302912584971637
40,48,0.022327724466777
41,48,0.020352259221908753
42,48,0.01825603182078339
43,48,0.01614354094817827
44,48,0.013968421020763344
45,48,0.0118924582229738
46,48,0.01005446965336887
47,48,0.008625462358395453
48,48,0.007685873922127939
49,48,0.007370554119006556
50,48,0.0077167540630398435
51,48,0.008690963057233603
52,48,0.010194943040005455
53,48,0.0120210694585694
54,48,0.01405268997677922
55,48,0.01602594360792864
56,48,0.017821798211116402
57,48,0.019352651803274057
58,48,0.020660359206885914
59,48,0.02186330121003266
60,48,0.02311857897802838
61,48,0.02458803835179424
62,48,0.026430909904775035
63,48,0.028746576132107293
64,48,0.031561192720801046
65,48,0.03468983028687944
66,48,0.038102891357084445
67,48,0.041470490457868436
68,48,0.044707821200063336
69,48,0.047729357144817186
70,48,0.05046124293767207
71,48,0.05291562694583263
72,48,0.055231495541193
73,48,0.057534550817763375
74,48,0.059973851909489895
75,48,0.06244481436078786
76,48,0.06512633573856874
77,48,0.06776329356216593
78,48,0.07017608961450605
79,48,0.07201913303197216
80,48,0.07301849384293746
81,48,0.07274377826524869
82,48,0.07088770378049958
83,48,0.06715287628503575
84,48,0.06142145129160781
85,48,0.053528410177023034
86,48,0.043614438884105766
87,48,0.031806356615561526
88,48,0.018427612563755247
89,48,0.003861399683955824
90,48,-0.011412910816034127
91,48,-0.02689956313406583
92,48,-0.042151342720899265
93,48,-0.05656434112825082
94,48,-0.06972593533737381
95,48,-0.08116133205112419
96,48,-0.09049846558082209
97,48,-0.09739613614237896
98,48,-0.10167694726715126
99,48,-0.10307883477616997
0,49,-0.10356996085192804
1,49,-0.10224789841959137
2,49,-0.09820322785526514
3,49,-0.09171852610052156
4,49,-0.08297744952051289
5,49,-0.0723545744040166
6,49,-0.060159791800288076
7,49,-0.046820820063658175
8,49,-0.03276556870423519
9,49,-0.018440947995259194
10,49,-0.004362460441370786
11,49,0.009039537843818835
12,49,0.021303739152244816
13,49,0.03204635750716989
14,49,0.04096133046277828
15,49,0.0479040437257936
16,49,0.052904683851011214
17,49,0.056063530561914376
18,49,0.05779947668543173
19,49,0.05850167905464332
20,49,0.0585349928260257
21,49,0.05829924828503863
22,49,0.05802328247864352
23,49,0.057835746650198416
24,49,0.05773837896686018
25,49,0.057573086404772766
26,49,0.0571538574195074
27,49,0.05624581078609481
28,49,0.054763960307354864
29,49,0.052593081599297875
30,49,0.049759902874939144
31,49,0.04637659198670008
32,49,0.04264374511058122
33,49,0.038769912731368095
34,49,0.03496782081947458
35,49,0.031336545479462075
36,49,0.027990730989586154
37,49,0.02498862501761323
38,49,0.02231581056730647
39,49,0.019931753904529614
40,49,0.01777548731661227
41,49,0.015820994424757373
42,49,0.013967872226203326
43,49,0.012312474187638145
44,49,0.01077629091014387
45,49,0.009466791579143319
46,49,0.00844243121719046
47,49,0.0077982057900953805
48,49,0.007540536051237723
49,49,0.007742024644358025
50,49,0.00840556712137186
51,49,0.009495832413449534
52,49,0.010937773646219284
53,49,0.012568183798975952
54,49,0.014325123297567188
55,49,0.016008438237804512
56,49,0.017545103954944352
57,49,0.018886130955252156
58,49,0.02009066896243894
59,49,0.021273128251777962
60,49,0.022570700745745853
61,49,0.02411939811281627
62,49,0.02604469507605245
63,49,0.02842180545303563
64,49,0.031261162976079504
65,49,0.03437706787553907
66,49,0.03776428541459609
67,49,0.041110359791673545
68,49,0.04437006003536226
69,49,0.04749151230771531
70,49,0.05043052499422629
71,49,0.053215977302897954
72,49,0.05599453492777684
73,49,0.05887541684751341
74,49,0.06199400521290954
75,49,0.06519606368601671
76,49,0.06863298145435692
77,49,0.07198768150283286
78,49,0.07504384995172586
79,49,0.07741543509564508
80,49,0.0787845940576517
81,49,0.07870042636477592
82,49,0.07683467097285757
83,49,0.07288556074490771
84,49,0.06674801962708443
85,49,0.0582709513946611
86,49,0.04762913026752358
87,49,0.03499136793107027
88,49,0.020721365745885123
89,49,0.00525526166347845
90,49,-0.010896645518187142
91,49,-0.027204486378650472
92,49,-0.04319294722608902
93,49,-0.05825056828325614
94,49,-0.07195611528368318
95,49,-0.08382924171291961
96,49,-0.09350098646973493
97,49,-0.10063596020154364
98,49,-0.10505757122882642
99,49,-0.10650525059736538
0,50,-0.0989956653338595
1,50,-0.09774542658669816
2,50,-0.09391335991858796
3,50,-0.08776124317591893
4,50,-0.07944201115060423
5,50,-0.06927871607695124
6,50,-0.057546134296899254
7,50,-0.044624952485719405
8,50,-0.030907376971299527
9,50,-0.016805980120807362
10,50,-0.002822842561727157
11,50,0.010615246080305951
12,50,0.02303777637644089
13,50,0.03404257457168569
14,50,0.043291959555972426
15,50,0.050604660312274063
16,50,0.055970949835682404
17,50,0.05944917437409458
18,50,0.06143054961648886
19,50,0.06227511596534896
20,50,0.06232946161162545
21,50,0.06198046603549301
22,50,0.06146897677626839
23,50,0.060929551026674744
24,50,0.06039387322107359
25,50,0.059728297655965434
26,50,0.058774067093509075
27,50,0.05732517802607617
28,50,0.05532878433132282
29,50,0.05268172300293372
30,50,0.04941516771305032
31,50,0.04564279512305802
32,50,0.041548742982740805
33,50,0.037330873737118964
34,50,0.033191256086865906
35,50,0.029218907777249115
36,50,0.025531162564220722
37,50,0.02220505753393809
38,50,0.0192562148140496
39,50,0.016691612147951673
40,50,0.014483746465884906
41,50,0.012644106397601718
42,50,0.011093555815023137
43,50,0.009924170200974913
44,50,0.009032614440911857
45,50,0.008477777900225192
46,50,0.00824523958908685
47,50,0.008360109724890208
48,50,0.008761200239860045
49,50,0.009460538610255753
50,50,0.010428050419250212
51,50,0.011627236076492409
52,50,0.013001579396586749
53,50,0.014430838863518147
54,50,0.015902313289188896
55,50,0.01727650154771254
56,50,0.018523708545217232
57,50,0.019631380500868545
58,50,0.020673844314842427
59,50,0.021763361950434046
60,50,0.023018146928734495
61,50,0.024549384736928914
62,50,0.026453151936948416
63,50,0.02878234917716327
64,50,0.03153337049388938
65,50,0.034523695103416685
66,50,0.037773688066408795
67,50,0.04098949068611546
68,50,0.044167111980641494
69,50,0.04728686607359123
70,50,0.05033751320934243
71,50,0.053361572996436735
72,50,0.056513216159146396
73,50,0.059883046894356085
74,50,0.06359079055346228
75,50,0.06743139131413045
76,50,0.07152594901072007
77,50,0.0754963740337189
78,50,0.07909115511756681
79,50,0.08188730134133948
80,50,0.08352903851027804
81,50,0.08355119503175956
82,50,0.08161309500610514
83,50,0.07741409899790597
84,50,0.07086563601933449
85,50,0.061830783514778886
86,50,0.05051443963384372
87,50,0.037119388806786446
88,50,0.022038577400962822
89,50,0.0057463475332042435
90,50,-0.011227640154174878
91,50,-0.028329505973488267
92,50,-0.045061295371851884
93,50,-0.06080344457222964
94,50,-0.07512028233213641
95,50,-0.08751529841447336
96,50,-0.09760838780857739
97,50,-0.10505659119917254
98,50,-0.10966953958177328
99,50,-0.1111813578309011
0,51,-0.09558242458115274
1,51,-0.09439776426097524
2,51,-0.09076409779481764
3,51,-0.08492077978917223
4,51,-0.0769942503029597
5,51,-0.06725713042669668
6,51,-0.05595088592326647
7,51,-0.04341127317638893
8,51,-0.02999358023316745
9,51,-0.016074451281383517
10,51,-0.002141260270946077
11,51,0.011384764826289029
12,51,0.0240256020151719
13,51,0.03536095687013585
14,51,0.04501986977902561
15,51,0.052781418808990566
16,51,0.058590997455212346
17,51,0.06245995055542153
18,51,0.06474639158477657
19,51,0.06577471974833315
20,51,0.06587231228331802
21,51,0.0654086204513078
22,51,0.0646381357073551
23,51,0.0637049820379616
24,51,0.06267442640728405
25,51,0.061446623461051786
26,51,0.05989885586404853
27,51,0.0578655677718416
28,51,0.05533320531594654
29,51,0.052220688766283274
30,51,0.048569859529379755
31,51,0.04449827437201748
32,51,0.04017409325297194
33,51,0.03577838814271672
34,51,0.03149488697908964
35,51,0.02739257550911134
36,51,0.02357902737094264
37,51,0.020136373412242392
38,51,0.01709845618916006
39,51,0.01451016795635951
40,51,0.012370599325549847
41,51,0.010726247699494706
42,51,0.00951969850120804
43,51,0.008842935904795013
44,51,0.008576001179790183
45,51,0.008737029732401425
46,51,0.009248891750758048
47,51,0.010075718365442299
48,51,0.011097537555542658
49,51,0.012269507138626068
50,51,0.013530823097426037
51,51,0.014844205712506664
52,51,0.016164973086233658
53,51,0.017412003169738455
54,51,0.018613460519190994
55,51,0.019683843784150667
56,51,0.020632109995858627
57,51,0.02147824807707366
58,51,0.022309051988486317
59,51,0.023237323282955913
60,51,0.024365131129343354
61,51,0.025782011291084928
62,51,0.027561599307773577
63,51,0.02973819410726719
64,51,0.03229741390896379
65,51,0.035064014234194474
66,51,0.03808443810794415
67,51,0.041083389346567856
68,51,0.04409797037078533
69,51,0.04713728687056573
70,51,0.05022440928951255
71,51,0.05341139102620218
72,51,0.05685892756173416
73,51,0.06063699678907142
74,51,0.06484755899509764
75,51,0.06923518578605581
76,51,0.07388781771805952
77,51,0.07836922448950645
78,51,0.08239454797512735
79,51,0.08550806915718567
80,51,0.08732335788772616
81,51,0.08736736994342209
82,51,0.08529636307594046
83,51,0.0808166448969132
84,51,0.0738599466985761
85,51,0.06430439425002987
86,51,0.05238058303257276
87,51,0.03831738535882323
88,51,0.02252545381543314
89,51,0.005502169834471715
90,51,-0.012215332624691655
91,51,-0.030059745147809735
92,51,-0.04751673770897469
93,51,-0.06395838212574745
94,51,-0.07892992838151258
95,51,-0.09190932796900597
96,51,-0.10249202482918918
97,51,-0.11031510926568444
98,51,-0.11516102413679619
99,51,-0.1167521361803665
0,52,-0.09341030715586385
1,52,-0.09228430349230621
2,52,-0.08883257215802587
3,52,-0.08327067370646546
4,52,-0.07570306335401256
5,52,-0.06635390866631496
6,52,-0.05543312437748682
7,52,-0.0432340888228282
8,52,-0.03007429388253513
9,52,-0.016293349346597097
10,52,-0.002362601467211789
11,52,0.011303854420475545
12,52,0.02422181094698317
13,52,0.03595257728284196
14,52,0.04608992641624354
15,52,0.05436994930551009
16,52,0.06068824819612928
17,52,0.06500428391063906
18,52,0.0676381992534516
19,52,0.06887297511457291
20,52,0.0690166468739335
21,52,0.06841873783287156
22,52,0.06734935073109227
23,52,0.06596737787822349
24,52,0.06437561329039454
25,52,0.06251738153241604
26,52,0.060314679968541896
27,52,0.05765303410589695
28,52,0.05456384642457124
29,52,0.050997351305341
30,52,0.04701102315084427
31,52,0.0427277642829722
32,52,0.038299907567306946
33,52,0.03388550751787989
34,52,0.029642877572769066
35,52,0.025611760964238783
36,52,0.021878107462725893
37,52,0.018516558499868552
38,52,0.015567109457151673
39,52,0.013103061206493294
40,52,0.011142929472043761
41,52,0.009765301775587432
42,52,0.00893455856203218
43,52,0.008746889171561634
44,52,0.009074179543858918
45,52,0.009902888170472579
46,52,0.011105061987109366
47,52,0.012594524427186116
48,52,0.014202746750925144
49,52,0.015833198388463643
50,52,0.017396970910340315
51,52,0.018855926447940874
52,52,0.02016884484964976
53,52,0.021287767040121253
54,52,0.022270917269452184
55,52,0.023076967807355686
56,52,0.023746989399114682
57,52,0.02432790404327534
58,52,0.02491547749559686
59,52,0.025625922771723708
60,52,0.026549350531240634
61,52,0.027758401027313084
62,52,0.02931320845254959
63,52,0.03123481598413491
64,52,0.033502986175335536
65,52,0.035954219200903026
66,52,0.03866126349748811
67,52,0.04136700846902386
68,52,0.04414820430974942
69,52,0.047038303137014736
70,52,0.05009453278489673
71,52,0.05337398752908484
72,52,0.0570425780106234
73,52,0.061148265334850294
74,52,0.06577346334051981
75,52,0.07061489552597777
76,52,0.07572489044923714
77,52,0.08061408194498654
78,52,0.08496643429771211
79,52,0.08829801617866906
80,52,0.09019953755432653
81,52,0.09019557520605304
82,52,0.08794798218696087
83,52,0.08317478662411304
84,52,0.07583059545959259
85,52,0.06580907022362226
86,52,0.05336114268266101
87,52,0.038734020275114744
88,52,0.022344589751810418
89,52,0.00469872340454458
90,52,-0.013670074433321133
91,52,-0.0321909315762241
92,52,-0.050339153878667275
93,52,-0.06747779722172709
94,52,-0.08312918441060901
95,52,-0.09673760859277536
96,52,-0.10786199993617629
97,52,-0.11610845976883866
98,52,-0.12122056485168287
99,52,-0.12290304723410372
0,53,-0.0926306580668097
1,53,-0.09155562521027605
2,53,-0.08826650771334243
3,53,-0.08295420452122926
4,53,-0.07570579781167908
5,53,-0.0666998300157502
6,53,-0.0561163805950855
7,53,-0.04420930193919048
8,53,-0.031257707742952334
9,53,-0.01756356808800774
10,53,-0.0035805767847705283
11,53,0.010285421988555754
12,53,0.0235450929721992
13,53,0.03574062571988179
14,53,0.04642839167991042
15,53,0.05529788172134431
16,53,0.06219016004979494
17,53,0.06700809399535501
18,53,0.07002946350530692
19,53,0.07149076068253635
20,53,0.07168088242815429
21,53,0.07092863835896424
22,53,0.0695214883362496
23,53,0.0676392439618212
24,53,0.06542585125316691
25,53,0.0628765266346818
26,53,0.059965991075841885
27,53,0.056639907797944034
28,53,0.052978614857238426
29,53,0.048971800958497624
30,53,0.04469611582771904
31,53,0.04028056247079803
32,53,0.0358615869172354
33,53,0.03156841711461311
34,53,0.027528156817425042
35,53,0.0237435934768655
36,53,0.02026877029948082
37,53,0.017160498494376952
38,53,0.014453874836362957
39,53,0.01224214936428325
40,53,0.010556678086686588
41,53,0.009505187797913095
42,53,0.009073801386875857
43,53,0.009366746638988843
44,53,0.010255598896947049
45,53,0.011704236417244829
46,53,0.013545816973419278
47,53,0.015654759474273305
48,53,0.01782407275186415
49,53,0.019911033286007296
50,53,0.021801119232804922
51,53,0.02345452768895484
52,53,0.02482430035706784
53,53,0.025888527072311263
54,53,0.02672382196851686
55,53,0.0273217707826916
56,53,0.027748779021749215
57,53,0.02807277443662315
58,53,0.028395448355695407
59,53,0.02883980296064692
60,53,0.02948951651524112
61,53,0.030406200652578264
62,53,0.0316463046183344
63,53,0.033223416096006986
64,53,0.03511668169448967
65,53,0.03717781898103567
66,53,0.03950476865793462
67,53,0.04185712844355294
68,53,0.04434790552750201
69,53,0.04702943158008566
70,53,0.04999141983444133
71,53,0.05329171987341397
72,53,0.057100433633422654
73,53,0.061443566088200896
74,53,0.06638344416751352
75,53,0.0715742745960597
76,53,0.0770317308315498
77,53,0.08222079090410261
78,53,0.08679728580591473
79,53,0.09025417401880986
80,53,0.0921675077161126
81,53,0.09206417748555396
82,53,0.0896193649050474
83,53,0.08456651192409481
84,53,0.07688436413627642
85,53,0.06648216530084028
86,53,0.05362484606757789
87,53,0.03857020463965455
88,53,0.021729863402470073
89,53,0.00360406974414218
90,53,-0.01528810410763981
91,53,-0.034381939661216165
92,53,-0.05314873725092184
93,53,-0.07094251069247548
94,53,-0.0872602880881459
95,53,-0.10150662806154287
96,53,-0.11319394593101606
97,53,-0.12188815442732448
98,53,-0.12728452112514788
99,53,-0.1290651325671206
0,54,-0.09317384250516625
1,54,-0.09214101034285704
2,54,-0.0889912866805389
3,54,-0.08389084260033997
4,54,-0.07691437420271541
5,54,-0.06819897889454296
6,54,-0.05789732986522722
7,54,-0.046227727325458545
8,54,-0.033431569238928205
9,54,-0.019773977873228432
10,54,-0.005689699346476118
11,54,0.008424057105912652
12,54,0.022073850192100508
13,54,0.0347823433121448
14,54,0.046067510556895286
15,54,0.05557002681962331
16,54,0.0630736620114476
17,54,0.0684219944942015
18,54,0.07184797013178468
19,54,0.07353859876729985
20,54,0.0737646825336924
21,54,0.07283534838097694
22,54,0.07105660876914044
23,54,0.06863535379034147
24,54,0.06575886109567364
25,54,0.062480884505021095
26,54,0.05883464080034173
27,54,0.05483189742608374
28,54,0.05060299399247015
29,54,0.04618281695275073
30,54,0.041668403946459875
31,54,0.03719436626761308
32,54,0.03288058923317294
33,54,0.0288223428560741
34,54,0.02511133942698507
35,54,0.021707774219976272
36,54,0.01862594030535547
37,54,0.01589770746340946
38,54,0.01354435542725696
39,54,0.011672531820295262
40,54,0.010321325990844343
41,54,0.00962525847262441
42,54,0.009592601278200164
43,54,0.010339304120861925
44,54,0.011744029794499511
45,54,0.013757202402302937
46,54,0.016185019771000952
47,54,0.01887350816741673
48,54,0.021586976029539073
49,54,0.024142347389897623
50,54,0.026401730166071502
51,54,0.028322025288616715
52,54,0.029840814407180005
53,54,0.030953909878007835
54,54,0.031743607762109605
55,54,0.03222161808844248
56,54,0.03247196264601371
57,54,0.03257656617915927
58,54,0.03263954575595562
59,54,0.03279335072966205
60,54,0.0331208738107307
61,54,0.03367880205678375
62,54,0.034529748547356576
63,54,0.03568596044078731
64,54,0.03713172831976408
65,54,0.03873720147021231
66,54,0.0406242149983882
67,54,0.042567942928144475
68,54,0.04471359896888316
69,54,0.047127453693065036
70,54,0.04992943939669203
71,54,0.05317485861633031
72,54,0.05703759907009953
73,54,0.06152314989049046
74,54,0.06667418437064043
75,54,0.07210978504372179
76,54,0.07780874521995429
77,54,0.08319923707040289
78,54,0.08791205687612091
79,54,0.09142171934217913
80,54,0.09329706153221196
81,54,0.0930704003194478
82,54,0.0904359559644945
83,54,0.08514468899920757
84,54,0.0771991400160914
85,54,0.06652368158665922
86,54,0.05339039521095401
87,54,0.038060728756136086
88,54,0.020930686795509246
89,54,0.0024826140888762893
90,54,-0.016788157517112268
91,54,-0.036331432640508865
92,54,-0.05562033246860665
93,54,-0.07400004374358105
94,54,-0.0909412228365909
95,54,-0.10580485991431487
96,54,-0.11804952210422925
97,54,-0.12719396359807433
98,54,-0.1328786478161419
99,54,-0.13475919911979872
0,55,-0.09491579930727312
1,55,-0.09391572689582972
2,55,-0.09087928101598663
3,55,-0.08594858278320316
4,55,-0.07919083914293878
5,55,-0.07070686424958694
6,55,-0.060624849892519705
7,55,-0.04913239479628828
8,55,-0.03643509950416046
9,55,-0.022763664585909282
10,55,-0.008533187347893545
11,55,0.005866917303137598
12,55,0.01993965549263521
13,55,0.03318772387319768
14,55,0.04509062520810403
15,55,0.05523932917367347
16,55,0.06335968894563848
17,55,0.06923553474189248
18,55,0.07305466850539233
19,55,0.07495420864961488
20,55,0.07518885320496338
21,55,0.07405102124903351
22,55,0.07186611131055543
23,55,0.06887412966534612
24,55,0.06530646391365735
25,55,0.06127994050439156
26,55,0.05688984664175223
27,55,0.052217017572729674
28,55,0.04744042801485193
29,55,0.04264368732310686
30,55,0.037943443951007794
31,55,0.03347860749090614
32,55,0.029351328519624076
33,55,0.02561885696832178
34,55,0.022335011463837873
35,55,0.019413827167227282
36,55,0.016824582811750588
37,55,0.014570240065950202
38,55,0.012651638359784556
39,55,0.011183993125087
40,55,0.01021029373350757
41,55,0.009889510516586597
42,55,0.010252219030917331
43,55,0.011428395542679937
44,55,0.013309290215147485
45,55,0.015839290158510266
46,55,0.01880780511055491
47,55,0.02204197942319297
48,55,0.025285679822445672
49,55,0.028321093559497967
50,55,0.030989149299784913
51,55,0.03324180577055813
52,55,0.03499288791408617
53,55,0.036248400340809894
54,55,0.037085215039951436
55,55,0.03752347948284296
56,55,0.03765829569874768
57,55,0.03757929586208775
58,55,0.037390416669950355
59,55,0.0372358191971216
60,55,0.0372033260846365
61,55,0.037350491143115505
62,55,0.03775495224908809
63,55,0.03843306053113338
64,55,0.039379336597448855
65,55,0.04048427206271299
66,55,0.04189117949590582
67,55,0.043389219780692656
68,55,0.04515024037755211
69,55,0.04724947211343533
70,55,0.049833566120469186
71,55,0.05295245005527249
72,55,0.05678368566714198
73,55,0.06131482808996225
74,55,0.06657041854487034
75,55,0.07214380262939812
76,55,0.07797819909683312
77,55,0.08347536976634728
78,55,0.08824501458275336
79,55,0.0917480676798732
80,55,0.09355325852538954
81,55,0.09320054277304735
82,55,0.09040714441471209
83,55,0.08494243528275547
84,55,0.07683097579047171
85,55,0.06601124360713584
86,55,0.05275505352892651
87,55,0.037320995004847646
88,55,0.020079851995433273
89,55,0.0014851537689537508
90,55,-0.01799987262711511
91,55,-0.03784712203469098
92,55,-0.05753705711777002
93,55,-0.07640682340297644
94,55,-0.09390065332445374
95,55,-0.1093340440056636
96,55,-0.12210656793286034
97,55,-0.1316845137580458
98,55,-0.13764940590044716
99,55,-0.13962747795176256
0,56,-0.0977486185665839
1,56,-0.09677102660589298
2,56,-0.09381830022994109
3,56,-0.08901019371569419
4,56,-0.08241145446027076
5,56,-0.07409299313349038
6,56,-0.06416241836723202
7,56,-0.05278264257231058
8,56,-0.040127006786860875
9,56,-0.026395900832540065
10,56,-0.011984648578618362
11,56,0.0027235159377596574
12,56,0.017228793944013887
13,56,0.031014365624287166
14,56,0.043523157943127444
15,56,0.054297992326610256
16,56,0.06300918329452543
17,56,0.0693832841470794
18,56,0.07356506833457388
19,56,0.075643975264029
20,56,0.07586111632917891
21,56,0.07449621935938922
22,56,0.07189379265855678
23,56,0.06833151510363678
24,56,0.06408328272573272
25,56,0.059330271742510376
26,56,0.05423012469873356
27,56,0.04893185033597547
28,56,0.04365880143632239
29,56,0.038543923568795435
30,56,0.03372054892770393
31,56,0.02932978379794804
32,56,0.025454468166572042
33,56,0.022111256197604234
34,56,0.019315614550578175
35,56,0.01693439061909885
36,56,0.014889764132931305
37,56,0.013155392116459552
38,56,0.01170811292649887
39,56,0.010669121052160335
40,56,0.01008340304815647
41,56,0.010132613642781507
42,56,0.01087025506876671
43,56,0.012441793259313272
44,56,0.01475525016667234
45,56,0.017755083725205623
46,56,0.02122254477308161
47,56,0.02497399518324528
48,56,0.02873955808718165
49,56,0.03227188368146017
50,56,0.03539257049669686
51,56,0.038046555345317756
52,56,0.040116833686624886
53,56,0.04161242300324375
54,56,0.042594763481247355
55,56,0.043081463488306326
56,56,0.043172523297471344
57,56,0.04295898561122158
58,56,0.04254202934771456
59,56,0.042078470049091266
60,56,0.041665723929327214
61,56,0.04136709679005435
62,56,0.041282462976596435
63,56,0.041437063849116385
64,56,0.04184023038669693
65,56,0.042404270670886035
66,56,0.04329154274364555
67,56,0.0443044402400119
68,56,0.04563574145777238
69,56,0.047366014232466114
70,56,0.04966500119098782
71,56,0.05257570160210889
72,56,0.05628000770957442
73,56,0.06075131892521313
74,56,0.06599868156536104
75,56,0.0716004517453257
76,56,0.07746690803287493
77,56,0.08298444299634866
78,56,0.08774599571461295
79,56,0.09120332318889268
80,56,0.09293086032539577
81,56,0.09247693746874575
82,56,0.08958304316547583
83,56,0.08403595099116501
84,56,0.07587843299643282
85,56,0.06506086549234169
86,56,0.05184668315359886
87,56,0.036485540547801065
88,56,0.019314548237161944
89,56,0.0007496418193113641
90,56,-0.018784715057336143
91,56,-0.03878824135699688
92,56,-0.05875292426389933
93,56,-0.07800847923044785
94,56,-0.0959728427033042
95,56,-0.11191536700425786
96,56,-0.12517338230190944
97,56,-0.1351568477402907
98,56,-0.1413864837059009
99,56,-0.14345706064705155
0,57,-0.10123406921138667
1,57,-0.10026937696238747
2,57,-0.09737203027361829
3,57,-0.0926419559691567
4,57,-0.08614621659307886
5,57,-0.07793304836377501
6,57,-0.06809399698431662
7,57,-0.05677393349196791
8,57,-0.04411864214762318
9,57,-0.0303034107264466
10,57,-0.015703840265814506
11,57,-0.0006989130888541695
12,57,0.014210149189239019
13,57,0.02848873545644892
14,57,0.04154720953101787
15,57,0.052884335323142295
16,57,0.062120085833157646
17,57,0.06892887084086396
18,57,0.0734163568031363
19,57,0.07562866618536646
20,57,0.07579571870337531
21,57,0.07418883162790735
22,57,0.0711700222809668
23,57,0.0670573073957712
24,57,0.06216335570661613
25,57,0.05673215679325949
26,57,0.050981321742256114
27,57,0.04512425749999238
28,57,0.03942270203697262
29,57,0.03405737881530513
30,57,0.029174107107792224
31,57,0.024913743227443774
32,57,0.021337899032005225
33,57,0.018421421156745055
34,57,0.01614230961604335
35,57,0.014321040377581085
36,57,0.012832990746574069
37,57,0.011624806936197274
38,57,0.010648317201230384
39,57,0.010029981082880113
40,57,0.009816684515499219
41,57,0.010211571787294815
42,57,0.011292197672446491
43,57,0.01322026782509056
44,57,0.0159234016236951
45,57,0.019350632760506414
46,57,0.023281730301278003
47,57,0.027528427103789
48,57,0.03181183048764069
49,57,0.03585954214577214
50,57,0.0394752284819333
51,57,0.042594581169396406
52,57,0.04506471305285231
53,57,0.046891592030078755
54,57,0.048113513956195675
55,57,0.04873655183109804
56,57,0.04886065530627093
57,57,0.04857288058519771
58,57,0.04796957774033217
59,57,0.04721995091495046
60,57,0.0464343636895137
61,57,0.045685290599976724
62,57,0.04509958296239347
63,57,0.04471468522297073
64,57,0.044557783689015196
65,57,0.04456329987351637
66,57,0.04490947959948244
67,57,0.04541144655740936
68,57,0.04627666114538442
69,57,0.04758848614892486
70,57,0.04953595061761007
71,57,0.05215473402677162
72,57,0.0556325453098907
73,57,0.059933550115601975
74,57,0.06505529285004741
75,57,0.07057301505483338
76,57,0.07636839624956338
77,57,0.0818239659511164
78,57,0.08652100927520223
79,57,0.08990625766637095
80,57,0.09156459059886402
81,57,0.09105247242223413
82,57,0.08813459930115641
83,57,0.08261273360858468
84,57,0.07454246553970734
85,57,0.06388297211651661
86,57,0.0508808375298031
87,57,0.03577123350532929
88,57,0.01885024908824562
89,57,0.0004894202083960408
90,57,-0.01893077638851537
91,57,-0.03894211621627619
92,57,-0.05905127066762361
93,57,-0.07858124146787304
94,57,-0.0969240486056151
95,57,-0.11330345355145255
96,57,-0.1269931305614591
97,57,-0.13734413358542952
98,57,-0.14381652082101937
99,57,-0.14597233770382445
0,58,-0.10502173039731133
1,58,-0.10406182116730633
2,58,-0.10119498760195711
3,58,-0.09650429524117499
4,58,-0.09006302936177235
5,58,-0.08190407663187216
6,58,-0.07210753089839272
7,58,-0.06080697529887402
8,58,-0.04812632323410071
9,58,-0.034221846864056715
10,58,-0.01945000277919462
11,58,-0.004187777672086668
12,58,0.011064052268011437
13,58,0.02575607345897879
14,58,0.03927228549218853
15,58,0.05107433265493455
16,58,0.06074014370460645
17,58,0.06790010239183175
18,58,0.07262678802362643
19,58,0.07492960460331233
20,58,0.07502947298235085
21,58,0.07319323566662206
22,58,0.06979705348567222
23,58,0.06519882522206899
24,58,0.05974331349534623
25,58,0.053731815250102954
26,58,0.0474357770244751
27,58,0.04112562084901583
28,58,0.03509348890656838
29,58,0.029563878937551635
30,58,0.02469012734854914
31,58,0.02061086072353646
32,58,0.017365315215101873
33,58,0.014887992443618714
34,58,0.01312275292002596
35,58,0.011847331406897865
36,58,0.010893630133068655
37,58,0.010186245658587723
38,58,0.009653234015786438
39,58,0.00942663845125935
40,58,0.009555810855090385
41,58,0.010263400875373918
42,58,0.011651283142782631
43,58,0.01389625960655394
44,58,0.01694615792894183
45,58,0.02075695179973991
46,58,0.02511154123203596
47,58,0.029821439383340476
48,58,0.03460229435495421
49,58,0.03916138245494949
50,58,0.04328645135501574
51,58,0.046902862210117746
52,58,0.04982004012344987
53,58,0.05203692763006984
54,58,0.05356399397805944
55,58,0.05438931574462913
56,58,0.05460908625536831
57,58,0.0543018097332606
58,58,0.05355705259353272
59,58,0.052554575798239966
60,58,0.051419139501376776
61,58,0.05023407313728967
62,58,0.04915536417320254
63,58,0.04823464605760819
64,58,0.047518725738882495
65,58,0.046963924404735735
66,58,0.04676114356152539
67,58,0.0467383741388403
68,58,0.047111521980696125
69,58,0.047965261475837906
70,58,0.04950373242718342
71,58,0.05175536385468149
72,58,0.05491507473925594
73,58,0.05894257850377471
74,58,0.06382811753792339
75,58,0.06915534168456361
76,58,0.07478251926931989
77,58,0.08009933552875736
78,58,0.08468099907622673
79,58,0.08797312558363046
80,58,0.08957478360389359
81,58,0.08904994672047906
82,58,0.08618372999353596
83,58,0.0807897179702195
84,58,0.0729300637904089
85,58,0.06256917611153767
86,58,0.04992852875875542
87,58,0.035224120245402446
88,58,0.018705106790548598
89,58,0.0006940259982002317
90,58,-0.018476097688107984
91,58,-0.038371556893253
92,58,-0.0585153591737253
93,58,-0.07822426737766364
94,58,-0.09686443213922757
95,58,-0.11361510989445378
96,58,-0.12768610546572745
97,58,-0.13836788116077514
98,58,-0.1450614160457917
99,58,-0.14729530494150822
0,59,-0.10854892992756504
1,59,-0.10758937850732764
2,59,-0.10473851263486722
3,59,-0.10006546597196575
4,59,-0.09365223249460541
5,59,-0.085522896679322
6,59,-0.07574990578268626
7,59,-0.06446125968795968
8,59,-0.051764558343165845
9,59,-0.0378027754395589
10,59,-0.022913502756637172
11,59,-0.007473599836885114
12,59,0.008019325521672727
13,59,0.023005225703855103
14,59,0.03684954360869597
15,59,0.04898569738088554
16,59,0.05895964234332496
17,59,0.06636756012267142
18,59,0.07125573875327973
19,59,0.07360452319426258
20,59,0.07362726187511726
21,59,0.07158940785666346
22,59,0.06787664119201509
23,59,0.06288374309406208
24,59,0.05697926666653075
25,59,0.05051384896160016
26,59,0.04380444073376566
27,59,0.03716913662083243
28,59,0.030921878294975613
29,59,0.0253252274260376
30,59,0.020534901702376374
31,59,0.016685425844116253
32,59,0.013792690209811553
33,59,0.011753674838473671
34,59,0.010482296293048421
35,59,0.009718367956338625
36,59,0.009255123816728883
37,59,0.009001268511383387
38,59,0.008863803852364072
39,59,0.00898142003097746
40,59,0.009407448236743221
41,59,0.010382036568444164
42,59,0.012031799842588953
43,59,0.014546909576893086
44,59,0.01789504468160885
45,59,0.022040344448214455
46,59,0.026771988400469127
47,59,0.031904176475109125
48,59,0.037149441028304864
49,59,0.0421992142291856
50,59,0.046827192658383865
51,59,0.050947865691341576
52,59,0.05433358185382531
53,59,0.05697376416082989
54,59,0.05884902782054269
55,59,0.059925456311248126
56,59,0.06029301786838914
57,59,0.06001841724446422
58,59,0.059182931856412324
59,59,0.05797410841569217
60,59,0.05653108693059039
61,59,0.05494827348138642
62,59,0.05341045244313136
63,59,0.05198401459892921
64,59,0.05073540736975701
65,59,0.049641796563264506
66,59,0.04890284493922081
67,59,0.04835959180036298
68,59,0.04822991295077372
69,59,0.04859897416918102
70,59,0.0496815683954992
71,59,0.051499459005754034
72,59,0.05425630928493774
73,59,0.057912280750315404
74,59,0.06245519094682095
75,59,0.06748842252090981
76,59,0.07285334948119271
77,59,0.07795750922741718
78,59,0.08237640222796472
79,59,0.085558320907694
80,59,0.08711934431357804
81,59,0.08662988479227351
82,59,0.08389090186574322
83,59,0.07872354313985852
84,59,0.07118913085560052
85,59,0.06125283024630335
86,59,0.049102765042334795
87,59,0.03493168432851235
88,59,0.018937219771032687
89,59,0.0013905642481404357
90,59,-0.01742425221073063
91,59,-0.037108507991433726
92,59,-0.05720143689450197
93,59,-0.07701348792124918
94,59,-0.09588450742649002
95,59,-0.11295053781213937
96,59,-0.12735839658580517
97,59,-0.13833721991613857
98,59,-0.14523176083093858
99,59,-0.14753700240908074
0,60,-0.11133858376069838
1,60,-0.11037724412835814
2,60,-0.10753422772359045
3,60,-0.10286768071000552
4,60,-0.09646975596751872
5,60,-0.08836182145114435
6,60,-0.07861226837849244
7,60,-0.06734863865040097
8,60,-0.05466822487596801
9,60,-0.040706341826989956
10,60,-0.025782309499845724
11,60,-0.010274416854372248
12,60,0.005326367966517864
13,60,0.02045482421272027
14,60,0.03446738615639333
15,60,0.046780407720689254
16,60,0.05691992594347539
17,60,0.064459731601346
18,60,0.06942757877186523
19,60,0.07178342103361501
20,60,0.07173382538712758
21,60,0.06954464153022855
22,60,0.06560507664016768
23,60,0.06034070255100232
24,60,0.0541337543663758
25,60,0.04737347360969579
26,60,0.040411529827906634
27,60,0.033602494726437726
28,60,0.027273056007288687
29,60,0.02171666229787661
30,60,0.01708669470190216
31,60,0.013512368618648907
32,60,0.010986258283992356
33,60,0.009372553091452573
34,60,0.008560658268834231
35,60,0.008258908344032534
36,60,0.008228103897636174
37,60,0.008368026016796648
38,60,0.008568180796828528
39,60,0.008974933835816046
40,60,0.009646981084188155
41,60,0.01083893869235908
42,60,0.012701547880169528
43,60,0.015435230215189222
44,60,0.019025566373784386
45,60,0.023444610664228094
46,60,0.02848947565689741
47,60,0.03397878567739099
48,60,0.03962396916540456
49,60,0.045105747492016235
50,60,0.05018664071485546
51,60,0.054771652232375345
52,60,0.05860016340466245
53,60,0.06165211282768723
54,60,0.06387953772446053
55,60,0.06522539687375684
56,60,0.06577217793164891
57,60,0.06557260049248725
58,60,0.06469800830836903
59,60,0.06333958070626977
60,60,0.06164872884983197
61,60,0.05972919593568804
62,60,0.05779161122973164
63,60,0.055916206988513295
64,60,0.054187547335459385
65,60,0.052602194172322925
66,60,0.051364621448556136
67,60,0.05032940289584076
68,60,0.0497103049647194
69,60,0.049592739895160776
70,60,0.050197469187878596
71,60,0.05154010904789175
72,60,0.05383393849751883
73,60,0.05704346044331032
74,60,0.061158487299508124
75,60,0.0658119014069598
76,60,0.07083496604627726
77,60,0.07566263840180909
78,60,0.07987745684113179
79,60,0.08293416003834864
80,60,0.08446806649772043
81,60,0.08405519437201292
82,60,0.0815069757427409
83,60,0.0766475025420732
84,60,0.06952948866546649
85,60,0.060113867482868955
86,60,0.04854753149447788
87,60,0.034996464439245756
88,60,0.019603342367190635
89,60,0.0025875848596115247
90,60,-0.015815481880053994
91,60,-0.03524066367026535
92,60,-0.05524131444963132
93,60,-0.07512044715986121
94,60,-0.09418992405426252
95,60,-0.11154309242283489
96,60,-0.12626464539698645
97,60,-0.13752179505445383
98,60,-0.14460615951793443
99,60,-0.14697905628054286
0,61,-0.11299779593991843
1,61,-0.11203685852706258
2,61,-0.1092062400703071
3,61,-0.10455520322648226
4,61,-0.09818549887040717
5,61,-0.09011993064541457
6,61,-0.08042467784798646
7,61,-0.06922971855146898
8,61,-0.0566269522305447
9,61,-0.0427481927736153
10,61,-0.027894679607925355
11,61,-0.012446967351024796
12,61,0.0031145689772529295
13,61,0.01822538809665275
14,61,0.032242602845144575
15,61,0.04457697982707032
16,61,0.05474631879769731
17,61,0.06231351766837179
18,61,0.06729444254233385
19,61,0.06963649807858019
20,61,0.06953857560165488
21,61,0.06726688275011838
22,61,0.06320709493138565
23,61,0.057807248294011515
24,61,0.0514527982686559
25,61,0.04455992321618396
26,61,0.03750381003555958
27,61,0.030664615024761588
28,61,0.024374145423280424
29,61,0.018949839332890406
30,61,0.014539899927513034
31,61,0.011268537085925345
32,61,0.00910665488390805
33,61,0.007892189858466736
34,61,0.0074963218366974615
35,61,0.007603219407428696
36,61,0.007947943978251715
37,61,0.008427879763075907
38,61,0.008918292395719618
39,61,0.009573298641953443
40,61,0.010457395944285963
41,61,0.011835255232654163
42,61,0.013879766861464304
43,61,0.016797265489913116
44,61,0.020587948047250393
45,61,0.02523043490418786
46,61,0.030530100438227237
47,61,0.03631057016082195
48,61,0.042283712648895744
49,61,0.04812467292686051
50,61,0.05358767645975604
51,61,0.058570566534399404
52,61,0.06278585105792445
53,61,0.06620537999788212
54,61,0.06875609030794294
55,61,0.07035892210296879
56,61,0.07108873768083868
57,61,0.07098368290371582
58,61,0.07010424527106807
59,61,0.06864122656224936
60,61,0.06675577948499267
61,61,0.06455882773389021
62,61,0.06228289232331008
63,61,0.06002076974255033
64,61,0.05787281868560967
65,61,0.055853626576208626
66,61,0.05416844529372611
67,61,0.05268581024938612
68,61,0.05160943597456935
69,61,0.05102464854644495
70,61,0.05115279765504965
71,61,0.05200330018215027
72,61,0.053798671370714146
73,61,0.05651014850354841
74,61,0.060132998746667
75,61,0.06433726001068862
76,61,0.06895066986635356
77,61,0.07344372272473265
78,61,0.0774127771046551
79,61,0.08032271424599458
80,61,0.0818298486437925
81,61,0.08151547012948868
82,61,0.07919598639273318
83,61,0.07469405888332403
84,61,0.06804653364997648
85,61,0.05920547853475
86,61,0.04827006005689327
87,61,0.035377372955736064
88,61,0.020613594288079184
89,61,0.004148238796915393
90,61,-0.013829778137733229
91,61,-0.03298569237722404
92,61,-0.05288354314143362
93,61,-0.07281767667154782
94,61,-0.09207047476866137
95,61,-0.10969367936650087
96,61,-0.12471214095421601
97,61,-0.13623221011130227
98,61,-0.14349665812460444
99,61,-0.14593391787275323
0,62,-0.11307940968526964
1,62,-0.11212650965080684
2,62,-0.10932910305564292
3,62,-0.10472864297662454
4,62,-0.09843397776330676
5,62,-0.09047132932664681
6,62,-0.08090462662494247
7,62,-0.06986669481011631
8,62,-0.05744738243811298
9,62,-0.04377714933707466
10,62,-0.029138539630366722
11,62,-0.01391379781125579
12,62,0.0014322616725621629
13,62,0.0163425560849646
14,62,0.03018516968768381
15,62,0.04237748187097168
16,62,0.052440759148339566
17,62,0.05993859830687143
18,62,0.0648810149741621
19,62,0.06721005512372358
20,62,0.06711503920269024
21,62,0.06486073355154076
22,62,0.06082143190178613
23,62,0.055456978059737594
24,62,0.04914496122546552
25,62,0.04231530100150849
26,62,0.035354189300051075
27,62,0.02865572637438163
28,62,0.022549207454176212
29,62,0.01736811217142531
30,62,0.013253187936243194
31,62,0.010324022433451319
32,62,0.008532284657121636
33,62,0.007696915302403795
34,62,0.007677470453927526
35,62,0.00814185304534476
36,62,0.0088064465280695
37,62,0.009572376435244223
38,62,0.01030385789454158
39,62,0.011162319299728551
40,62,0.012217978738590318
41,62,0.013740465313276218
42,62,0.015922009595669806
43,62,0.018970047543916735
44,62,0.022895645432072342
45,62,0.027682411589921685
46,62,0.03314389925162686
47,62,0.03910921229817177
48,62,0.0452929028424478
49,62,0.05137062580615748
50,62,0.05709218223364587
51,62,0.06235263571034011
52,62,0.06684620003397868
53,62,0.0705400379592902
54,62,0.07334184779119823
55,62,0.07515392214372696
56,62,0.07604425942190574
57,62,0.07603702355118003
58,62,0.07518093223643518
59,62,0.07366194962833106
60,62,0.07164712249232252
61,62,0.06925100158423447
62,62,0.06672216446258972
63,62,0.06416330948377436
64,62,0.061686591481702635
65,62,0.05932250318892329
66,62,0.05727236901566357
67,62,0.05541848333359667
68,62,0.05394874498324498
69,62,0.05294771758326533
70,62,0.0526316897075958
71,62,0.05300343823455478
72,62,0.0542934404402331
73,62,0.0564808385215656
74,62,0.059569141246356594
75,62,0.06327129169585533
76,62,0.06741802259602991
77,62,0.07152238713388215
78,62,0.07520161231423117
79,62,0.07793482152828801
80,62,0.07940119552404212
81,62,0.07918783233253635
82,62,0.07711113843288331
83,62,0.07298823337714566
84,62,0.06683331129170256
85,62,0.05858481571704033
86,62,0.048288401874742704
87,62,0.036050550299478346
88,62,0.021900251210354327
89,62,0.005960266421425331
90,62,-0.011623290910392825
91,62,-0.030541708862983796
92,62,-0.050364864595394465
93,62,-0.07037642738760042
94,62,-0.08982708278108475
95,62,-0.10772726212326234
96,62,-0.12304421439603175
97,62,-0.1348249132925048
98,62,-0.14226748167948244
99,62,-0.1447683717124164
0,63,-0.111431367365185
1,63,-0.11049599566467805
2,63,-0.107758479446602
3,63,-0.10325290383934771
4,63,-0.09709179917717847
5,63,-0.08930554844391736
6,63,-0.07995499677235784
7,63,-0.06917479345702304
8,63,-0.05705533739819657
9,63,-0.043726582834096916
10,63,-0.02945182223629672
11,63,-0.014613714927691035
12,63,0.00034345211224717787
13,63,0.014876616745823412
14,63,0.02837425189136411
15,63,0.04027170792687684
16,63,0.050103845682315296
17,63,0.057445208405624726
18,63,0.062304372241669626
19,63,0.06462384430324164
20,63,0.06458070490771206
21,63,0.06243541374169581
22,63,0.05854372022804455
23,63,0.05336645220540959
24,63,0.04726401817333681
25,63,0.04066814786983741
26,63,0.03396507909383217
27,63,0.02755319396055711
28,63,0.02175368557800539
29,63,0.016909072675844072
30,63,0.01315213075667998
31,63,0.010598783611385443
32,63,0.009184785295474285
33,63,0.008717350735423679
34,63,0.009050439948623534
35,63,0.009843034030382114
36,63,0.01079897594263457
37,63,0.011827568097032781
38,63,0.012783894841049914
39,63,0.013834826440870529
40,63,0.015054795862852188
41,63,0.016712091062800027
42,63,0.019013901528524002
43,63,0.022163124479448015
44,63,0.026176929397479398
45,63,0.031041710614772455
46,63,0.036578111139533576
47,63,0.04262053688580636
48,63,0.048888598053963506
49,63,0.05506463127949246
50,63,0.06089813678590872
51,63,0.0662870506021136
52,63,0.07091732835306175
53,63,0.07475625235110783
54,63,0.07769980132343335
55,63,0.07963691394434136
56,63,0.08063053333717107
57,63,0.0806928810015961
58,63,0.0798607278657073
59,63,0.07831143297062226
60,63,0.07621411807031109
61,63,0.07368329151086073
62,63,0.0709774219267274
63,63,0.06820620994858473
64,63,0.06548913203096163
65,63,0.06287056256951473
66,63,0.06054330592724
67,63,0.05840303696459159
68,63,0.056616783337631205
69,63,0.05526749347882287
70,63,0.054560777170081565
71,63,0.054491980442435306
72,63,0.05529723887866567
73,63,0.056963384536175
74,63,0.059503818536541075
75,63,0.06267766335622582
76,63,0.06632424402505421
77,63,0.07000444522418547
78,63,0.07336259400199197
79,63,0.0758958043606981
80,63,0.07730744893888186
81,63,0.07719124727373128
82,63,0.07535904195901821
83,63,0.07161848820942396
84,63,0.06595509901126206
85,63,0.05828931121595815
86,63,0.04860897254275187
87,63,0.03698928386893385
88,63,0.023403063599289453
89,63,0.007931203681437182
90,63,-0.009317638920038007
91,63,-0.028055140068317996
92,63,-0.047851188882304996
93,63,-0.06797662353619671
94,63,-0.08764864663498884
95,63,-0.10583718957332167
96,63,-0.12145543858969177
97,63,-0.13349428183482814
98,63,-0.14111226131080912
99,63,-0.14367568664056307
0,64,-0.10810958189813391
1,64,-0.10720353576652997
2,64,-0.10455979096059309
3,64,-0.10020451339460124
4,64,-0.09424932485944737
5,64,-0.0867275354839876
6,64,-0.07769468170499749
7,64,-0.06728421475509094
8,64,-0.0555881433056129
9,64,-0.042735028133392916
10,64,-0.028968086137865612
11,64,-0.014668273547613353
12,64,-0.00025455075046920683
13,64,0.013750019528742996
14,64,0.026762295264234126
15,64,0.03824538055141602
16,64,0.04775570427591447
17,64,0.0548869827780436
18,64,0.05964874986148061
19,64,0.06198780998511211
20,64,0.062065328781500284
21,64,0.06013317793076567
22,64,0.056521584477195574
23,64,0.05168116061395267
24,64,0.04594693802755501
25,64,0.03974135387397837
26,64,0.033440911113757466
27,64,0.027440276048764645
28,64,0.022048620038731315
29,64,0.01761180698122189
30,64,0.014256053847930161
31,64,0.012095597920961154
32,64,0.011055200056034664
33,64,0.010938028699456481
34,64,0.011598610287364863
35,64,0.012694187669694657
36,64,0.013921665149609908
37,64,0.015201449199594208
38,64,0.016380285053855914
39,64,0.01762731573671772
40,64,0.019018322442207136
41,64,0.02081315909526893
42,64,0.023228257318805845
43,64,0.02645601270978659
44,64,0.030514587485413358
45,64,0.035390989809457096
46,64,0.04091144915946643
47,64,0.0469154900401918
48,64,0.0531305978729506
49,64,0.059251991246128455
50,64,0.06503305295609607
51,64,0.07038109667246317
52,64,0.07498424802543013
53,64,0.07881538369292684
54,64,0.0817668598756427
55,64,0.08372062468970398
56,64,0.08473693696942064
57,64,0.08481916387972888
58,64,0.08399261232625577
59,64,0.08242327449625009
60,64,0.08027898149521207
61,64,0.07767076156960684
62,64,0.0748609175097954
63,64,0.07196317202033242
64,64,0.06909943249956996
65,64,0.06632575659659778
66,64,0.06382158342239563
67,64,0.061494926881096035
68,64,0.059487233656909666
69,64,0.05787833024714928
70,64,0.05685738988540834
71,64,0.056411017932987306
72,64,0.05677756554177904
73,64,0.05795000914713455
74,64,0.05995211361278052
75,64,0.06259012513328344
76,64,0.06571655987681879
77,64,0.0689439534826306
78,64,0.07194925078329106
79,64,0.07425149185291957
80,64,0.07557976688440249
81,64,0.07553626072694897
82,64,0.07392528589844005
83,64,0.07054220876034378
84,64,0.06533948853211768
85,64,0.058216173711116426
86,64,0.04909968758238392
87,64,0.03803411926946865
88,64,0.024938255546658183
89,64,0.009856749894424865
90,64,-0.00713326107688772
91,64,-0.02575799241731147
92,64,-0.045581629095977405
93,64,-0.06586050750502181
94,64,-0.08577752147812134
95,64,-0.10426353657476284
96,64,-0.12018234859988297
97,64,-0.1324736150318131
98,64,-0.14026187240961008
99,64,-0.14288577958632231
0,65,-0.10333013629860943
1,65,-0.10246587805340823
2,65,-0.09995223994701519
3,65,-0.09580640285366826
4,65,-0.09013419886741758
5,65,-0.08296963352495368
6,65,-0.07436023524041957
7,65,-0.06443428559578024
8,65,-0.05328547237786552
9,65,-0.04103884399683011
10,65,-0.027916711893340107
11,65,-0.014295373418462987
12,65,-0.000563832816624199
13,65,0.012780368493622518
14,65,0.025189178994878603
15,65,0.03616172413512686
16,65,0.04528210934040544
17,65,0.05216957583161275
18,65,0.05683551650508889
19,65,0.05923330673158489
20,65,0.059504395700969326
21,65,0.057887288379788515
22,65,0.05468090127760661
23,65,0.05031524868445558
24,65,0.04509366999991471
25,65,0.03941976426267502
26,65,0.0336520873443078
27,65,0.028175183872008347
28,65,0.02328325871076231
29,65,0.01932051889343711
30,65,0.016408754205258447
31,65,0.014662270299595548
32,65,0.014000151620166434
33,65,0.014228406607799116
34,65,0.015207698376798362
35,65,0.01659998616014491
36,65,0.018100129192134773
37,65,0.019641060585854575
38,65,0.021061095992990886
39,65,0.022527633433128358
40,65,0.024113906441016297
41,65,0.02606400284821575
42,65,0.028596897875104332
43,65,0.03188866623895592
44,65,0.03595335566751601
45,65,0.0407767918850368
46,65,0.046189336288080085
47,65,0.05203581189744
48,65,0.058055148025232484
49,65,0.06396165472779103
50,65,0.06951696421401721
51,65,0.07464477083158272
52,65,0.07904568117828603
53,65,0.0827037661401846
54,65,0.08551564952540502
55,65,0.08736296957158629
56,65,0.08830577609023749
57,65,0.08834203798687668
58,65,0.08748648458276875
59,65,0.08589184925676818
60,65,0.08372168315509043
61,65,0.0810803438498624
62,65,0.07822827068048355
63,65,0.0752801745038596
64,65,0.07235553151895147
65,65,0.0695199533511186
66,65,0.06693506744431943
67,65,0.06452022670146107
68,65,0.06238787272013724
69,65,0.06061353627501376
70,65,0.05936526333425718
71,65,0.05861998562431836
72,65,0.058614581360416196
73,65,0.059345833220504574
74,65,0.060847261939670716
75,65,0.0629706147037723
76,65,0.06558447393490496
77,65,0.06835451985807595
78,65,0.07099383078639221
79,65,0.07304631170609355
80,65,0.0742675225073981
81,65,0.07427002847362019
82,65,0.07284877550500823
83,65,0.0697848677091315
84,65,0.06499503712711885
85,65,0.058354912007416715
86,65,0.04973105168846814
87,65,0.03913778269634349
88,65,0.026443659336109704
89,65,0.011663693662740116
90,65,-0.0051498117190931225
91,65,-0.023731554199002858
92,65,-0.043634644851408666
93,65,-0.06409992347289517
94,65,-0.08427644283892732
95,65,-0.10305856778722955
96,65,-0.11926684488662431
97,65,-0.1317964113850394
98,65,-0.13974409905404173
99,65,-0.14242440536236245
0,66,-0.09748148724884231
1,66,-0.09667040631120472
2,66,-0.0943204680506824
3,66,-0.09043856826883712
4,66,-0.08512015411997709
5,66,-0.07839696999144508
6,66,-0.07030581371873268
7,66,-0.06096522544976324
8,66,-0.05046961415609985
9,66,-0.03893737196267466
10,66,-0.026569113917503273
11,66,-0.013732932613493176
12,66,-0.0007839675236027688
13,66,0.011810050981694076
14,66,0.023540630769275595
15,66,0.03394849328469718
16,66,0.042648657134122914
17,66,0.04928937667318678
18,66,0.0538827713480714
19,66,0.056389080062217545
20,66,0.05692633753824339
21,66,0.055714922948936874
22,66,0.05301844036875991
23,66,0.049237979626923334
24,66,0.04464152831133106
25,66,0.03960697321326734
26,66,0.034469341461772274
27,66,0.029598968453683483
28,66,0.025273474991081457
29,66,0.021831692273735825
30,66,0.01939366550413979
31,66,0.018075153433528612
32,66,0.01779482379242836
33,66,0.018366958873230033
34,66,0.019662962701659126
35,66,0.02135479520984518
36,66,0.023139353916121763
37,66,0.024962318114376103
38,66,0.026653246208297787
39,66,0.02837373303827917
40,66,0.030190609563760518
41,66,0.032325828223292774
42,66,0.03499407182880532
43,66,0.03835010915736348
44,66,0.042398970434078365
45,66,0.04712365062732715
46,66,0.05235648394864256
47,66,0.057947254980717844
48,66,0.0636491884752104
49,66,0.0692003786107307
50,66,0.07437390741324634
51,66,0.07911600596071366
52,66,0.08314865197371546
53,66,0.08647221160299523
54,66,0.08899469474999933
55,66,0.09060441843848821
56,66,0.09136422980554926
57,66,0.0912709691656346
58,66,0.09033094619826443
59,66,0.08868355136382888
60,66,0.08648643833839742
61,66,0.08383515749028447
62,66,0.08098363560566213
63,66,0.07804479239348439
64,66,0.07513098211711622
65,66,0.07231495895484841
66,66,0.06973607873806031
67,66,0.06732348696732515
68,66,0.06515781965572387
69,66,0.0633089643661151
70,66,0.061920025392282696
71,66,0.06095773651759373
72,66,0.06065393862900237
73,66,0.06100689235518075
74,66,0.06205904089347314
75,66,0.06370457121738582
76,66,0.06583022065024124
77,66,0.06815494368584041
78,66,0.07043001915099012
79,66,0.07222664096025255
80,66,0.07332704322743666
81,66,0.07335608703670005
82,66,0.07209849109767674
83,66,0.06931965332751133
84,66,0.06489913382392842
85,66,0.05868794122216059
86,66,0.05049279973263765
87,66,0.04030000885177287
88,66,0.027932628621783806
89,66,0.013382623480538314
90,66,-0.0033159289978357265
91,66,-0.021900627050854382
92,66,-0.04190920204473514
93,66,-0.06256696878153889
94,66,-0.08299120683477668
95,66,-0.10204364646051545
96,66,-0.11850924992540968
97,66,-0.1312470048205796
98,66,-0.13933305755836045
99,66,-0.1420621195657077
0,67,-0.0910257208861367
1,67,-0.09027682698342687
2,67,-0.08811749594406137
3,67,-0.08454330440963531
4,67,-0.07963576409019879
5,67,-0.07342161186079466
6,67,-0.06592502299645275
7,67,-0.05725079303192615
8,67,-0.04749278348026564
9,67,-0.036759283319952374
10,67,-0.02522874660917296
11,67,-0.013256978148092458
12,67,-0.0011617915079114027
13,67,0.010622559893818107
14,67,0.021630277047734126
15,67,0.03144750650153583
16,67,0.03972180378696066
17,67,0.0461319797213946
18,67,0.05068860751725879
19,67,0.05335763213588507
20,67,0.05423013338986493
21,67,0.05350357012957829
22,67,0.05140332698192651
23,67,0.048294710012669384
24,67,0.04440827450071083
25,67,0.040091231880069245
26,67,0.035651464933835086
27,67,0.03144281495406176
28,67,0.027725658840608958
29,67,0.02483127314826561
30,67,0.022881335455167573
31,67,0.021994576427459833
32,67,0.022094864380960644
33,67,0.02300922732320032
34,67,0.02462396744886064
35,67,0.026625318079823046
36,67,0.028715628522149927
37,67,0.030852268801027094
38,67,0.03285514671551937
39,67,0.034875635221396806
40,67,0.036969846199099266
41,67,0.039331877082986466
42,67,0.042164955331827514
43,67,0.04559845068251889
44,67,0.04962397094914195
45,67,0.054220647235524666
46,67,0.05922085032489122
47,67,0.06447937798202474
48,67,0.06976664330431959
49,67,0.07484820555055194
50,67,0.07951110524481919
51,67,0.08372918855275202
52,67,0.0872527579913367
53,67,0.09010233110802801
54,67,0.09220257413016952
55,67,0.09345455554102955
56,67,0.09392653931718087
57,67,0.09361818395791488
58,67,0.09253012143381056
59,67,0.09078955066252092
60,67,0.08854772536142264
61,67,0.08589029389349889
62,67,0.08306136734609026
63,67,0.08016982664412353
64,67,0.07731710615371412
65,67,0.07458091687385604
66,67,0.07207468203068856
67,67,0.06973602760717768
68,67,0.06761226878461457
69,67,0.06576682065588102
70,67,0.06431540178255091
71,67,0.06321460800518253
72,67,0.06268790172180161
73,67,0.06273237680761667
74,67,0.06339774365187623
75,67,0.06461538423627644
76,67,0.06629047192200233
77,67,0.06819301470204664
78,67,0.07011222437176912
79,67,0.07164782380004908
80,67,0.07260833273085154
81,67,0.0726329807039292
82,67,0.07149716555704799
83,67,0.06895076449472981
84,67,0.0648373129824904
85,67,0.058984200990380486
86,67,0.051141950242708845
87,67,0.04127174731638661
88,67,0.02915726287301368
89,67,0.014773907393646368
90,67,-0.00185637724098342
91,67,-0.020469609905376274
92,67,-0.040585668176390755
93,67,-0.061415937470883364
94,67,-0.08205007270589704
95,67,-0.10132282718586794
96,67,-0.11799287589383312
97,67,-0.1308929676797561
98,67,-0.13908627192176937
99,67,-0.14185297361200355
0,68,-0.0846094353528315
1,68,-0.08392753008411091
2,68,-0.08197342902258242
3,68,-0.07873115026268351
4,68,-0.07426635439060192
5,68,-0.06859898404127307
6,68,-0.061740222602566064
7,68,-0.053778438033987186
8,68,-0.04480580834660941
9,68,-0.03491724851392064
10,68,-0.02426913648378104
11,68,-0.013200680280533561
12,68,-0.001989647385016724
13,68,0.008965946712123696
14,68,0.019244636550865835
15,68,0.02847977983583405
16,68,0.036351465991174337
17,68,0.042568620644487964
18,68,0.04713718870152661
19,68,0.0500265089522145
20,68,0.051297933422574715
21,68,0.05112181425010931
22,68,0.049684033345329226
23,68,0.04730940080298751
24,68,0.04419078699720558
25,68,0.04064187786752882
26,68,0.03694183182778943
27,68,0.03342709621483664
28,68,0.030340649248500995
29,68,0.028005008600302972
30,68,0.02654663153043657
31,68,0.026088180627084512
32,68,0.026563838689980912
33,68,0.02781628527554858
34,68,0.0297501068944257
35,68,0.03206894727736653
36,68,0.03448355060118047
37,68,0.03696126611157524
38,68,0.039311832450948714
39,68,0.041672615998322726
40,68,0.04408538641200721
41,68,0.046712415423826315
42,68,0.049738973048988555
43,68,0.053266542505298276
44,68,0.057269797076514806
45,68,0.06172358268304379
46,68,0.06645848724929238
47,68,0.07133440206234809
48,68,0.07614115902924823
49,68,0.08067377420138655
50,68,0.08473456538376922
51,68,0.08832819894814747
52,68,0.09123788280248846
53,68,0.09350651954719069
54,68,0.09507866293006373
55,68,0.09587319172260322
56,68,0.09596613356461603
57,68,0.09536353310249979
58,68,0.09406384169142257
59,68,0.09218443214194849
60,68,0.08987075213008211
61,68,0.0871983952147275
62,68,0.08439952232674841
63,68,0.08157688999745005
64,68,0.07881789281691454
65,68,0.07620280622904829
66,68,0.07381611396249355
67,68,0.07160271536486107
68,68,0.06957635519756877
69,68,0.06779399235438177
70,68,0.06634344047233753
71,68,0.0651724916524472
72,68,0.06449413123755221
73,68,0.06430252180416574
74,68,0.06465320567895105
75,68,0.06550848323422542
76,68,0.06679123794674524
77,68,0.06831846534623764
78,68,0.06991482500598067
79,68,0.07120839361778053
80,68,0.07203241256138426
81,68,0.07204183348494553
82,68,0.07100425355019979
83,68,0.06865485800335591
84,68,0.06480373093472735
85,68,0.059256887779156386
86,68,0.051713944110815646
87,68,0.042114256182685494
88,68,0.030209049151380896
89,68,0.01596303297628765
90,68,-0.0006087012452553608
91,68,-0.019237285139752203
92,68,-0.03942405409907224
93,68,-0.060369441445800476
94,68,-0.08114122168353788
95,68,-0.10055428723353543
96,68,-0.11735143849546148
97,68,-0.13034997012618987
98,68,-0.13860815825773898
99,68,-0.1413975703462711
0,69,-0.07878103396524239
1,69,-0.0781667783330704
2,69,-0.07642034128548403
3,69,-0.07351474786264589
4,69,-0.06949948832516384
5,69,-0.06438690147842863
6,69,-0.05817625240615598
7,69,-0.05093818292789365
8,69,-0.04276227528225718
9,69,-0.03372713051703613
10,69,-0.02396773071723146
11,69,-0.013802433439195738
12,69,-0.0034671849689402734
13,69,0.006677914489955583
14,69,0.016255937328423897
15,69,0.024947229979261465
16,69,0.03246303439664189
17,69,0.038540241744158266
18,69,0.04317673647074116
19,69,0.046342205998371355
20,69,0.04806649135935004
21,69,0.04848983233478066
22,69,0.047758938138031226
23,69,0.04615585470764927
24,69,0.043837264474859694
25,69,0.04108258084670524
26,69,0.03814259663977282
27,69,0.03533644570325123
28,69,0.032889754414100025
29,69,0.031115545385546284
30,69,0.030147230375405343
31,69,0.030111294469861605
32,69,0.03095598238724051
33,69,0.03254053473210661
34,69,0.03479011776653351
35,69,0.037427621243296016
36,69,0.040174731066144886
37,69,0.04300698112547252
38,69,0.04572437146634911
39,69,0.0484478476591903
40,69,0.05120272403837589
41,69,0.05411792972518015
42,69,0.05735572961020807
43,69,0.060989395310571126
44,69,0.06497437912275927
45,69,0.06928162421900197
46,69,0.0737384624680999
47,69,0.07821000985222781
48,69,0.08250683379083057
49,69,0.08645353667088784
50,69,0.08986761170763202
51,69,0.09278535685734823
52,69,0.09502468164191669
53,69,0.09665101992322889
54,69,0.09762957430575625
55,69,0.09790055958183075
56,69,0.09754951975901349
57,69,0.09659161928084359
58,69,0.09502712054836593
59,69,0.09296685160552443
60,69,0.09055210043243278
61,69,0.08784921144797408
62,69,0.08507766104139591
63,69,0.08233235159514152
64,69,0.0796846256189383
65,69,0.0772149599624754
66,69,0.07497692846754944
67,69,0.0729217465095644
68,69,0.07103059118071542
69,69,0.06935469202653621
70,69,0.06795509799576394
71,69,0.06677298432623502
72,69,0.06600963022265205
73,69,0.06565494329606736
74,69,0.06576869013770192
75,69,0.06633653762128233
76,69,0.06729712112246489
77,69,0.06850823113290971
78,69,0.06982537128624244
79,69,0.07090331967810926
80,69,0.07159763269282848
81,69,0.07157988675407978
82,69,0.07061256876568223
83,69,0.06841837611500523
84,69,0.06477876155167905
85,69,0.05948265189999802
86,69,0.052186357677783235
87,69,0.04281164969870588
88,69,0.031085346470717923
89,69,0.0169666512947515
90,69,0.00046815765654173447
91,69,-0.018134607686079107
92,69,-0.03832585145937628
93,69,-0.05929970427769149
94,69,-0.0801094895314236
95,69,-0.09955902050023724
96,69,-0.11638662508812558
97,69,-0.1294054828795197
98,69,-0.1376773607735231
99,69,-0.14047162123370072
0,70,-0.07393246837000333
1,70,-0.07338218963923282
2,70,-0.07183287219777412
3,70,-0.06924832179447549
4,70,-0.0656634966862839
5,70,-0.061083943829544296
6,70,-0.05550008211412205
7,70,-0.04896560318684351
8,70,-0.04156742738086905
9,70,-0.033365792678523576
10,70,-0.024475729143887293
11,70,-0.01519073760118772
12,70,-0.005703874545361032
13,70,0.0036637790208260412
14,70,0.012579467797877442
15,70,0.02076925966412091
16,70,0.027973967487014306
17,70,0.03395574861224304
18,70,0.03870161346276291
19,70,0.04217866548060556
20,70,0.044384843250554695
21,70,0.04542863044207479
22,70,0.04541926885576686
23,70,0.04459571785264416
24,70,0.04308102673985559
25,70,0.04112101660030021
26,70,0.03893970384979184
27,70,0.03683930447732564
28,70,0.03502807639870298
29,70,0.03380893327539525
30,70,0.03332335533286823
31,70,0.03370059781082091
32,70,0.03490539821450511
33,70,0.03681275845883647
34,70,0.039369806112517836
35,70,0.0423194181321378
36,70,0.04539646935882047
37,70,0.04858299206080119
38,70,0.05167076252928382
39,70,0.05476330864803458
40,70,0.05786897156303894
41,70,0.06108416567894892
42,70,0.06454471199413092
43,70,0.06829740067860257
44,70,0.07227737032008008
45,70,0.07645263323956897
46,70,0.08064613825990818
47,70,0.08472828033700353
48,70,0.08853055897179729
49,70,0.09190537215545191
50,70,0.09468387553715729
51,70,0.09693218376560253
52,70,0.09850201124845626
53,70,0.09947929236750497
54,70,0.09984824229559308
55,70,0.09957230044255994
56,70,0.09874764905998745
57,70,0.09740033108937496
58,70,0.09553678699376178
59,70,0.09326520153899764
60,70,0.09072521166217484
61,70,0.08797548515758535
62,70,0.08522330095547659
63,70,0.0825541465619608
64,70,0.08002227319775557
65,70,0.07770580181295372
66,70,0.07562640156265843
67,70,0.07374070470086735
68,70,0.07199934855907486
69,70,0.07044925147965841
70,70,0.06912741061751149
71,70,0.06797148874284176
72,70,0.06717104406834551
73,70,0.06671128927973768
74,70,0.06665488764701877
75,70,0.06700286878458428
76,70,0.0677070009014642
77,70,0.06865811170609959
78,70,0.06973638854560704
79,70,0.07062039540051046
80,70,0.0711849019944566
81,70,0.07111851961963112
82,70,0.07018219695964945
83,70,0.06808955025280738
84,70,0.06460021460679854
85,70,0.05949201598286891
86,70,0.052387563622687594
87,70,0.043196023255404725
88,70,0.0316287043324337
89,70,0.01764361925143021
90,70,0.00125419484993472
91,70,-0.017257233555938
92,70,-0.03736119041695929
93,70,-0.05825178024224442
94,70,-0.07897667856468615
95,70,-0.09833895353858679
96,70,-0.11508456914452836
97,70,-0.1280341124329425
98,70,-0.1362613864348532
99,70,-0.13904031034962827
0,71,-0.07038402205216698
1,71,-0.06988866585470532
2,71,-0.06850986574772833
3,71,-0.06620542336077051
4,71,-0.06299957507508225
5,71,-0.058894053521726164
6,71,-0.05387583137598995
7,71,-0.04798480093359103
8,71,-0.04130650669321767
9,71,-0.03388191787598771
10,71,-0.025808320457144873
11,71,-0.01735080362232111
12,71,-0.008659099641590728
13,71,-1.4600011127186008e-05
14,71,0.008293491521726537
15,71,0.01603498759232025
16,71,0.022978631384830805
17,71,0.02890884801854554
18,71,0.033799739286223485
19,71,0.037612970144436986
20,71,0.04031526493963611
21,71,0.04198291949433042
22,71,0.04269024982750125
23,71,0.042634340050426545
24,71,0.041907889250069275
25,71,0.040724840206166846
26,71,0.03928507172076934
27,71,0.03787431889122672
28,71,0.03668354978526622
29,71,0.036004848587253946
30,71,0.03598778331979702
31,71,0.03676240033291833
32,71,0.038310867478685395
33,71,0.04052159064758598
34,71,0.04336409946790809
35,71,0.04660102933212329
36,71,0.04998232170873962
37,71,0.053495323216338875
38,71,0.056926228553493274
39,71,0.06036165838941088
40,71,0.06379412314163346
41,71,0.06729049020668754
42,71,0.07095840933288855
43,71,0.07482175894710963
44,71,0.07879533738923783
45,71,0.08284574029312353
46,71,0.08679103697249957
47,71,0.09050710614974378
48,71,0.09384595988922229
49,71,0.09668490099011251
50,71,0.09886666958936985
51,71,0.10048364137946919
52,71,0.10141874026157893
53,71,0.1017749311422449
54,71,0.10155219696116546
55,71,0.10073763940999925
56,71,0.0994385651738412
57,71,0.09769241515459726
58,71,0.09551590235059848
59,71,0.0930181789017297
60,71,0.09033985297810432
61,71,0.08753354335567565
62,71,0.08479553614779434
63,71,0.08220031403743633
64,71,0.0797850119342911
65,71,0.07762294167878281
66,71,0.0757041999595458
67,71,0.07399031721342908
68,71,0.072404615256346
69,71,0.07099171130539617
70,71,0.0697684634151301
71,71,0.06867250945106207
72,71,0.0678822032887183
73,71,0.06737783903827221
74,71,0.06722337110295484
75,71,0.06742658568600746
76,71,0.06794899813030497
77,71,0.06870540077761689
78,71,0.06959362605539354
79,71,0.07031237050887285
80,71,0.07075255507606926
81,71,0.07062022300124227
82,71,0.06967949666523054
83,71,0.06763962967033876
84,71,0.06424688023071212
85,71,0.05927508774402668
86,71,0.052323709014672204
87,71,0.04329408360808884
88,71,0.031890477361230296
89,71,0.01807211843333789
90,71,0.0018548512716733967
91,71,-0.016474100345476472
92,71,-0.0363768102524773
93,71,-0.05705468720225326
94,71,-0.07755872888265003
95,71,-0.09670181203091488
96,71,-0.11324858249099634
97,71,-0.12603715269051463
98,71,-0.13416076928115217
99,71,-0.13690410776780482
0,72,-0.06824021796455781
1,72,-0.06778708644924336
2,72,-0.0665411407208012
3,72,-0.06445842240736965
4,72,-0.061557766601254116
5,72,-0.05784167966248788
6,72,-0.05330078886345291
7,72,-0.047966284373615053
8,72,-0.041925012496903946
9,72,-0.035199114830902545
10,72,-0.027871294958458748
11,72,-0.020175674193524173
12,72,-0.012219205386827525
13,72,-0.004243491185661696
14,72,0.0035050513524765847
15,72,0.010837615386662947
16,72,0.017549653151945677
17,72,0.023445337586053938
18,72,0.028485220223956276
19,72,0.032623550707285176
20,72,0.03579806731067947
21,72,0.038054212145652855
22,72,0.039434992594578944
23,72,0.04009853457137069
24,72,0.04011133522271848
25,72,0.0396582732855677
26,72,0.03891870141706022
27,72,0.0381622257973504
28,72,0.037562847145636624
29,72,0.03740062963333912
30,72,0.03783199829103978
31,72,0.03898473794470192
32,72,0.04085750920967257
33,72,0.04334816444588796
34,72,0.04644780233866186
35,72,0.049937533613956475
36,72,0.053583663776407775
37,72,0.057378191200768924
38,72,0.06110543534850876
39,72,0.06483712489080062
40,72,0.06855266734964971
41,72,0.0722942035563392
42,72,0.07614125960481033
43,72,0.08009979652342736
44,72,0.08406508474035945
45,72,0.0880040691808972
46,72,0.09172990953447879
47,72,0.0951241783268415
48,72,0.09805838157990365
49,72,0.1004310869402616
50,72,0.10209425855100562
51,72,0.10316166767643153
52,72,0.10354371673747664
53,72,0.10335583672440407
54,72,0.10260928270690783
55,72,0.1013137943127731
56,72,0.09958735984400846
57,72,0.09747775861342234
58,72,0.09501509989786427
59,72,0.09231202807131922
60,72,0.0895121164212469
61,72,0.08666293413170933
62,72,0.0839511473204766
63,72,0.08143829940036085
64,72,0.07914512305796961
65,72,0.07713765973494446
66,72,0.07537613636577589
67,72,0.07382678304202273
68,72,0.07239000101162674
69,72,0.0711106588732946
70,72,0.06999049215028208
71,72,0.06897096892589616
72,72,0.06822039421422232
73,72,0.06771438128998852
74,72,0.06751651166450756
75,72,0.06763284504268086
76,72,0.06803093354119483
77,72,0.0686397230520015
78,72,0.0693674653166454
79,72,0.06992890154833731
80,72,0.07022839672754344
81,72,0.06998994133937231
82,72,0.06898663395440963
83,72,0.06692944054157124
84,72,0.06356141847118124
85,72,0.058660723007051274
86,72,0.051815458006785775
87,72,0.0429242149075435
88,72,0.03169260479626246
89,72,0.018082090599818912
90,72,0.002111225703629316
91,72,-0.01593171264812554
92,72,-0.035507221437001135
93,72,-0.05583264530105225
94,72,-0.07597175391401834
95,72,-0.09475848549209331
96,72,-0.11098672944626742
97,72,-0.12352133845888602
98,72,-0.1314817491947906
99,72,-0.13416924902139726
0,73,-0.06743252547585143
1,73,-0.06700647021807526
2,73,-0.06584821232536342
3,73,-0.06391713198900106
4,73,-0.06123308151563833
5,73,-0.05780531067921402
6,73,-0.05363635330013494
7,73,-0.04875505325890117
8,73,-0.043253241577986046
9,73,-0.03713554444584588
10,73,-0.030473495226033265
11,73,-0.023468459277864895
12,73,-0.016185723632588633
13,73,-0.0088272814582524
14,73,-0.0015975237083694083
15,73,0.005353598826332018
16,73,0.01184725722487201
17,73,0.01770544306600641
18,73,0.02287572545992589
19,73,0.027303821590066946
20,73,0.030901976659151842
21,73,0.033687709790683584
22,73,0.03567718549493293
23,73,0.03699385504023667
24,73,0.03768281627162651
25,73,0.037903370557614835
26,73,0.03781843115029915
27,73,0.03768127094826923
28,73,0.03764919570858183
29,73,0.03798787014238769
30,73,0.03885772919147712
31,73,0.040379675984695496
32,73,0.04256568865093868
33,73,0.04531736702847411
34,73,0.048644937844073866
35,73,0.052345649527524074
36,73,0.05620260215073358
37,73,0.06021246496038657
38,73,0.06416231131970562
39,73,0.06811253583691723
40,73,0.0720338563023688
41,73,0.07595021409088076
42,73,0.07991526085515943
43,73,0.08392345668198686
44,73,0.08785253191399534
45,73,0.091672122669479
46,73,0.09519137345432682
47,73,0.09829806928155449
48,73,0.10088217323755089
49,73,0.10285978428146336
50,73,0.10408996820842731
51,73,0.10470231552972109
52,73,0.10463050505040883
53,73,0.10399718445023609
54,73,0.10281976206624677
55,73,0.10112823757481237
56,73,0.09905002539471752
57,73,0.09664084256019123
58,73,0.09394632382191048
59,73,0.09108393014503235
60,73,0.0882017032490694
61,73,0.08534267419781827
62,73,0.08268557895189588
63,73,0.08027711240629287
64,73,0.07812307932636031
65,73,0.0762799771855498
66,73,0.07468095552667364
67,73,0.07329665182442113
68,73,0.07200938230835163
69,73,0.07086647695905413
70,73,0.06985955911932251
71,73,0.06893718475839705
72,73,0.06825849865981581
73,73,0.06779450210615323
74,73,0.06760625144033838
75,73,0.06768988247767993
76,73,0.06801494247611117
77,73,0.06851444253061345
78,73,0.06910016020174226
79,73,0.06949862306828436
80,73,0.0696255194625337
81,73,0.06922338924960059
82,73,0.06808091432230867
83,73,0.0659178286932729
84,73,0.06248530547691189
85,73,0.05757476623602997
86,73,0.05077534719930554
87,73,0.041988113278421224
88,73,0.03092796938835818
89,73,0.017558425973220437
90,73,0.0019001974314960535
91,73,-0.01576258508612227
92,73,-0.03489628551869828
93,73,-0.05474314157891058
94,73,-0.07438834774075076
95,73,-0.09269761092855333
96,73,-0.10850278233192512
97,73,-0.12070285310528561
98,73,-0.1284486513641241
99,73,-0.13106302684536786
0,74,-0.06775158047184959
1,74,-0.06733495025309821
2,74,-0.06621154751883296
3,74,-0.06434972119404847
4,74,-0.06177751564064238
5,74,-0.058518026525234745
6,74,-0.054594884562902735
7,74,-0.05004210838706058
8,74,-0.04496155471224483
9,74,-0.03934306786686648
10,74,-0.03325107221098733
11,74,-0.02685383166590327
12,74,-0.020177117636194453
13,74,-0.013384016466261528
14,74,-0.006637767053689458
15,74,-5.207292269915342e-05
16,74,0.006219238373887492
17,74,0.012014788607302762
18,74,0.017270838015974732
19,74,0.021924225195107283
20,74,0.025866036149636784
21,74,0.0290899246765548
22,74,0.031590058567417145
23,74,0.033460407290476724
24,74,0.0347300138346327
25,74,0.0355368085029113
26,74,0.036032033535775554
27,74,0.03645259762197384
28,74,0.03694035124954098
29,74,0.03774396244352829
30,74,0.03902473093512526
31,74,0.040891681534048985
32,74,0.0433658894180553
33,74,0.04634647193233832
34,74,0.04985944078180182
35,74,0.05371541299427918
36,74,0.05771403333710623
37,74,0.06185723559701728
38,74,0.06593982073809457
39,74,0.07001507407130703
40,74,0.07404995403157955
41,74,0.07805682857724605
42,74,0.08206658876861184
43,74,0.08606821061221126
44,74,0.08992362595472514
45,74,0.0936068457813235
46,74,0.09692392175020359
47,74,0.09976907360669429
48,74,0.1020497322515439
49,74,0.1036963125498005
50,74,0.10457393309297913
51,74,0.10482317947571573
52,74,0.1043978725820125
53,74,0.1034235520673974
54,74,0.10191961648706638
55,74,0.09993376407874166
56,74,0.09760135340911802
57,74,0.0949827055210335
58,74,0.09213973199894099
59,74,0.08919412311934138
60,74,0.08629837153603148
61,74,0.08348985401153186
62,74,0.0809400571806691
63,74,0.07867812556560239
64,74,0.0766961893723419
65,74,0.07503866629031108
66,74,0.07361515565389709
67,74,0.07240021324469126
68,74,0.07126337395948212
69,74,0.07025637936294515
70,74,0.06936573961229442
71,74,0.06854991358068219
72,74,0.0679596508925897
73,74,0.06756152889829536
74,74,0.06741191524906753
75,74,0.06749017033325799
76,74,0.0677644521711045
77,74,0.06816306976088526
78,74,0.06859648925910733
79,74,0.06880018465471949
80,74,0.06870108737894043
81,74,0.06806201385643362
82,74,0.06669495283313154
83,74,0.06433621771975595
84,74,0.060756590855817194
85,74,0.055768827995962056
86,74,0.04897413913477067
87,74,0.04027952256001299
88,74,0.029414491586067015
89,74,0.01634165189716441
90,74,0.0010812238206199254
91,74,-0.016094228496513097
92,74,-0.03466517270589975
93,74,-0.053907843249362486
94,74,-0.07293626831869915
95,74,-0.09065724062656955
96,74,-0.10594659690923436
97,74,-0.1177423459939746
98,74,-0.12522962452658248
99,74,-0.12775636076639785
0,75,-0.06880098710462335
1,75,-0.06837520145927556
2,75,-0.0672308376415458
3,75,-0.06535106465526042
4,75,-0.06277960725856246
5,75,-0.0595612724446255
6,75,-0.05575036288610136
7,75,-0.051394230667938245
8,75,-0.04661094362108997
9,75,-0.04137957369766809
10,75,-0.0357618724437998
11,75,-0.029894159452851454
12,75,-0.023765808790813026
13,75,-0.017502149616120732
14,75,-0.011226322353650176
15,75,-0.005018306579586351
16,75,0.0009925743952408084
17,75,0.006661467564299528
18,75,0.011916240728169214
19,75,0.01668584368962911
20,75,0.02084585011289164
21,75,0.024371801488996425
22,75,0.02724170144119853
23,75,0.02952668045691098
24,75,0.031245985373971052
25,75,0.03252122842695826
26,75,0.03349719187917799
27,75,0.0343942819890799
28,75,0.03534061387017573
29,75,0.03656431340095878
30,75,0.03822352879342361
31,75,0.04040940999857412
32,75,0.043146364765561884
33,75,0.04632392647818051
34,75,0.04997912677754357
35,75,0.053932514430016454
36,75,0.0579988999543275
37,75,0.06218634395281697
38,75,0.066302222460763
39,75,0.07039730573706038
40,75,0.07443998783128336
41,75,0.07843753023007594
42,75,0.08240224113342265
43,75,0.0863231856674247
44,75,0.09004842819285841
45,75,0.09355787623371725
46,75,0.09665594547550427
47,75,0.09924376318758732
48,75,0.1012460392084904
49,75,0.10260551815554209
50,75,0.1031938987889589
51,75,0.10315926953080634
52,75,0.10247389362120884
53,75,0.10126292254790314
54,75,0.09954457930780336
55,75,0.09738108882356755
56,75,0.09491350798543863
57,75,0.09220222368730902
58,75,0.0893242259935505
59,75,0.0864026039125747
60,75,0.08359261051555222
61,75,0.08092338695860235
62,75,0.07855905190353951
63,75,0.0765083247979419
64,75,0.07475098480608722
65,75,0.07331718996283598
66,75,0.07209731893362914
67,75,0.07106944301631302
68,75,0.07009596259104
69,75,0.06923462073700648
70,75,0.06847150796966162
71,75,0.06777725330994144
72,75,0.06729460222322814
73,75,0.06698598700131697
74,75,0.06690065957900515
75,75,0.06699580260283255
76,75,0.06723488078750961
77,75,0.0675337745633442
78,75,0.06779808333249093
79,75,0.06776977883509971
80,75,0.06738773115193908
81,75,0.06643666932359338
82,75,0.06475939851770818
83,75,0.06211633771636116
84,75,0.05830872145816102
85,75,0.05317768246641208
86,75,0.046346344786798
87,75,0.03773029958938423
88,75,0.027077404188275978
89,75,0.014345303624395456
90,75,-0.00044936236190551426
91,75,-0.01705352615317679
92,75,-0.03496918302244012
93,75,-0.05351456198422966
94,75,-0.07183775518933544
95,75,-0.08889367321899044
96,75,-0.10360499273247115
97,75,-0.11495099671265052
98,75,-0.12215154520345095
99,75,-0.12458161583890615
0,76,-0.07014054994215257
1,76,-0.06968996300383878
2,76,-0.06847733737686212
3,76,-0.06650559884838003
4,76,-0.06384042790887179
5,76,-0.060555121477591456
6,76,-0.05674253683991992
7,76,-0.05247013976895687
8,76,-0.04787767840480228
9,76,-0.0429374299965275
10,76,-0.03771203175983828
11,76,-0.0323077900275166
12,76,-0.026681330197789066
13,76,-0.02092155003992957
14,76,-0.015112984095139836
15,76,-0.00930457292815845
16,76,-0.00360211693259771
17,76,0.001866207337116066
18,76,0.007022770056209993
19,76,0.011789730627242534
20,76,0.016032503162023204
21,76,0.01971431493620912
22,76,0.022802379320637556
23,76,0.02535171845011064
24,76,0.027377936890843557
25,76,0.02899162820631318
26,76,0.030336308913319954
27,76,0.031616102430234605
28,76,0.0329480229620458
29,76,0.03453614725276566
30,76,0.03653174634928291
31,76,0.03900222951233445
32,76,0.04196930966008949
33,76,0.04530615889598266
34,76,0.04905550166222383
35,76,0.05304446792615636
36,76,0.057100999905742356
37,76,0.06124064328196255
38,76,0.06528789958429115
39,76,0.06929584904992225
40,76,0.07323938593890489
41,76,0.07712633320988971
42,76,0.0809551048268986
43,76,0.08471899153664708
44,76,0.08825352257099439
45,76,0.09154490062155674
46,76,0.09439687890335335
47,76,0.09671709589929378
48,76,0.09844741518281808
49,76,0.09954152048976539
50,76,0.09987936115976481
51,76,0.09961463404761162
52,76,0.09873811982197367
53,76,0.09737326332742668
54,76,0.09553613598109223
55,76,0.09330105671415367
56,76,0.09081305579456966
57,76,0.08812828538520989
58,76,0.08533672239445877
59,76,0.08255860999361175
60,76,0.07994910209072259
61,76,0.07752525525120291
62,76,0.07544259367386985
63,76,0.07368625626168068
64,76,0.0722242975680274
65,76,0.0710702846517961
66,76,0.0700995280594725
67,76,0.06929254766146187
68,76,0.06850960760493763
69,76,0.06781487232092331
70,76,0.06719745106693154
71,76,0.06664122206166212
72,76,0.06628049163100513
73,76,0.06607374531631649
74,76,0.06606077681044553
75,76,0.06617344206642883
76,76,0.06636845813591208
77,76,0.06654431634615321
78,76,0.06660121424192766
79,76,0.06628735607864655
80,76,0.0655565077886422
81,76,0.06421799905365333
82,76,0.062153167438737
83,76,0.05915365264809225
84,76,0.055060526667148224
85,76,0.04974818967275496
86,76,0.04286877910635667
87,76,0.0343469935869507
88,76,0.02394959282992204
89,76,0.011623141788732028
90,76,-0.0026236867115585483
91,76,-0.018566388102044584
92,76,-0.03573547244104702
93,76,-0.05349830938848754
94,76,-0.07104054513820302
95,76,-0.08737012187066284
96,76,-0.10145659090176196
97,76,-0.1123207037235261
98,76,-0.11921520832675014
99,76,-0.1215427485831242
0,77,-0.07145861143544607
1,77,-0.07096932071272022
2,77,-0.06964615917149786
3,77,-0.06751580665695656
4,77,-0.0646711070476158
5,77,-0.06121975164205651
6,77,-0.05729965913542401
7,77,-0.053004371797214844
8,77,-0.04850069835083559
9,77,-0.04375895937846508
10,77,-0.038846158706292044
11,77,-0.0338420881635102
12,77,-0.028675429580289347
13,77,-0.023400597291583836
14,77,-0.01806581113669381
15,77,-0.012691786593677534
16,77,-0.007362066353380214
17,77,-0.002187262134611956
18,77,0.002752909304945206
19,77,0.007375970873908955
20,77,0.01154312455400941
21,77,0.015211954989354126
22,77,0.018344691565289395
23,77,0.020987773401429877
24,77,0.02315957668088231
25,77,0.024965374055682332
26,77,0.02655238537590776
27,77,0.02810891620538314
28,77,0.0297439382848097
29,77,0.03163386097730836
30,77,0.03391955002825853
31,77,0.03663898727882042
32,77,0.03980520233108109
33,77,0.043268870830615924
34,77,0.04707271427287196
35,77,0.05104733113785187
36,77,0.05503100778787484
37,77,0.05904808886862156
38,77,0.06294373682521837
39,77,0.06677747690264368
40,77,0.07053470176651899
41,77,0.07422774583210412
42,77,0.07784564166286145
43,77,0.081388008430622
44,77,0.08467851737077581
45,77,0.08770901533898723
46,77,0.09028329594821116
47,77,0.09231466877645289
48,77,0.09376263641570404
49,77,0.09459151047940395
50,77,0.09469261926551553
51,77,0.0942253334014822
52,77,0.09320085771287268
53,77,0.09174155120399519
54,77,0.08986231248309196
55,77,0.08764750609043404
56,77,0.08524445472812658
57,77,0.08270085911317437
58,77,0.08011637673280347
59,77,0.07760278717432811
60,77,0.07531113243658183
61,77,0.07324169410458126
62,77,0.07153930229014804
63,77,0.07016275516070891
64,77,0.0690686077105056
65,77,0.06825200919229246
66,77,0.06757731716334092
67,77,0.06702635342753638
68,77,0.06646184995315707
69,77,0.06595422460031841
70,77,0.06549819495012343
71,77,0.06509146570351731
72,77,0.06485922378305986
73,77,0.06475675958881766
74,77,0.06481248263480666
75,77,0.06493232573211571
76,77,0.06506504214212327
77,77,0.0650891781970131
78,77,0.06490078165006707
79,77,0.06425480507368775
80,77,0.06312328550120583
81,77,0.06134213863333571
82,77,0.05883718249697267
83,77,0.055436319476029894
84,77,0.051026920116783
85,77,0.04551876335426641
86,77,0.03859701788678649
87,77,0.030194358646440378
88,77,0.02009471095243498
89,77,0.008226979271967139
90,77,-0.005412195536337094
91,77,-0.020635061049688375
92,77,-0.03700536338874372
93,77,-0.05394413402154896
94,77,-0.07067501434721635
95,77,-0.08626034644566971
96,77,-0.09971298398977524
97,77,-0.11009277518132876
98,77,-0.11668082872984087
99,77,-0.11890645519724785
0,78,-0.07231779281210038
1,78,-0.07178096938787348
2,78,-0.07031985061621526
3,78,-0.0679872400514796
4,78,-0.06490626561298996
5,78,-0.061222648609145836
6,78,-0.05712294775003102
7,78,-0.052730279870047525
8,78,-0.0482419687878064
9,78,-0.043630490944451594
10,78,-0.03896923000411334
11,78,-0.03431514888598031
12,78,-0.02957402481297322
13,78,-0.024767822955254815
14,78,-0.019911540159228025
15,78,-0.015000930202404561
16,78,-0.010099613036800292
17,78,-0.005300340269059234
18,78,-0.0006826602420915151
19,78,0.003667789151222678
20,78,0.00761258333659498
21,78,0.011109255676274188
22,78,0.014119689394647139
23,78,0.016688688408976304
24,78,0.018843021890461387
25,78,0.020688294414867414
26,78,0.02237982611404732
27,78,0.02409143776731071
28,78,0.025927906660399458
29,78,0.028035436536811176
30,78,0.03054225083815254
31,78,0.033452584086262505
32,78,0.03676606879071187
33,78,0.04030642915768112
34,78,0.04411115985476499
35,78,0.04801205690273491
36,78,0.05185476280439616
37,78,0.055673827392638486
38,78,0.05933758216451679
39,78,0.06291548046374373
40,78,0.06640636054180504
41,78,0.06982944067203789
42,78,0.0731685430264406
43,78,0.07642976662918954
44,78,0.07942499420732929
45,78,0.08214994732497871
46,78,0.08440859476195328
47,78,0.08611826645028486
48,78,0.08725675250207132
49,78,0.08779909127224528
50,78,0.08765194132411125
51,78,0.08698192905740143
52,78,0.08582390956962627
53,78,0.08430160959960631
54,78,0.08243167633190751
55,78,0.0803072193502885
56,78,0.07807663691528433
57,78,0.07577570009379997
58,78,0.07350979072271002
59,78,0.07137592027356732
60,78,0.06951616784499492
61,78,0.06790880136486521
62,78,0.06668479239669978
63,78,0.06577420808480383
64,78,0.0651214072277071
65,78,0.06470151263692969
66,78,0.06437136363820173
67,78,0.06411259251308365
68,78,0.06379417520201969
69,78,0.06349196961218695
70,78,0.06320780965143058
71,78,0.06295339534335653
72,78,0.06284398292518745
73,78,0.06283308412275801
74,78,0.06293660753817676
75,78,0.06303688434945798
76,78,0.06307494873271935
77,78,0.06291011675511982
78,78,0.062438051806566364
79,78,0.061422707604833704
80,78,0.05985884813617304
81,78,0.05761102404630947
82,78,0.054653910385241034
83,78,0.050854592719588254
84,78,0.04614974937430816
85,78,0.04048324395171221
86,78,0.033573171359421394
87,78,0.02535647962213261
88,78,0.01562908428877563
89,78,0.004294493596717075
90,78,-0.0086672879579055
91,78,-0.02311297935921175
92,78,-0.03864266109303571
93,78,-0.054733184953875025
94,78,-0.07064417886795127
95,78,-0.08549050853889639
96,78,-0.09832170320169098
97,78,-0.10823230471760326
98,78,-0.11452493460819824
99,78,-0.11665317211190995
0,79,-0.07240203648598253
1,79,-0.07181500420392695
2,79,-0.0702065840287105
3,79,-0.06765604343308951
4,79,-0.0643173396219936
5,79,-0.06037493907933822
6,79,-0.05606408968105825
7,79,-0.05153815592802857
8,79,-0.047026026992170955
9,79,-0.04250564442645555
10,79,-0.03805743752491253
11,79,-0.033719624044351804
12,79,-0.029380582927842624
13,79,-0.025032286147506966
14,79,-0.020660721376771107
15,79,-0.01624051295038953
16,79,-0.011818630066045444
17,79,-0.007470053024007939
18,79,-0.003272692624705087
19,79,0.0006860987941763597
20,79,0.004272099024092313
21,79,0.0074477900425335974
22,79,0.010178699482821685
23,79,0.012514606393779104
24,79,0.014495371279735991
25,79,0.01623228142852895
26,79,0.01789205524892168
27,79,0.01963584780060046
28,79,0.021568063326412812
29,79,0.02380310974058375
30,79,0.026455352679477073
31,79,0.029492370676052815
32,79,0.032897178812163475
33,79,0.03646391679194494
34,79,0.04022040310610464
35,79,0.043998274089972256
36,79,0.04764745010106708
37,79,0.05121379116735625
38,79,0.054590000023381435
39,79,0.0578578793174529
40,79,0.06103134921704623
41,79,0.06413714414975402
42,79,0.06715756453741051
43,79,0.07010343655474571
44,79,0.07277446762509499
45,79,0.07516732645126467
46,79,0.07708547351649031
47,79,0.07844742829456663
48,79,0.079249355920183
49,79,0.07947661416801566
50,79,0.07905493806447339
51,79,0.07816045089202817
52,79,0.0768554191918156
53,79,0.07526892339410551
54,79,0.07342420242002845
55,79,0.07142315738929028
56,79,0.06941542749791552
57,79,0.0674234210882787
58,79,0.06555508007477329
59,79,0.06388720138420467
60,79,0.06254852947949985
61,79,0.061490695747124846
62,79,0.06082725881242368
63,79,0.060458023784121906
64,79,0.06031351636738691
65,79,0.06034739572623948
66,79,0.06041106735483481
67,79,0.06048377853312559
68,79,0.06044303324597422
69,79,0.06036841976765572
70,79,0.06026905991984677
71,79,0.06017041726681782
72,79,0.06017711282129312
73,79,0.0602433425901836
74,79,0.06037262380868924
75,79,0.06042906744278298
76,79,0.0603477909025969
77,79,0.05997264485904452
78,79,0.05920421464725223
79,79,0.05781845271030761
80,79,0.05583680361814913
81,79,0.053153052838752046
82,79,0.04979192943210364
83,79,0.04565910055407585
84,79,0.04073910956958571
85,79,0.03500498378434713
86,79,0.02820366006471886
87,79,0.0202709241575576
88,79,0.011007416886059218
89,79,0.00028406350065779407
90,79,-0.011939323733713536
91,79,-0.02556950249345391
92,79,-0.04024314046546351
93,79,-0.05549184007122676
94,79,-0.07060653642201942
95,79,-0.08474942193424795
96,79,-0.0969975541538588
97,79,-0.10647430398239521
98,79,-0.11249527891413891
99,79,-0.11453492188684322
0,80,-0.07169900360349857
1,80,-0.07106616881992522
2,80,-0.06932188456084987
3,80,-0.06656976323574781
4,80,-0.06299195807605429
5,80,-0.05880861422065209
6,80,-0.05429941371130553
7,80,-0.04964515462688723
8,80,-0.0451041103060561
9,80,-0.04066162914841698
10,80,-0.03640442714367964
11,80,-0.03235605889767612
12,80,-0.028393502793733205
13,80,-0.024481798539454758
14,80,-0.020583570989401778
15,80,-0.016657039239362348
16,80,-0.012736966100419522
17,80,-0.008881551631930051
18,80,-0.0051668376863744925
19,80,-0.0016809199551062193
20,80,0.0014487569878838258
21,80,0.00419347582555929
22,80,0.006525250814775063
23,80,0.008504533282575721
24,80,0.010187400413997239
25,80,0.01169542847401317
26,80,0.013208393712375255
27,80,0.014876937343615282
28,80,0.016808312204375397
29,80,0.019084670938354975
30,80,0.02180628925361816
31,80,0.024902775383452536
32,80,0.028339039325146587
33,80,0.03187896331655793
34,80,0.03553735432524263
35,80,0.039145437288425455
36,80,0.04255467883103847
37,80,0.04582326566651318
38,80,0.048868591366954206
39,80,0.05178678415268223
40,80,0.054607909467449645
41,80,0.05736631440140627
42,80,0.06004663159546908
43,80,0.0626621101573619
44,80,0.06500048074303777
45,80,0.06705613261146937
46,80,0.0686309594393606
47,80,0.0696409220690839
48,80,0.07009965732504497
49,80,0.07000104542839836
50,80,0.06929208382643992
51,80,0.06815966012163699
52,80,0.06669586682164663
53,80,0.06503882483320922
54,80,0.06322326670033362
55,80,0.06136004004292772
56,80,0.0596006542809846
57,80,0.05795428936926328
58,80,0.05652907906460314
59,80,0.0553776681290401
60,80,0.0546121551988108
61,80,0.0541546139811544
62,80,0.0540981127996929
63,80,0.05431251971094753
64,80,0.05471283802580729
65,80,0.05523082051149686
66,80,0.05571384181621397
67,80,0.05613667552006518
68,80,0.056386655497590255
69,80,0.05654522240456572
70,80,0.05662793353621964
71,80,0.05667377296504128
72,80,0.05677626892065746
73,80,0.05689353351954196
74,80,0.05701772176689701
75,80,0.05700229322974337
76,80,0.05677917542107025
77,80,0.05618273599066015
78,80,0.05512434164847946
79,80,0.053395083918076125
80,80,0.051045946934209496
81,80,0.04799909464782104
82,80,0.044327313311441685
83,80,0.039971074653294636
84,80,0.034957408695845515
85,80,0.029280811271746643
86,80,0.022709875281179848
87,80,0.01517293355482252
88,80,0.0064669034045437
89,80,-0.003575600313524774
90,80,-0.015017159827038995
91,80,-0.027817409046292596
92,80,-0.04164737094015436
93,80,-0.056089347637680476
94,80,-0.07045911540080851
95,80,-0.08395857189498201
96,80,-0.09568190314621461
97,80,-0.10477495510440349
98,80,-0.11055713957739499
99,80,-0.11251994594567805
0,81,-0.0701751224569307
1,81,-0.0695071454929348
2,81,-0.06765687348251959
3,81,-0.06474813405657187
4,81,-0.06098607264448219
5,81,-0.0566202879354023
6,81,-0.05196713245368301
7,81,-0.04722920608037384
8,81,-0.04268905006301793
9,81,-0.0383399740430832
10,81,-0.03427287375507149
11,81,-0.03050017923942505
12,81,-0.026893265840044478
13,81,-0.023393306138132175
14,81,-0.01994586657929176
15,81,-0.016497664027156134
16,81,-0.013076183996417967
17,81,-0.009724485404149164
18,81,-0.006517468968922913
19,81,-0.0035435506124485983
20,81,-0.000922317718504928
21,81,0.0013285872501000995
22,81,0.003188815834619163
23,81,0.004733577961815172
24,81,0.006035969916410977
25,81,0.007231017125377548
26,81,0.00851106315258221
27,81,0.010018382096859568
28,81,0.011865359670082398
29,81,0.014102842738793697
30,81,0.01681797242599714
31,81,0.01990326455234026
32,81,0.02330629120388039
33,81,0.026762386229165713
34,81,0.030271725183411036
35,81,0.03366607336647576
36,81,0.036796263603719126
37,81,0.039733353208248445
38,81,0.04241852978793759
39,81,0.04496321651276958
40,81,0.047413679832970956
41,81,0.04981126982602291
42,81,0.05214643623730808
43,81,0.054432271499536
44,81,0.05644544213464542
45,81,0.05817481306257832
46,81,0.05941951979912119
47,81,0.060088660949077166
48,81,0.06021145738304767
49,81,0.05978705829329556
50,81,0.05878415309871343
51,81,0.057400394559408596
52,81,0.055758588842763857
53,81,0.0540092288656524
54,81,0.05220352117885341
55,81,0.05046200751166907
56,81,0.048939749283817946
57,81,0.0476350668914165
58,81,0.04665545863008447
59,81,0.04602773700571561
60,81,0.045845604744499724
61,81,0.04600064145415672
62,81,0.04656283019176044
63,81,0.04737399973146239
64,81,0.04833150430749811
65,81,0.04934535427219089
66,81,0.050258972672963864
67,81,0.05104027449942805
68,81,0.05158630256028118
69,81,0.0519780707118116
70,81,0.05223554653730389
71,81,0.05241090969502693
72,81,0.05258639865041914
73,81,0.052728056291925895
74,81,0.052818773022409005
75,81,0.052710824353198404
76,81,0.05233671538553608
77,81,0.051529292847590114
78,81,0.050216742168231576
79,81,0.048208439504378475
80,81,0.04558626936523069
81,81,0.04229838219725934
82,81,0.03846040804819495
83,81,0.03404073810179398
84,81,0.02909989180170669
85,81,0.023643969922886754
86,81,0.01745354122522258
87,81,0.0104429577531846
88,81,0.0023965271311681136
89,81,-0.006895193923810439
90,81,-0.017517941928417713
91,81,-0.02948422394638328
92,81,-0.04249522496320424
93,81,-0.05617755368257349
94,81,-0.06986459224299324
95,81,-0.08278898524986289
96,81,-0.0940516311356987
97,81,-0.10281497610776569
98,81,-0.10839338959885936
99,81,-0.11029170660640375
0,82,-0.06792884006063105
1,82,-0.06724214694531838
2,82,-0.06533274538651312
3,82,-0.06233869565585337
4,82,-0.058480539170886914
5,82,-0.054028036091949616
6,82,-0.04932326869948156
7,82,-0.04458245050682308
8,82,-0.04010450969781232
9,82,-0.03588989472245885
10,82,-0.032030576464421756
11,82,-0.028530842069812934
12,82,-0.025262013204155664
13,82,-0.02214455187186104
14,82,-0.01911381041736604
15,82,-0.016110076289805875
16,82,-0.013158572346583242
17,82,-0.01028942289576662
18,82,-0.007577820046208217
19,82,-0.005112410079163965
20,82,-0.0030050896775719593
21,82,-0.0012616617514140671
22,82,0.00010476430907147005
23,82,0.0011863787740367115
24,82,0.00207161394519062
25,82,0.0029103324268362485
26,82,0.0039045080802679877
27,82,0.005189820420127944
28,82,0.006884538025587972
29,82,0.009010380061226897
30,82,0.011643198386082076
31,82,0.01464135599508154
32,82,0.017938163073267788
33,82,0.02124448022368597
34,82,0.02454633786874183
35,82,0.027678549124175333
36,82,0.030490422668663086
37,82,0.033066434358261176
38,82,0.03537028358095995
39,82,0.03752934966360044
40,82,0.0396058590249595
41,82,0.04164769009366864
42,82,0.04365440620131267
43,82,0.045636814433237305
44,82,0.04736225630676927
45,82,0.04881091852985264
46,82,0.049777556358094444
47,82,0.050159348425950157
48,82,0.04999733392651251
49,82,0.04929038145473896
50,82,0.04802629979349149
51,82,0.04641093252848805
52,82,0.04459586335815402
53,82,0.042745614064187976
54,82,0.04093164935693494
55,82,0.03928492739760259
56,82,0.03796639734082419
57,82,0.03696785936881497
58,82,0.03639708390983287
59,82,0.03625609931350482
60,82,0.03662045505188871
61,82,0.0373528121444906
62,82,0.03849846440789406
63,82,0.03987497374146187
64,82,0.04136012466642569
65,82,0.04284332593124418
66,82,0.04416361680796399
67,82,0.04528017994653055
68,82,0.04609915661512787
69,82,0.04669967076006287
70,82,0.04710391944809089
71,82,0.047377705537655856
72,82,0.047592725441973016
73,82,0.047727670832500735
74,82,0.04775908826741215
75,82,0.047548188186738116
76,82,0.04703179478929087
77,82,0.04604948442465684
78,82,0.04455071799839061
79,82,0.04236491613664839
80,82,0.039603541687029065
81,82,0.03623620178223064
82,82,0.03241280834390636
83,82,0.028120095116719313
84,82,0.023440363420377253
85,82,0.018380395465101174
86,82,0.01272204467386473
87,82,0.0063600768780816
88,82,-0.0009416735501872608
89,82,-0.009435437505089794
90,82,-0.019228844705139636
91,82,-0.030383754855392908
92,82,-0.042625455215784314
93,82,-0.05561621038214071
94,82,-0.0686994455054446
95,82,-0.08112890136817441
96,82,-0.09200260551097017
97,82,-0.10049459545825812
98,82,-0.10590649103960459
99,82,-0.10775320786160592
0,83,-0.06526920456690277
1,83,-0.06458407423542667
2,83,-0.06267382884288963
3,83,-0.059683362435862364
4,83,-0.05583919290438644
5,83,-0.05141951804762357
6,83,-0.046778907436419104
7,83,-0.0421370849626328
8,83,-0.037799379859279725
9,83,-0.033771440659620566
10,83,-0.030142827155032137
11,83,-0.02691223403235199
12,83,-0.023956377272952523
13,83,-0.02117851680759486
14,83,-0.01851114107921603
15,83,-0.01589324607994058
16,83,-0.013352560188650386
17,83,-0.010908750388807675
18,83,-0.00863875455706875
19,83,-0.006631118118093582
20,83,-0.004990798764993087
21,83,-0.0037116868725206587
22,83,-0.0028011017329845345
23,83,-0.002149173614270694
24,83,-0.0016561680258746492
25,83,-0.0011580142972889007
26,83,-0.0004486848620217643
27,83,0.0006014487980792182
28,83,0.002114967375746346
29,83,0.004086930892299279
30,83,0.006583610318557476
31,83,0.009433375476874062
32,83,0.01255967656015855
33,83,0.01565455316722364
34,83,0.01869214386169915
35,83,0.021513874011361622
36,83,0.023967933170752076
37,83,0.026152737120355596
38,83,0.028053142829776334
39,83,0.029813180424753227
40,83,0.03151103794789378
41,83,0.033201642962012556
42,83,0.034897203142463695
43,83,0.03660573492470576
44,83,0.03808855775787379
45,83,0.03931510756319767
46,83,0.04007447050935298
47,83,0.0402469517184727
48,83,0.03988015343020379
49,83,0.03896518508554436
50,83,0.03750339668204106
51,83,0.03570338763347536
52,83,0.03374044763677375
53,83,0.031792526399840426
54,83,0.029953258619570988
55,83,0.02836433260472404
56,83,0.0271952083121505
57,83,0.026437188758791308
58,83,0.026200934405096632
59,83,0.026467679805136868
60,83,0.027297313996314188
61,83,0.02852795922626683
62,83,0.03017999630446866
63,83,0.032052315565124445
64,83,0.034001566659753735
65,83,0.035898405432817526
66,83,0.03757621918157383
67,83,0.03898347403628577
68,83,0.040033616107393755
69,83,0.04080231115949573
70,83,0.0413108685734187
71,83,0.04163901987794816
72,83,0.04184887385417824
73,83,0.04193656849110994
74,83,0.0418758129935668
75,83,0.04154705926521274
76,83,0.0408956314840907
77,83,0.03977649190528609
78,83,0.038163927198183956
79,83,0.03590867877665005
80,83,0.033148903647088446
81,83,0.02987025823949807
82,83,0.026246599175465235
83,83,0.022272164380410686
84,83,0.018038267621705018
85,83,0.013541756437916774
86,83,0.008555392708331055
87,83,0.002950377077468147
88,83,-0.0035361180280233384
89,83,-0.011196957309039135
90,83,-0.020159083127509803
91,83,-0.03052768284214835
92,83,-0.04204596959698392
93,83,-0.05440288490081002
94,83,-0.06694619995232642
95,83,-0.07894273643250926
96,83,-0.08948110624351102
97,83,-0.09774447119707474
98,83,-0.10301676493145351
99,83,-0.10482105958544707
0,84,-0.06256519985436171
1,84,-0.06190393221095292
2,84,-0.060057190854422515
3,84,-0.05716852253044635
4,84,-0.05345993496302981
5,84,-0.049204868134438584
6,84,-0.044755991408237605
7,84,-0.040325462307919224
8,84,-0.036213848154147854
9,84,-0.03242926967323001
10,84,-0.029055478054942796
11,84,-0.026087684031153913
12,84,-0.023413036481542804
13,84,-0.020921171257214155
14,84,-0.01854909002486238
15,84,-0.016239330083408277
16,84,-0.014026274169737007
17,84,-0.01192185460786277
18,84,-0.010006147002968646
19,84,-0.008367372964130482
20,84,-0.007104992313543335
21,84,-0.006201890372722119
22,84,-0.005662141839820833
23,84,-0.005359224198400625
24,84,-0.005188133816773188
25,84,-0.004972973566509609
26,84,-0.004511144454227178
27,84,-0.0036792812279600184
28,84,-0.0023537440538348164
29,84,-0.0005629443712678039
30,84,0.001751733512719511
31,84,0.004394238447275711
32,84,0.007283901461050846
33,84,0.01010095563106006
34,84,0.012811656325538934
35,84,0.015268425632712024
36,84,0.017319992787633964
37,84,0.01907907139047893
38,84,0.020550256253045518
39,84,0.02189481685491046
40,84,0.023206937636132352
41,84,0.02454998348184745
42,84,0.025951971490940196
43,84,0.027419235681009013
44,84,0.02871154387594288
45,84,0.02978658084248309
46,84,0.03042686066874012
47,84,0.030491482654724678
48,84,0.030028215282982273
49,84,0.029011769342105254
50,84,0.027449024298221048
51,84,0.025543532840856642
52,84,0.02348661468568025
53,84,0.021466828745360544
54,84,0.019599837783061957
55,84,0.01803774740528752
56,84,0.016961014496700955
57,84,0.016367296505450213
58,84,0.016373746432691405
59,84,0.01694680611763033
60,84,0.018134629317501094
61,84,0.01975694514476345
62,84,0.02180972323731112
63,84,0.024079718426946783
64,84,0.026401126086057047
65,84,0.028628222537008696
66,84,0.030587328267756675
67,84,0.03221491212480032
68,84,0.03343010764456267
69,84,0.034304930847611104
70,84,0.03485746495243802
71,84,0.03518291039290489
72,84,0.035336107828698005
73,84,0.03533590289134736
74,84,0.0351572594481695
75,84,0.034709271814790554
76,84,0.0339491910108336
77,84,0.0327544428046167
78,84,0.031124817650379555
79,84,0.028931331717103603
80,84,0.026332843733143818
81,84,0.02332376416961779
82,84,0.020089436312446196
83,84,0.016619774746686744
84,84,0.013002145057726011
85,84,0.009214206399519753
86,84,0.005011114255466964
87,84,0.00023921780120872427
88,84,-0.005394039691054786
89,84,-0.012216344011903857
90,84,-0.020369478021166287
91,84,-0.029993036590894917
92,84,-0.04084181830057787
93,84,-0.052622250934291515
94,84,-0.06468259274333832
95,84,-0.07629665625336202
96,84,-0.08654028720593487
97,84,-0.09460564394703397
98,84,-0.09975704406042496
99,84,-0.10152509824547451
0,85,-0.0601090338504946
1,85,-0.05949370684538735
2,85,-0.05777447234322608
3,85,-0.055085403810153366
4,85,-0.05163364082818589
5,85,-0.047674627617197984
6,85,-0.043545275137148565
7,85,-0.0394394071363422
8,85,-0.03564185899631411
9,85,-0.032160417195882474
10,85,-0.029070300535749993
11,85,-0.026365001648628095
12,85,-0.023946464237269538
13,85,-0.02169396217323083
14,85,-0.019555600164494535
15,85,-0.01748110832159
16,85,-0.015513877111516194
17,85,-0.01365997152242926
18,85,-0.012002635909084347
19,85,-0.01062847893081198
20,85,-0.00963255255283002
21,85,-0.008987554138911946
22,85,-0.008697317841324548
23,85,-0.008621175113148638
24,85,-0.008656721263832878
25,85,-0.008620841002993984
26,85,-0.008324207745317835
27,85,-0.007651914386769931
28,85,-0.0064852054019866046
29,85,-0.00487356909798109
30,85,-0.002765179949165031
31,85,-0.0003747849395949743
32,85,0.002218848314441857
33,85,0.004691788260061003
34,85,0.007007921406511741
35,85,0.009035857533490343
36,85,0.010628327412632643
37,85,0.011913297234059428
38,85,0.01291464026508038
39,85,0.013812377749673033
40,85,0.01471770253374416
41,85,0.01570554403406277
42,85,0.016822974294882442
43,85,0.018077960795380932
44,85,0.0192343729422646
45,85,0.020238448756572325
46,85,0.020865649038569245
47,85,0.020950251437170664
48,85,0.02053263110701664
49,85,0.01956142051403731
50,85,0.018038427722785855
51,85,0.016151809817529283
52,85,0.014098291399022855
53,85,0.012071325163560687
54,85,0.010205566335571348
55,85,0.008661884738103254
56,85,0.007633251198967628
57,85,0.0071306052604995784
58,85,0.007281793393303815
59,85,0.00804624205466098
60,85,0.00946593196476897
61,85,0.011350401181516645
62,85,0.013673219822521787
63,85,0.01621679675008636
64,85,0.018792688295434345
65,85,0.021241898788503022
66,85,0.0233826349804076
67,85,0.025138680319287232
68,85,0.026433259963596356
69,85,0.027335312167451775
70,85,0.027857481689352426
71,85,0.028112174010857416
72,85,0.028149589325039415
73,85,0.028015722927193565
74,85,0.02769053584415815
75,85,0.027119134386339283
76,85,0.026273035168742354
77,85,0.02505722749629058
78,85,0.023495415501201933
79,85,0.02147644242086244
80,85,0.01917247765140928
81,85,0.016579308092332212
82,85,0.013881665854569292
83,85,0.011054616675210127
84,85,0.008170790442818543
85,85,0.005182429761589447
86,85,0.0018219451976619894
87,85,-0.002087324073727359
88,85,-0.006867354326459463
89,85,-0.012871993651970115
90,85,-0.02025263619998441
91,85,-0.029173036507927463
92,85,-0.039394879219798895
93,85,-0.05063458162021561
94,85,-0.062240569178356964
95,85,-0.07349124181837396
96,85,-0.08345091807586869
97,85,-0.0913239014462306
98,85,-0.09635687974150642
99,85,-0.09808914490804455
0,86,-0.05845422043148574
1,86,-0.0579030359222088
2,86,-0.05636417587811593
3,86,-0.05395483298889303
4,86,-0.05085798282561882
5,86,-0.047298914450038865
6,86,-0.04358669962584827
7,86,-0.039887396720587276
8,86,-0.03646053573629615
9,86,-0.03331135321241163
10,86,-0.0305051642089893
11,86,-0.028035797388838546
12,86,-0.02582408815396775
13,86,-0.023742430117636104
14,86,-0.021756289018412645
15,86,-0.019825558557386103
16,86,-0.01800388905849104
17,86,-0.016293064035380667
18,86,-0.014778619082790101
19,86,-0.013543826055865793
20,86,-0.012680176908361318
21,86,-0.012150877453677822
22,86,-0.011962682527155266
23,86,-0.01196422590783186
24,86,-0.012064375337104138
25,86,-0.012078619652129419
26,86,-0.011841566255498037
27,86,-0.011249988284362189
28,86,-0.010197299143328564
29,86,-0.008751739811486914
30,86,-0.006867797632367001
31,86,-0.004772707566189638
32,86,-0.0025369897703058086
33,86,-0.00048059289292723406
34,86,0.0013649166712639271
35,86,0.0028900164916194626
36,86,0.003956425488468085
37,86,0.004708647824372747
38,86,0.005190054775994213
39,86,0.005601156130978779
40,86,0.006071335148590151
41,86,0.006690807313134428
42,86,0.007527730162109947
43,86,0.008595925707595597
44,86,0.00966873111519817
45,86,0.010681718900741544
46,86,0.011402660524254316
47,86,0.01163833763985167
48,86,0.011413736742724723
49,86,0.010642295783327427
50,86,0.009309500322160602
51,86,0.007577465978101827
52,86,0.005637135617689637
53,86,0.0036802715731028
54,86,0.0018561952010713867
55,86,0.0003326464502606541
56,86,-0.0006839135357949999
57,86,-0.0011626902723946841
58,86,-0.000961133267992409
59,86,-0.0001187046364066191
60,86,0.0014061641913940548
61,86,0.003421144382627972
62,86,0.005879514524167462
63,86,0.008566680715375696
64,86,0.011271510184997169
65,86,0.013824550847857608
66,86,0.016034960707656865
67,86,0.017813486535487755
68,86,0.019086157491983613
69,86,0.01992036189949431
70,86,0.020321960585533816
71,86,0.02042299966706196
72,86,0.02027261399598501
73,86,0.019948117374951835
74,86,0.01943842005039187
75,86,0.018730300391325727
76,86,0.017811338467254245
77,86,0.016617364814010216
78,86,0.015192621198366396
79,86,0.013440233310575422
80,86,0.01153737220010953
81,86,0.009473939827330469
82,86,0.007422669073093857
83,86,0.005334679268344189
84,86,0.003259283571424021
85,86,0.0011195474289706908
86,86,-0.0013769986690022051
87,86,-0.004426187091667089
88,86,-0.00837643506929453
89,86,-0.013597562326140178
90,86,-0.020245345579496643
91,86,-0.02849697769215709
92,86,-0.03811820135524613
93,86,-0.04882966390323418
94,86,-0.05998255259873986
95,86,-0.07086043630624772
96,86,-0.0805209793479662
97,86,-0.08818585706649174
98,86,-0.09308924612923875
99,86,-0.09478137982841872
0,87,-0.05769293525372632
1,87,-0.05722107786095876
2,87,-0.0559069807150081
3,87,-0.053844569103603135
4,87,-0.05118469874105358
5,87,-0.048111970423633466
6,87,-0.044897841831698315
7,87,-0.04167284284721973
8,87,-0.03866357301285461
9,87,-0.035871261130523635
10,87,-0.03335126513229625
11,87,-0.031099991045266506
12,87,-0.02906063031332451
13,87,-0.027101852299892926
14,87,-0.02521172302749619
15,87,-0.02336184166961175
16,87,-0.02161547606556269
17,87,-0.01997066806507064
18,87,-0.018512581499635417
19,87,-0.01731820186432742
20,87,-0.016475118844937242
21,87,-0.015936579812660057
22,87,-0.015714500901594874
23,87,-0.01565020223006286
24,87,-0.015672072928282432
25,87,-0.01560049190902646
26,87,-0.015304762266168837
27,87,-0.01469773395183438
28,87,-0.013693669286112709
29,87,-0.012378534011077136
30,87,-0.010714331439885427
31,87,-0.008935846823987958
32,87,-0.007100527649527066
33,87,-0.005517397282346792
34,87,-0.004206682675430784
35,87,-0.0032510192731933785
36,87,-0.0027739357683458365
37,87,-0.0026129531470360234
38,87,-0.002704276357690105
39,87,-0.0028246108449820895
40,87,-0.0028246965866856044
41,87,-0.002594386746750388
42,87,-0.0020431033881322946
43,87,-0.0011456607026048005
44,87,-0.00011385191919544013
45,87,0.0009790960766622447
46,87,0.0018932768107333686
47,87,0.0024070172985375393
48,87,0.0025225351828339626
49,87,0.0021105334599269554
50,87,0.0011292111485090572
51,87,-0.00029572961193480296
52,87,-0.0019905207700503524
53,87,-0.0037728709567090846
54,87,-0.005485004656293313
55,87,-0.00695540790547966
56,87,-0.007964861228174414
57,87,-0.008457797890514485
58,87,-0.008274094193438941
59,87,-0.007444629662131774
60,87,-0.005922684247707366
61,87,-0.0038943583949730964
62,87,-0.0014241823128031683
63,87,0.0012831045987695688
64,87,0.003994361552940973
65,87,0.006532308409077814
66,87,0.008696808265085565
67,87,0.010385722377577622
68,87,0.011527214640409511
69,87,0.012189580584163195
70,87,0.012371625814012077
71,87,0.01222796152887895
72,87,0.011810921399046492
73,87,0.011232537391151709
74,87,0.010494304690837453
75,87,0.009627854714381101
76,87,0.008637489459943026
77,87,0.007490483102628787
78,87,0.006246340696634434
79,87,0.004817708118025621
80,87,0.0033780375570131582
81,87,0.0019047432051593205
82,87,0.0005490887278938317
83,87,-0.0007681447332288371
84,87,-0.002025971907642088
85,87,-0.0033307569165117457
86,87,-0.004997920462301408
87,87,-0.007236258457851363
88,87,-0.010414605165351531
89,87,-0.014907426288118586
90,87,-0.02086993856482877
91,87,-0.02848239416744036
92,87,-0.037514142926738714
93,87,-0.0476868268870021
94,87,-0.058360198626360216
95,87,-0.06882708818829997
96,87,-0.0781470934043682
97,87,-0.08556658353609237
98,87,-0.09031544767094601
99,87,-0.09195832235400303
0,88,-0.05818691344029503
1,88,-0.057803079893346876
2,88,-0.056739524391559826
3,88,-0.05506234108997887
4,88,-0.052884848597386735
5,88,-0.05034349436118646
6,88,-0.047665942546700535
7,88,-0.044942190950678196
8,88,-0.04236121956637362
9,88,-0.03991993273029948
10,88,-0.03766500349047419
11,88,-0.03559775092253403
12,88,-0.03368627190229745
13,88,-0.031798067652744066
14,88,-0.029947782066301443
15,88,-0.028118884772993624
16,88,-0.026382178755739005
17,88,-0.024731911704293452
18,88,-0.023249192333423707
19,88,-0.02200153226385737
20,88,-0.021071988653602602
21,88,-0.020403083873134165
22,88,-0.02001404060592904
23,88,-0.01974262838211871
24,88,-0.01954470658529317
25,88,-0.019252144434176444
26,88,-0.018779125391120033
27,88,-0.018059549282043008
28,88,-0.01703741969777184
29,88,-0.015815879015462997
30,88,-0.01436621722223208
31,88,-0.012926317751407623
32,88,-0.011536517278727842
33,88,-0.01048854229884455
34,88,-0.009784178750123829
35,88,-0.009474421334743965
36,88,-0.00966129311836994
37,88,-0.010162335575842008
38,88,-0.010891468302361318
39,88,-0.011599800471230992
40,88,-0.012116236868678243
41,88,-0.012305870778618555
42,88,-0.012055730765496264
43,88,-0.011323815414471028
44,88,-0.010302972113095166
45,88,-0.009073518901459465
46,88,-0.007883364148256078
47,88,-0.006982627669458452
48,88,-0.006398559638000734
49,88,-0.006308615027592168
50,88,-0.006791430606426729
51,88,-0.00776619218140695
52,88,-0.00908624367275479
53,88,-0.010585958757474145
54,88,-0.012105657390748092
55,88,-0.013473191218508873
56,88,-0.0144582944267313
57,88,-0.014977188361626759
58,88,-0.014850562573883508
59,88,-0.01409454848999303
60,88,-0.012652568710109335
61,88,-0.010697693463953328
62,88,-0.008310137240187032
63,88,-0.0056794949541654205
64,88,-0.00306019889194431
65,88,-0.0006357752135954797
66,88,0.0013842325615769369
67,88,0.0028848251886302023
68,88,0.00379589553540427
69,88,0.004189413977655931
70,88,0.0040577307208877755
71,88,0.0035811428742817952
72,88,0.0028198687186886673
73,88,0.001923270353472617
74,88,0.0009087642720260192
75,88,-0.00014614564497605897
76,88,-0.001220469166582916
77,88,-0.002316978369890421
78,88,-0.003367049150256207
79,88,-0.004453630038369738
80,88,-0.005414915078290505
81,88,-0.006291130260251521
82,88,-0.0069591725996360765
83,88,-0.0075318846274967655
84,88,-0.008017967436899198
85,88,-0.008550540721444122
86,88,-0.00946280348853179
87,88,-0.010969272947477293
88,88,-0.01345143298021867
89,88,-0.01727761262372951
90,88,-0.022598773421123042
91,88,-0.029589344978376175
92,88,-0.038024301374207425
93,88,-0.04762555679280922
94,88,-0.057769496479522786
95,88,-0.06776471038756426
96,88,-0.07668357202874176
97,88,-0.08380517529712961
98,88,-0.08836515536495426
99,88,-0.08994636441275361
0,89,-0.06005594157886662
1,89,-0.059764458925201325
2,89,-0.058964698267118365
3,89,-0.05769172595410055
4,89,-0.056017728871665895
5,89,-0.054025849847676
6,89,-0.05189642562527297
7,89,-0.04967590833803115
8,89,-0.0475133674335666
9,89,-0.04540191182786657
10,89,-0.04338181776347483
11,89,-0.04146192703683482
12,89,-0.039637203794882225
13,89,-0.037776317037241824
14,89,-0.03592365799431718
15,89,-0.03407387318202382
16,89,-0.03230243484995299
17,89,-0.030599475190683734
18,89,-0.029037781258921314
19,89,-0.027672143345625955
20,89,-0.02658003250417096
21,89,-0.025691903923870996
22,89,-0.025035609089172794
23,89,-0.024448606904115877
24,89,-0.02392053477524314
25,89,-0.023300405191548634
26,89,-0.02255544166382606
27,89,-0.0216450757061466
28,89,-0.020550948146592418
29,89,-0.019392979054828174
30,89,-0.01815381482902012
31,89,-0.017070778993002023
32,89,-0.01616434910101816
33,89,-0.015703880165347073
34,89,-0.0156663373545598
35,89,-0.01606743891716178
36,89,-0.016981030113129236
37,89,-0.018202784533968952
38,89,-0.01962228611591854
39,89,-0.020962345600310073
40,89,-0.02202835632215283
41,89,-0.022656348081000033
42,89,-0.02271246383224934
43,89,-0.022133048500109
44,89,-0.021089619219310407
45,89,-0.019668164827635337
46,89,-0.01812520855673938
47,89,-0.016738372858526418
48,89,-0.01556994797738298
49,89,-0.014848505327790917
50,89,-0.014696999533953203
51,89,-0.015085600722159143
52,89,-0.015902709135843907
53,89,-0.017005621243697533
54,89,-0.018239362035274098
55,89,-0.019434456257840793
56,89,-0.020352406069832796
57,89,-0.020879791151855898
58,89,-0.020818044520638068
59,89,-0.02016434238066722
60,89,-0.018848681493182085
61,89,-0.017026001728481788
62,89,-0.014790332611482881
63,89,-0.0123124129813732
64,89,-0.009866874555882532
65,89,-0.00764267937574914
66,89,-0.005858284367604938
67,89,-0.004641279912902974
68,89,-0.004059794106069603
69,89,-0.0040349514320041635
70,89,-0.004579021992867638
71,89,-0.005482665117597207
72,89,-0.006672522989902063
73,89,-0.007959924314491218
74,89,-0.009308337661423138
75,89,-0.010595229789942096
76,89,-0.011783466883571236
77,89,-0.012849230257415911
78,89,-0.013721349558181828
79,89,-0.014483709821433877
80,89,-0.01499307600533939
81,89,-0.015311214510802529
82,89,-0.0153472402062107
83,89,-0.01524819775022479
84,89,-0.01505076624744106
85,89,-0.014910019802300667
86,89,-0.01516929177705606
87,89,-0.016041354773733474
88,89,-0.017911487107994617
89,89,-0.021132334978574363
90,89,-0.025848122213574243
91,89,-0.032220424301158346
92,89,-0.04003382848623005
93,89,-0.04901197276740277
94,89,-0.058557409793138504
95,89,-0.06800277772254049
96,89,-0.07644545634684619
97,89,-0.08320546937557083
98,89,-0.08753535622145137
99,89,-0.08904014063591603
0,90,-0.06314579009995214
1,90,-0.06294533249092638
2,90,-0.06240647463619098
3,90,-0.061532078895652376
4,90,-0.0603523842719369
5,90,-0.058895633155771066
6,90,-0.057295004413390416
7,90,-0.055553345965563494
8,90,-0.05378068063691899
9,90,-0.05196803656053817
10,90,-0.050152383239947085
11,90,-0.0483526168482058
12,90,-0.04659133537825255
13,90,-0.044739682653016644
14,90,-0.04287323980588553
15,90,-0.040995514486894535
16,90,-0.03918255503231194
17,90,-0.03741919496224
18,90,-0.03576483210417791
19,90,-0.03425810921089578
20,90,-0.03296930706346757
21,90,-0.03181489071721444
22,90,-0.03083190007146186
23,90,-0.029860004169677268
24,90,-0.028927129118528683
25,90,-0.027903956341106095
26,90,-0.026816695242814603
27,90,-0.02565432163009973
28,90,-0.024442850510240532
29,90,-0.023319186418120808
30,90,-0.02228004726657673
31,90,-0.021560083938311436
32,90,-0.021159189799618616
33,90,-0.02132133909071854
34,90,-0.021993911075696815
35,90,-0.023155385312747967
36,90,-0.02484557017123734
37,90,-0.02683655565670051
38,90,-0.028991455923460308
39,90,-0.03100216326129157
40,90,-0.032648982979480934
41,90,-0.03373517653290037
42,90,-0.034108428391846246
43,90,-0.033679504417705175
44,90,-0.032597776303191495
45,90,-0.03095378964280826
46,90,-0.029013321465754416
47,90,-0.027079496842816297
48,90,-0.025253297854760604
49,90,-0.023814245728317474
50,90,-0.022933852755159023
51,90,-0.02263573262553109
52,90,-0.022848110517770692
53,90,-0.02345535680069588
54,90,-0.024312826704772306
55,90,-0.025256611658733163
56,90,-0.026043719449262426
57,90,-0.02653173954513477
58,90,-0.026504715540795587
59,90,-0.025939376660971902
60,90,-0.024750686091465468
61,90,-0.023072925774613395
62,90,-0.021013057079471764
63,90,-0.01872151464340277
64,90,-0.01649221189745731
65,90,-0.014519870726871886
66,90,-0.013031078874519153
67,90,-0.012165741596618318
68,90,-0.011989246148004895
69,90,-0.012412441070409841
70,90,-0.013449298766317952
71,90,-0.014857989583106246
72,90,-0.01654654326284799
73,90,-0.018285602337527962
74,90,-0.020016615329041088
75,90,-0.021574446918748436
76,90,-0.022906731089278765
77,90,-0.023967922806150455
78,90,-0.024690744136023568
79,90,-0.02516521314282727
80,90,-0.025272141545428894
81,90,-0.025097392635871074
82,90,-0.024583796618571796
83,90,-0.023910876169793482
84,90,-0.02313928076364391
85,90,-0.02244015098131058
86,90,-0.022158245568789425
87,90,-0.02249811555066117
88,90,-0.023840221801947337
89,90,-0.026514283623328083
90,90,-0.030656833186185395
91,90,-0.03641166036049981
92,90,-0.04357787204116903
93,90,-0.051883346840440936
94,90,-0.06076576101622777
95,90,-0.06958960880911036
96,90,-0.07748844891375484
97,90,-0.08382954819262523
98,90,-0.08789256691579794
99,90,-0.08930771342602384
0,91,-0.06737075744513277
1,91,-0.06725710038062971
2,91,-0.06696790947353293
3,91,-0.06647375938609912
4,91,-0.065763443159085
5,91,-0.06481058388908423
6,91,-0.06370293327927357
7,91,-0.06240085513854865
8,91,-0.06097758766190964
9,91,-0.05942382173179794
10,91,-0.05777621900142549
11,91,-0.056066014002681186
12,91,-0.054343496667570435
13,91,-0.05248343229141028
14,91,-0.05059350020928832
15,91,-0.048683827410059166
16,91,-0.0468275803641518
17,91,-0.045003844947132166
18,91,-0.04325456746028067
19,91,-0.04159995593090571
20,91,-0.040102091900735104
21,91,-0.03866185304013925
22,91,-0.03732566827420669
23,91,-0.035937243511398265
24,91,-0.03456527859543712
25,91,-0.03310490903095342
26,91,-0.03164423362886737
27,91,-0.030204193886675057
28,91,-0.02885935092217551
29,91,-0.027763108018916682
30,91,-0.02692809421205311
31,91,-0.02658441147650592
32,91,-0.026711338538916607
33,91,-0.02752540571782447
34,91,-0.028940671187228872
35,91,-0.03089755779274128
36,91,-0.03339687665175006
37,91,-0.036185812057738076
38,91,-0.03909934711373353
39,91,-0.04179668186316121
40,91,-0.044032434228938655
41,91,-0.04557508462858095
42,91,-0.046257717914159
43,91,-0.045963595718603756
44,91,-0.04482136106071266
45,91,-0.042926040485326666
46,91,-0.04055384761795722
47,91,-0.03803126035109017
48,91,-0.03550006462955935
49,91,-0.0332882334050737
50,91,-0.03161722834829561
51,91,-0.03056341786759731
52,91,-0.03009668800041254
53,91,-0.030130406207717897
54,91,-0.03053441425163328
55,91,-0.031152361500971892
56,91,-0.031740373017782986
57,91,-0.03212881148374436
58,91,-0.032086865568089706
59,91,-0.031570941210702586
60,91,-0.03048032537662948
61,91,-0.028927909253980033
62,91,-0.027033054764615372
63,91,-0.02492635813268862
64,91,-0.022920336589777435
65,91,-0.02121708318372839
66,91,-0.020050960379194294
67,91,-0.019574585434384062
68,91,-0.01985033925757307
69,91,-0.020776350079358963
70,91,-0.02236534259373002
71,91,-0.024340378648957994
72,91,-0.02658591772251384
73,91,-0.0288313142818879
74,91,-0.030993435441814654
75,91,-0.032867779378648265
76,91,-0.034387384621368255
77,91,-0.035490087559082895
78,91,-0.036117528963586665
79,91,-0.036369814280988066
80,91,-0.03615490409902122
81,91,-0.03558339072333183
82,91,-0.03463059179466654
83,91,-0.03350465379298839
84,91,-0.032284492341204896
85,91,-0.031151020191828138
86,91,-0.03044166271774884
87,91,-0.0303479160356801
88,91,-0.03123798347223783
89,91,-0.03341430625641806
90,91,-0.03700639166345354
91,91,-0.0421378399414607
92,91,-0.048627837850290234
93,91,-0.056211998805338226
94,91,-0.06437114470554661
95,91,-0.07250868182381964
96,91,-0.07980396820312308
97,91,-0.08567595250497106
98,91,-0.08944025514119858
99,91,-0.09075429281983816
0,92,-0.07248450522456551
1,92,-0.07244936043116468
2,92,-0.07238689446057833
3,92,-0.07223702387909725
4,92,-0.07194990885091102
5,92,-0.07144785268883425
6,92,-0.07077759576532117
7,92,-0.06986045600206126
8,92,-0.06873729738981638
9,92,-0.06740073541914171
10,92,-0.06588997411927267
11,92,-0.06425013426905934
12,92,-0.06255788599264633
13,92,-0.06069152019517787
14,92,-0.05878978748751251
15,92,-0.05686608113501279
16,92,-0.0549868607404278
17,92,-0.053124594982364215
18,92,-0.05130015658414777
19,92,-0.04951384984451579
20,92,-0.047818880428167176
21,92,-0.04609953942508582
22,92,-0.04441174556995975
23,92,-0.042604650258908805
24,92,-0.04078849639518012
25,92,-0.03888420710427454
26,92,-0.03704197291699529
27,92,-0.035315691052346665
28,92,-0.03383027512973058
29,92,-0.03275488613962807
30,92,-0.0321194591715539
31,92,-0.03214861733431462
32,92,-0.03280237245053286
33,92,-0.034269614420736616
34,92,-0.03642942124497495
35,92,-0.03918518456612219
36,92,-0.04249573725792288
37,92,-0.04608283475772623
38,92,-0.04975249225390144
39,92,-0.05313032581307198
40,92,-0.05594533236944699
41,92,-0.05793052700119006
42,92,-0.05890855061079492
43,92,-0.058734718671075825
44,92,-0.05751961160967767
45,92,-0.0553630460108252
46,92,-0.05255268380915368
47,92,-0.049435740105764125
48,92,-0.046194818260119064
49,92,-0.043201535841035366
50,92,-0.04072546852239611
51,92,-0.038891799087650725
52,92,-0.03771075597160234
53,92,-0.037124208586647
54,92,-0.037018917736531876
55,92,-0.037247297140311275
56,92,-0.03756825013897469
57,92,-0.037788259900480625
58,92,-0.03766543423080293
59,92,-0.037138315910851816
60,92,-0.03609163058717968
61,92,-0.03461837853592442
62,92,-0.03285038533340412
63,92,-0.03090050178070669
64,92,-0.029098972121573752
65,92,-0.027657108645144035
66,92,-0.026816225868969923
67,92,-0.0267416781407519
68,92,-0.027492144248753903
69,92,-0.028951007743671653
70,92,-0.03112647070975072
71,92,-0.03370466513479187
72,92,-0.03654240162450151
73,92,-0.03932811997674435
74,92,-0.041952388063691615
75,92,-0.04417550466587272
76,92,-0.04591682391856011
77,92,-0.04710304161471868
78,92,-0.047688771919638384
79,92,-0.0477874472107942
80,92,-0.04733572770237515
81,92,-0.04646857343323063
82,92,-0.045191034259914886
83,92,-0.04373514875078399
84,92,-0.04219191537868028
85,92,-0.04074620312803745
86,92,-0.03972027229883679
87,92,-0.03928938911394653
88,92,-0.03980341444275837
89,92,-0.0415354848773859
90,92,-0.04460932548863639
91,92,-0.049127564696391346
92,92,-0.05493400323121023
93,92,-0.06177510696215904
94,92,-0.0691802679493776
95,92,-0.07659665547362238
96,92,-0.08325601670094329
97,92,-0.08863071078303619
98,92,-0.09207856414923299
99,92,-0.0932849328046359
0,93,-0.07804195674543735
1,93,-0.07807601167951361
2,93,-0.07821426715599955
3,93,-0.07836837717695744
4,93,-0.07845348206137714
5,93,-0.078345126565182
6,93,-0.07805405894941941
7,93,-0.07746662040881347
8,93,-0.07659617177705513
9,93,-0.07543905014063057
10,93,-0.07403917853025632
11,93,-0.0724565400805659
12,93,-0.07079232094110921
13,93,-0.06892822066765802
14,93,-0.06703256476066599
15,93,-0.06511934585432755
16,93,-0.06324588674851839
17,93,-0.0613779591049024
18,93,-0.05951341958279954
19,93,-0.05763244402169221
20,93,-0.055779204403734184
21,93,-0.05382086424287991
22,93,-0.05182223598967539
23,93,-0.04963811951529351
24,93,-0.04741856003238354
25,93,-0.04510934167319647
26,93,-0.04291952258699894
27,93,-0.04093477018886915
28,93,-0.039329099732640316
29,93,-0.03828590971988888
30,93,-0.03785277385395602
31,93,-0.03824852452544292
32,93,-0.039416198166691174
33,93,-0.04151850668222323
34,93,-0.04440015010004572
35,93,-0.04793037471063144
36,93,-0.05202557332268043
37,93,-0.05638277031266625
38,93,-0.060779401423133095
39,93,-0.06480785820986057
40,93,-0.06817227080409793
41,93,-0.07057076682212937
42,93,-0.07181922630297777
43,93,-0.07174566138291993
44,93,-0.07044568577020982
45,93,-0.06802420227541006
46,93,-0.0647809420397607
47,93,-0.06108122491332324
48,93,-0.05714705939499254
49,93,-0.053388042009828496
50,93,-0.050118388634473376
51,93,-0.04750675832565321
52,93,-0.04560092417796113
53,93,-0.044369602605911496
54,93,-0.04371778333643306
55,93,-0.043507311389475944
56,93,-0.04350294779669639
57,93,-0.043491108674970747
58,93,-0.04322241385852976
59,93,-0.04262062426187185
60,93,-0.04155734674168343
61,93,-0.04010804236258991
62,93,-0.03841679218930949
63,93,-0.03658159630958835
64,93,-0.03494941409917374
65,93,-0.033742738982255105
66,93,-0.03320923542196397
67,93,-0.03352707327485405
68,93,-0.03475091935524688
69,93,-0.036748364896993735
70,93,-0.0395201892233672
71,93,-0.042714969411463244
72,93,-0.046158948210177186
73,93,-0.04950079272475705
74,93,-0.05260371076838055
75,93,-0.05519703210757143
76,93,-0.05718705883100483
77,93,-0.05849404239870637
78,93,-0.05908777537115384
79,93,-0.0590967637808717
80,93,-0.05848581428745092
81,93,-0.05741265034976095
82,93,-0.05590800787649641
83,93,-0.0542227213654769
84,93,-0.05245424792792619
85,93,-0.050787040933755634
86,93,-0.049522863499078085
87,93,-0.048820220094967226
88,93,-0.04900741934761754
89,93,-0.050329488022725855
90,93,-0.05290681200585823
91,93,-0.05682238915505877
92,93,-0.061948048952217505
93,93,-0.06804355218719138
94,93,-0.0746891379230874
95,93,-0.08137754120161844
96,93,-0.08739550356767722
97,93,-0.09226723640040291
98,93,-0.09539559654331242
99,93,-0.09649289025401231
0,94,-0.08362430396209675
1,94,-0.0837173449299371
2,94,-0.08402752830897953
3,94,-0.08444150204741163
4,94,-0.08484391622641851
5,94,-0.08506945931912924
6,94,-0.08509857048738922
7,94,-0.08478744485364587
8,94,-0.08412710788434197
9,94,-0.08311884029626526
10,94,-0.08181253200655192
11,94,-0.08028286760963965
12,94,-0.07865267202760151
13,94,-0.07680630742652284
14,94,-0.07493878635341389
15,94,-0.07306218758003524
16,94,-0.07122298968806717
17,94,-0.06938042909587239
18,94,-0.06750894708329724
19,94,-0.06556967248070578
20,94,-0.06359843066729809
21,94,-0.06144605505869549
22,94,-0.05918593161277386
23,94,-0.056678771587030496
24,94,-0.05411151596945274
25,94,-0.05145299477408116
26,94,-0.048965818356919044
27,94,-0.04676489267512807
28,94,-0.04506963044786971
29,94,-0.04407554116460233
30,94,-0.043846836983902904
31,94,-0.04459620971738332
32,94,-0.04625189861963008
33,94,-0.048952392007777235
34,94,-0.052509726459902595
35,94,-0.05676255020352983
36,94,-0.0615861709075034
37,94,-0.06665437527863105
38,94,-0.07171767401541729
39,94,-0.07633728180917387
40,94,-0.0801947391264548
41,94,-0.08295622729474417
42,94,-0.08443502709724271
43,94,-0.08443487450495013
44,94,-0.08304078850596852
45,94,-0.0803638142415366
46,94,-0.07671634410598926
47,94,-0.07247930935864133
48,94,-0.0679108496160552
49,94,-0.06345163362311723
50,94,-0.05945445960333018
51,94,-0.056123741687770234
52,94,-0.05353927052783547
53,94,-0.05169253257645323
54,94,-0.05050566399586387
55,94,-0.04984911971132533
56,94,-0.049495257758280786
57,94,-0.049214325107641343
58,94,-0.048752831300589605
59,94,-0.04802354563253175
60,94,-0.04688731122405443
61,94,-0.0454054646224904
62,94,-0.043734198250604095
63,94,-0.04196024751399818
64,94,-0.0404460092604495
65,94,-0.03942662666486285
66,94,-0.039155392668362765
67,94,-0.039822982498662896
68,94,-0.041479982247437874
69,94,-0.04397831995447632
70,94,-0.04730953462058096
71,94,-0.0510860892072742
72,94,-0.05510317816333554
73,94,-0.05897276005271124
74,94,-0.06253159889274684
75,94,-0.06548324128380045
76,94,-0.06772236293818423
77,94,-0.06916715994611877
78,94,-0.06980364358059887
79,94,-0.06977603841733071
80,94,-0.06907526566828892
81,94,-0.06787918696682027
82,94,-0.0662392914391603
83,94,-0.06441981676380237
84,94,-0.06251937246179295
85,94,-0.06071828487984021
86,94,-0.05929414868387539
87,94,-0.05838905773634906
88,94,-0.05830807421079953
89,94,-0.05927057754342968
90,94,-0.06139565528519597
91,94,-0.06474888751108665
92,94,-0.06923148361056519
93,94,-0.07461789231820148
94,94,-0.08053846898928896
95,94,-0.08653073097502784
96,94,-0.09193569820399716
97,94,-0.09632565328047349
98,94,-0.09914837656924647
99,94,-0.10014103782759776
0,95,-0.08887821984171751
1,95,-0.08901973285537679
2,95,-0.08947190416984085
3,95,-0.09010012826456659
4,95,-0.09076354570333933
5,95,-0.0912625941391525
6,95,-0.09155308997378597
7,95,-0.09146617314399919
8,95,-0.09097543948337261
9,95,-0.09008756789899053
10,95,-0.08885873915096454
11,95,-0.08737732344707183
12,95,-0.08578447066611261
13,95,-0.08396653661020537
14,95,-0.08214173481519538
15,95,-0.08031876699351415
16,95,-0.07853308260928316
17,95,-0.07673811640688655
18,95,-0.07488632610420609
19,95,-0.07292191810756776
20,95,-0.07087343999137374
21,95,-0.06857683620637545
22,95,-0.0661131195456619
23,95,-0.06334826220427203
24,95,-0.060501278330775676
25,95,-0.05756066307458241
26,95,-0.05483492808343726
27,95,-0.052464116165538144
28,95,-0.05070718994556955
29,95,-0.04976944668305805
30,95,-0.049730078714674164
31,95,-0.05079621307322668
32,95,-0.0528843425836385
33,95,-0.056112383581421454
34,95,-0.060263820207183016
35,95,-0.06515188773482805
36,95,-0.07061504904868343
37,95,-0.07630671752576745
38,95,-0.08195347886976379
39,95,-0.08708859202306485
40,95,-0.09137360725435428
41,95,-0.09444627431821573
42,95,-0.0961195467161815
43,95,-0.09617583511681005
44,95,-0.09469265962161444
45,95,-0.09178705658177932
46,95,-0.08778330450149952
47,95,-0.08307514673560945
48,95,-0.0779522549100875
49,95,-0.07287974655810103
50,95,-0.06824249690816941
51,95,-0.06427328596328152
52,95,-0.06107834143858781
53,95,-0.05866787395643769
54,95,-0.05697951701768034
55,95,-0.05589143205088476
56,95,-0.05518444244989951
57,95,-0.054616492664536054
58,95,-0.05393260391701915
59,95,-0.053038071019727795
60,95,-0.051785295421723276
61,95,-0.05022496499350382
62,95,-0.04852466286592971
63,95,-0.046763402019678324
64,95,-0.04531747866440128
65,95,-0.04443538662781066
66,95,-0.044375573757861275
67,95,-0.04534060157038766
68,95,-0.04737738583389728
69,95,-0.050323392187237914
70,95,-0.054160050352038525
71,95,-0.058466591110118316
72,95,-0.06300824061145249
73,95,-0.06736391902813921
74,95,-0.07134545386907121
75,95,-0.07463495566298661
76,95,-0.07711636879776052
77,95,-0.07870836552410765
78,95,-0.0794122309262093
79,95,-0.07938704963635246
80,95,-0.07864654749482725
81,95,-0.0773857853928348
82,95,-0.07567249379826535
83,95,-0.07378027313643543
84,95,-0.07180584182151506
85,95,-0.06992401436309592
86,95,-0.06838812427577068
87,95,-0.06732618437308702
88,95,-0.06702111757840612
89,95,-0.0676708203391172
90,95,-0.06939492360834265
91,95,-0.07224450017383788
92,95,-0.07614899674899789
93,95,-0.0808972159793484
94,95,-0.08616522811553295
95,95,-0.09153121940198616
96,95,-0.09638567818456067
97,95,-0.10034254314359714
98,95,-0.10289093726805731
99,95,-0.1037895135141298
0,96,-0.09339947112403024
1,96,-0.09357891201943858
2,96,-0.09414273154015973
3,96,-0.09493937100705807
4,96,-0.0958079206839102
5,96,-0.09652184284004761
6,96,-0.09701808694990177
7,96,-0.09710816561982938
8,96,-0.09675277014321182
9,96,-0.09596360891555378
10,96,-0.09480247203646286
11,96,-0.09336919351335382
12,96,-0.09181914287455584
13,96,-0.09003961226517276
14,96,-0.08826736685750802
15,96,-0.08650679623951874
16,96,-0.08478308776466292
17,96,-0.08304482929816004
18,96,-0.08122558082959586
19,96,-0.07925584138411068
20,96,-0.07715865706086333
21,96,-0.07475787565272185
22,96,-0.0721414211911906
23,96,-0.06918010941535613
24,96,-0.06611947111650807
25,96,-0.06296401605595747
26,96,-0.0600592762884844
27,96,-0.05756554681738635
28,96,-0.055773816403416276
29,96,-0.054896552148420596
30,96,-0.055025102114996116
31,96,-0.05636144357413286
32,96,-0.058812790379306534
33,96,-0.062480149651491956
34,96,-0.06712321145187161
35,96,-0.07253494034284813
36,96,-0.0785227286432928
37,96,-0.08472308613363566
38,96,-0.09084272762265755
39,96,-0.09639166822671541
40,96,-0.10101520475018333
41,96,-0.10432791380117123
42,96,-0.10614429617089627
43,96,-0.10622985071677249
44,96,-0.10465772108364035
45,96,-0.10155078708976362
46,96,-0.09724399223523505
47,96,-0.09214128280109435
48,96,-0.08655815926431387
49,96,-0.08097786291364173
50,96,-0.07581022422527894
51,96,-0.07130903706365643
52,96,-0.06760087222210132
53,96,-0.06471023666108522
54,96,-0.06258765047368797
55,96,-0.061117610316614446
56,96,-0.06008911174649256
57,96,-0.05925130764444475
58,96,-0.05834946345385106
59,96,-0.05728431160605396
60,96,-0.055902039017382776
61,96,-0.054245805326900154
62,96,-0.05249307581289031
63,96,-0.05071793602382968
64,96,-0.049308263566672395
65,96,-0.048524948380872956
66,96,-0.04863060559910082
67,96,-0.049838015992463625
68,96,-0.052190750060617574
69,96,-0.055513676792543265
70,96,-0.05977833428369195
71,96,-0.06453540739585151
72,96,-0.06952359604474623
73,96,-0.07429411353768955
74,96,-0.07863726018695161
75,96,-0.08221854863768385
76,96,-0.08491303344999324
77,96,-0.086641668665834
78,96,-0.08741926060065452
79,96,-0.08741806672878738
80,96,-0.08667062424592586
81,96,-0.0853858583877809
82,96,-0.0836434637021739
83,96,-0.08172297648525273
84,96,-0.07971741937944898
85,96,-0.07779567593570391
86,96,-0.07618889642344584
87,96,-0.07501370163026877
88,96,-0.0745335801739202
89,96,-0.07492951866970543
90,96,-0.07632275060768734
91,96,-0.07875304436311126
92,96,-0.08217471230818774
93,96,-0.08638938776766736
94,96,-0.0911118045441981
95,96,-0.09595439599797828
96,96,-0.10034943510800076
97,96,-0.10394461149917333
98,96,-0.10626418499850843
99,96,-0.10708417085425026
0,97,-0.09690433161631518
1,97,-0.09711027380217274
2,97,-0.09775240748967917
3,97,-0.09866691431307117
4,97,-0.0996785550551067
5,97,-0.1005415205618192
6,97,-0.10117965044901212
7,97,-0.10139054570299777
8,97,-0.10112634988945501
9,97,-0.10040310841577593
10,97,-0.09928731847048766
11,97,-0.09788781011866377
12,97,-0.09637045494855556
13,97,-0.09462320247075695
14,97,-0.09289669608733675
15,97,-0.09119155925418454
16,97,-0.0895248851766155
17,97,-0.08784170530998381
18,97,-0.08606100640099612
19,97,-0.08410301156072819
20,97,-0.08198662426093506
21,97,-0.07952632507476665
22,97,-0.07681503275580326
23,97,-0.07372686633334524
24,97,-0.07052664818729681
25,97,-0.06723017135027476
26,97,-0.06420968868951604
27,97,-0.06164003981575661
28,97,-0.05983560124695941
29,97,-0.05901371112850029
30,97,-0.0592748528915763
31,97,-0.06081720024576498
32,97,-0.06354174460284412
33,97,-0.06753743907665921
34,97,-0.07254663412822993
35,97,-0.07834807027393254
36,97,-0.08472596539650112
37,97,-0.09130439469026896
38,97,-0.09777524615492439
39,97,-0.10363101569328137
40,97,-0.10850480854333
41,97,-0.11199379498248163
42,97,-0.11391435545374407
43,97,-0.11401948837919917
44,97,-0.1123799103552301
45,97,-0.10912324601667933
46,97,-0.104592819341633
47,97,-0.09919999903195276
48,97,-0.0932794426835244
49,97,-0.08732675586907135
50,97,-0.08176943293892691
51,97,-0.07687544219970732
52,97,-0.07278549305647175
53,97,-0.06953383009386016
54,97,-0.06708032666119834
55,97,-0.06531390731834108
56,97,-0.06403009410041705
57,97,-0.06297207652187353
58,97,-0.061886017990218534
59,97,-0.060670193586702226
60,97,-0.05916661408446089
61,97,-0.0574136992881904
62,97,-0.055596742229681695
63,97,-0.053787239783559926
64,97,-0.05238203128010355
65,97,-0.05165239152574941
66,97,-0.05186436052827048
67,97,-0.053238964338561345
68,97,-0.05581749816155934
69,97,-0.05941548847658851
70,97,-0.06399655860786879
71,97,-0.06908976242539211
72,97,-0.07441319329427643
73,97,-0.07949717063365824
74,97,-0.08411532009722578
75,97,-0.08792114220523217
76,97,-0.09078263542414788
77,97,-0.09262307751305343
78,97,-0.09346732649191836
79,97,-0.09349747933356412
80,97,-0.09275961683579226
81,97,-0.0914725025277221
82,97,-0.0897237123326704
83,97,-0.08779617961408803
84,97,-0.08577909160430863
85,97,-0.0838364154642477
86,97,-0.08218191877131176
87,97,-0.08092434044374386
88,97,-0.08031244476660504
89,97,-0.0805155313510113
90,97,-0.08165696652667975
91,97,-0.08376868809500593
92,97,-0.08682446285547485
93,97,-0.09063598502780223
94,97,-0.09494711775914766
95,97,-0.0993959751112925
96,97,-0.10344619509032782
97,97,-0.10676998095550516
98,97,-0.10891810392513435
99,97,-0.10967915339460887
0,98,-0.09904513362107537
1,98,-0.09926794373586745
2,98,-0.09996005540051556
3,98,-0.1009499996644081
4,98,-0.10205361531734525
5,98,-0.10301311614784936
6,98,-0.1037441643047714
7,98,-0.1040356312687436
8,98,-0.10383437606924417
9,98,-0.10315899793567951
10,98,-0.10207882259965118
11,98,-0.100708173377825
12,98,-0.09921916977145884
13,98,-0.09750002968303306
14,98,-0.09580989788992156
15,98,-0.09414677894437773
16,98,-0.09252257836760691
17,98,-0.09088018200782244
18,98,-0.0891294636294333
19,98,-0.08718440258599003
20,98,-0.08506150027642434
21,98,-0.08256953236741538
22,98,-0.07980468257665052
23,98,-0.07664325948098849
24,98,-0.07336204285911663
25,98,-0.06998376130741235
26,98,-0.06689701485902333
27,98,-0.06428551892986434
28,98,-0.06247794788214378
29,98,-0.061694435144090676
30,98,-0.062041009763561306
31,98,-0.06371331945138081
32,98,-0.066608537637876
33,98,-0.07080810846764507
34,98,-0.07604357176387566
35,98,-0.0820850136124136
36,98,-0.08870221266442968
37,98,-0.09551157979240088
38,98,-0.1021959331992548
39,98,-0.10823704315134819
40,98,-0.11326069311689935
41,98,-0.11685351933101629
42,98,-0.11883360942556465
43,98,-0.11894648410725495
44,98,-0.11726179563993355
45,98,-0.11391031114726502
46,98,-0.10924061151035858
47,98,-0.10366845952921722
48,98,-0.09754015825546958
49,98,-0.09135830929972144
50,98,-0.08556082261929987
51,98,-0.08042374743672553
52,98,-0.0760961094238155
53,98,-0.07261787512106821
54,98,-0.06995474045652372
55,98,-0.06799843519274873
56,98,-0.06654891024209064
57,98,-0.06534612106224813
58,98,-0.06413726933897124
59,98,-0.06281962798584573
60,98,-0.061232900025970594
61,98,-0.0594129562841772
62,98,-0.05755003695594496
63,98,-0.055714357685246796
64,98,-0.054308227471665305
65,98,-0.05360956668937433
66,98,-0.053886323898041155
67,98,-0.05536454737466556
68,98,-0.0580838540536206
69,98,-0.06185367820489773
70,98,-0.06663222462702834
71,98,-0.07193481747162878
72,98,-0.07746635477815289
73,98,-0.08274417974644166
74,98,-0.08753149870881316
75,98,-0.0914748382729158
76,98,-0.09443805893170065
77,98,-0.09634660734991485
78,98,-0.09723201863380382
79,98,-0.09728294267370075
80,98,-0.0965539988656019
81,98,-0.09527008491386368
82,98,-0.0935233408199565
83,98,-0.09159835603350075
84,98,-0.08958134786553273
85,98,-0.08763280665789352
86,98,-0.08595508375128702
87,98,-0.08465195360622602
88,98,-0.08396265511601086
89,98,-0.0840493479199722
90,98,-0.08503686296808155
91,98,-0.08695240545239358
92,98,-0.0897820632389994
93,98,-0.09334396436497627
94,98,-0.09740017279909807
95,98,-0.10160486170661898
96,98,-0.1054412847643107
97,98,-0.10859667885324598
98,98,-0.11063845957869489
99,98,-0.11136292914125079
0,99,-0.09981185682408977
1,99,-0.10003945132120862
2,99,-0.1007457947198418
3,99,-0.10175704992616375
4,99,-0.10288635397137114
5,99,-0.10387227152750711
6,99,-0.10462811969500763
7,99,-0.10494018373265135
8,99,-0.10475387575843342
9,99,-0.10408887387438881
10,99,-0.10301555951082264
11,99,-0.10165012524703343
12,99,-0.10016670649383741
13,99,-0.09845346208658157
14,99,-0.09677225731138606
15,99,-0.09512004768930638
16,99,-0.09350685537538084
17,99,-0.09187484592621331
18,99,-0.0901308181355489
19,99,-0.08818677003637276
20,99,-0.08605857266229577
21,99,-0.08355327167100768
22,99,-0.08076836382406327
23,99,-0.07758109040241834
24,99,-0.07427240763172449
25,99,-0.07086743831678177
26,99,-0.06776027386513306
27,99,-0.06513754305433395
28,99,-0.06333258936501807
29,99,-0.06256628614937654
30,99,-0.06294633278866968
31,99,-0.06466730962893052
32,99,-0.06762493969745265
33,99,-0.07189799951720488
34,99,-0.07721426508851437
35,99,-0.08334086687773379
36,99,-0.09004265897874575
37,99,-0.09693345634877915
38,99,-0.10369303531024343
39,99,-0.10979956448500161
40,99,-0.1148764179315549
41,99,-0.11850672943091922
42,99,-0.12050928401913552
43,99,-0.1206271681276121
44,99,-0.11892979556432692
45,99,-0.11554905193133891
46,99,-0.11083537123340648
47,99,-0.10520598212224286
48,99,-0.0990110909087889
49,99,-0.09275555491149134
50,99,-0.08688066419290408
51,99,-0.08166502773656248
52,99,-0.07726034960705874
53,99,-0.07370838224869658
54,99,-0.07097671637893654
55,99,-0.06895793508829229
56,99,-0.06745345680610626
57,99,-0.06620214033773664
58,99,-0.06495153357354866
59,99,-0.0635986246597895
60,99,-0.06198236678210378
61,99,-0.0601378540177393
62,99,-0.05825709250075306
63,99,-0.05641002416450647
64,99,-0.05500090446093964
65,99,-0.05431007736569882
66,99,-0.05460621838301449
67,99,-0.056117183653441316
68,99,-0.05888206165673182
69,99,-0.06270823158229177
70,99,-0.06755203056854953
71,99,-0.07292411121215991
72,99,-0.0785248562842753
73,99,-0.08386722849900252
74,99,-0.08871091537275788
75,99,-0.09270014905723656
76,99,-0.09569742616622534
77,99,-0.09762901538488222
78,99,-0.09852872273859248
79,99,-0.09858740123036114
80,99,-0.09786247854935937
81,99,-0.0965807971842878
82,99,-0.094835846530259
83,99,-0.09291255685457145
84,99,-0.09089592355212517
85,99,-0.08894508356479491
86,99,-0.08725837121346558
87,99,-0.08593785911671148
88,99,-0.08521953288527584
89,99,-0.08526324480772018
90,99,-0.08619449596062623
91,99,-0.08803907887795503
92,99,-0.09078748674801318
93,99,-0.0942602788854856
94,99,-0.09822589484247146
95,99,-0.10234413579746615
96,99,-0.10610509263915446
97,99,-0.10920116390116164
98,99,-0.11120552951979334
99,99,-0.1119171333812119


==> data/heatmaps/laplace_A72_matrix.csv <==
x,y,z
0,0,-0.23215787196113524
1,0,-0.23061140120807977
2,0,-0.22609793347965024
3,0,-0.21888046801905148
4,0,-0.20954383773732843
5,0,-0.19839498265719158
6,0,-0.18626645011408982
7,0,-0.17368179617005808
8,0,-0.16118353718320577
9,0,-0.14935961602805037
10,0,-0.13844793777752784
11,0,-0.12887666686401644
12,0,-0.12087252755009104
13,0,-0.11434323813864467
14,0,-0.10953964265263494
15,0,-0.10624889396967774
16,0,-0.10452618230556254
17,0,-0.10415145204569853
18,0,-0.10516617102348391
19,0,-0.107193816704239
20,0,-0.11024316091607034
21,0,-0.11411518482054817
22,0,-0.11862950608701794
23,0,-0.12350620153938507
24,0,-0.12856735916557227
25,0,-0.13345163529811543
26,0,-0.13796771925353823
27,0,-0.1417783834021975
28,0,-0.14462621126131125
29,0,-0.14645642257892177
30,0,-0.14714250432189147
31,0,-0.1470331466589414
32,0,-0.14629805208005564
33,0,-0.14540073288117128
34,0,-0.1447324165746977
35,0,-0.14463440068448108
36,0,-0.14560457514289737
37,0,-0.1476760771465706
38,0,-0.15098168569420523
39,0,-0.15534600760747708
40,0,-0.16047016972697747
41,0,-0.16603927324467804
42,0,-0.17153691010025796
43,0,-0.17671794664784102
44,0,-0.18110610468283994
45,0,-0.18447218103756313
46,0,-0.18677954128452257
47,0,-0.18779717337201873
48,0,-0.18778689626560663
49,0,-0.1869730189873735
50,0,-0.18561238913844136
51,0,-0.18407309651229298
52,0,-0.18281159738853603
53,0,-0.1818582775831601
54,0,-0.18172121196857915
55,0,-0.1822126725455746
56,0,-0.18340507250377414
57,0,-0.18504963934719854
58,0,-0.18680621261410124
59,0,-0.18846173149086098
60,0,-0.18953844824955013
61,0,-0.1897953766529099
62,0,-0.18920744136539724
63,0,-0.1874247754640237
64,0,-0.1847453661284817
65,0,-0.1812044134885582
66,0,-0.17717829391949635
67,0,-0.17296487810290273
68,0,-0.16923371195025538
69,0,-0.1662199698293989
70,0,-0.16433708704244054
71,0,-0.16386555326607777
72,0,-0.16491665904322872
73,0,-0.16736138466512784
74,0,-0.17099421236071066
75,0,-0.17539541717906104
76,0,-0.180066341949896
77,0,-0.18451504367658345
78,0,-0.18819842554512434
79,0,-0.1908082497138821
80,0,-0.1918686289945981
81,0,-0.19141926648444496
82,0,-0.1892771181946955
83,0,-0.18553888965652732
84,0,-0.18029098497027007
85,0,-0.1736068754680673
86,0,-0.16580465768402064
87,0,-0.15691482645252108
88,0,-0.14727200967263343
89,0,-0.13702807855588617
90,0,-0.12639630281319114
91,0,-0.1156649734293751
92,0,-0.10498013608321344
93,0,-0.09479100721000577
94,0,-0.08535073980510788
95,0,-0.07695903191688558
96,0,-0.07009849525184109
97,0,-0.06483089729044877
98,0,-0.06164202698437293
99,0,-0.060567454583178915
0,1,-0.2299928142247154
1,1,-0.2284375636218101
2,1,-0.22389836358797766
3,1,-0.21664095147389162
4,1,-0.2072536077193945
5,1,-0.19604831905689935
6,1,-0.1838632975022847
7,1,-0.17122669395121193
8,1,-0.15868687107104051
9,1,-0.1468359946820783
10,1,-0.13591596861806465
11,1,-0.12635794911602716
12,1,-0.1183884271140414
13,1,-0.11191711401170323
14,1,-0.1071921910815945
15,1,-0.10399756334300037
16,1,-0.10238426138494106
17,1,-0.10212623108691332
18,1,-0.10325765560355649
19,1,-0.10539831846290326
20,1,-0.10854940348963282
21,1,-0.11250831931556604
22,1,-0.1170940050687932
23,1,-0.12202387376601109
24,1,-0.12712242933503148
25,1,-0.13203021525350778
26,1,-0.13655713332263986
27,1,-0.14036968517848436
28,1,-0.1432132746112984
29,1,-0.1450327870716137
30,1,-0.14570454398381116
31,1,-0.14557496317593177
32,1,-0.14481283770783193
33,1,-0.1438813620752626
34,1,-0.1431687289605179
35,1,-0.1430172464779389
36,1,-0.14392266928098252
37,1,-0.14591830343761103
38,1,-0.14913764413086028
39,1,-0.15340656522221252
40,1,-0.15842812702612719
41,1,-0.1638882483848647
42,1,-0.16927290294006525
43,1,-0.17433803132098546
44,1,-0.17861026119044254
45,1,-0.1818607072927989
46,1,-0.18405368275034562
47,1,-0.18496111960757844
48,1,-0.18484427960174798
49,1,-0.18392913690604473
50,1,-0.1824727822204295
51,1,-0.18084438286405202
52,1,-0.17950085884876898
53,1,-0.1784749693924823
54,1,-0.1782752281442299
55,1,-0.1787159271971177
56,1,-0.17987163327143207
57,1,-0.1814951290789395
58,1,-0.18324781924820854
59,1,-0.184916303240243
60,1,-0.186022885976854
61,1,-0.18632675487424422
62,1,-0.18579982989831478
63,1,-0.18409138822880777
64,1,-0.18149645167159179
65,1,-0.17804953973427473
66,1,-0.17412425223210448
67,1,-0.17001763139342074
68,1,-0.1663942167924688
69,1,-0.16348889553864865
70,1,-0.16170991941271495
71,1,-0.16133430117315584
72,1,-0.1624704118767113
73,1,-0.16498640569170675
74,1,-0.16867619901313446
75,1,-0.17312243694414065
76,1,-0.1778283658422879
77,1,-0.18230809832402883
78,1,-0.1860252473870787
79,1,-0.1886780565346271
80,1,-0.18979765251697245
81,1,-0.18942790450910252
82,1,-0.18738777601083711
83,1,-0.1837762636341722
84,1,-0.1786756117553523
85,1,-0.17215950030094973
86,1,-0.16453986967462697
87,1,-0.15584399235558521
88,1,-0.1464025427285378
89,1,-0.13636253917138674
90,1,-0.12593435578492063
91,1,-0.11540231446724647
92,1,-0.10490982750798139
93,1,-0.09490076372821932
94,1,-0.08562471296954755
95,1,-0.07737675270800537
96,1,-0.07063338911393657
97,1,-0.06545411743081786
98,1,-0.062319157200363406
99,1,-0.06126303939072386
0,2,-0.22360104983272322
1,2,-0.2220189390682208
2,2,-0.217401211590186
3,2,-0.21002201759984018
4,2,-0.20048050271634565
5,2,-0.189104227624739
6,2,-0.17674877708577696
7,2,-0.16395640898917918
8,2,-0.1512930745675476
9,2,-0.13936357604961813
10,2,-0.1284214819643239
11,2,-0.11890651976136724
12,2,-0.11104424138920876
13,2,-0.10474989904923859
14,2,-0.1002635558561451
15,2,-0.09735929726139148
16,2,-0.09607574041547196
17,2,-0.09616900878700108
18,2,-0.09765166553461313
19,2,-0.10013237923885754
20,2,-0.10358972506310238
21,2,-0.10781023717845528
22,2,-0.11261058194395446
23,2,-0.11770013037039462
24,2,-0.12291035838825337
25,2,-0.1278875377483928
26,2,-0.13244543319342483
27,2,-0.1362621120051699
28,2,-0.1390919850246064
29,2,-0.1408797361264078
30,2,-0.1415107700158842
31,2,-0.14132531387895142
32,2,-0.14048977143829688
33,2,-0.13946634661806456
34,2,-0.1386339614227836
35,2,-0.13833729585530818
36,2,-0.13906495625633397
37,2,-0.14084987855858344
38,2,-0.14382685825330555
39,2,-0.1478247967961579
40,2,-0.1525520014729409
41,2,-0.15769658370845718
42,2,-0.16275145695090032
43,2,-0.16747592655701737
44,2,-0.1714054265521554
45,2,-0.17431236189713673
46,2,-0.17616423994604702
47,2,-0.17674195965810213
48,2,-0.1763054254652161
49,2,-0.17508572730275773
50,2,-0.1733408747741123
51,2,-0.1714431674890875
52,2,-0.16985098358327377
53,2,-0.16860399676625093
54,2,-0.16821194698150066
55,2,-0.16849502719469456
56,2,-0.16953409136112896
57,2,-0.17108655533775163
58,2,-0.17281859490231
59,2,-0.17451612818967988
60,2,-0.17570203375453275
61,2,-0.17613645069377526
62,2,-0.1757829484567992
63,2,-0.1742888382923411
64,2,-0.17194072082293133
65,2,-0.16877123109770764
66,2,-0.16514585764434742
67,2,-0.1613589563030473
68,2,-0.15805997600546107
69,2,-0.15548247130118398
70,2,-0.154018870109212
71,2,-0.15393546810264525
72,2,-0.15533151638192066
73,2,-0.15806638806498086
74,2,-0.16193196875974536
75,2,-0.16651744494993181
76,2,-0.17133142357397446
77,2,-0.17590542546167853
78,2,-0.17972258779900585
79,2,-0.1824999802684033
80,2,-0.18378915299035725
81,2,-0.18364621960699878
82,2,-0.18189607304702804
83,2,-0.17864457251107524
84,2,-0.17396201372866926
85,2,-0.16792305994931667
86,2,-0.16082203983660293
87,2,-0.15267727824902977
88,2,-0.1438083265638852
89,2,-0.13434858213440748
90,2,-0.12450046882258903
91,2,-0.11453719083419855
92,2,-0.10459485324463458
93,2,-0.0951019080612241
94,2,-0.08629763404314872
95,2,-0.07846354611774586
96,2,-0.07205813615564693
97,2,-0.0671340949002115
98,2,-0.06415502168420062
99,2,-0.06315227410959778
0,3,-0.21388367379313422
1,3,-0.21225664234225405
2,3,-0.20750778393721703
3,3,-0.19992470850593236
4,3,-0.19012406434922013
5,3,-0.17845849900004396
6,3,-0.16581148419663805
7,3,-0.15274794201195618
8,3,-0.13986204589218687
9,3,-0.12777904398353712
10,3,-0.11677125379810604
11,3,-0.10729246341907128
12,3,-0.09956723805407819
13,3,-0.09352054909595608
14,3,-0.08938021575795574
15,3,-0.08690557119552977
16,3,-0.08611640256094688
17,3,-0.08674103052726423
18,3,-0.088757996937602
19,3,-0.09175841002797824
20,3,-0.09568456752822385
21,3,-0.10030517766699631
22,3,-0.10543283961033012
23,3,-0.11076356265311915
24,3,-0.11613948071953928
25,3,-0.12121615418072906
26,3,-0.12581362813034502
27,3,-0.12962915802654607
28,3,-0.13243245009653037
29,3,-0.13416879658325342
30,3,-0.1347390642240498
31,3,-0.13447398716289172
32,3,-0.13353630178971798
33,3,-0.1323860552829501
34,3,-0.13138659529431607
35,3,-0.13088504380084487
36,3,-0.13135706853790907
37,3,-0.13283346519438055
38,3,-0.13544965697838052
39,3,-0.13903840056354966
40,3,-0.1433155621525657
41,3,-0.14797251984509785
42,3,-0.1525132000197118
43,3,-0.15670248988590174
44,3,-0.16009030947589054
45,3,-0.16245157110915898
46,3,-0.16375951267582423
47,3,-0.16380979063524137
48,3,-0.16286043582931597
49,3,-0.16115113543219195
50,3,-0.1589418285557258
51,3,-0.1566097867107601
52,3,-0.1546159590352545
53,3,-0.15301130640182237
54,3,-0.15230730721395958
55,3,-0.15233362717299315
56,3,-0.15318081795248872
57,3,-0.1546135775724906
58,3,-0.1563053242962269
59,3,-0.1580408572608576
60,3,-0.15934396836564702
61,3,-0.15997633986989968
62,3,-0.15988837159784453
63,3,-0.15872502845377312
64,3,-0.15675994810317206
65,3,-0.15402320585417328
66,3,-0.15086808136402396
67,3,-0.14758496230842866
68,3,-0.14479944314734894
69,3,-0.14274284212024213
70,3,-0.14178213966624753
71,3,-0.1421662226312037
72,3,-0.14397939664013393
73,3,-0.14706652692439093
74,3,-0.15121586957229738
75,3,-0.15602659190244594
76,3,-0.16101557925958332
77,3,-0.16574144882906694
78,3,-0.16971819766422414
79,3,-0.17269234486229834
80,3,-0.1742475433711661
81,3,-0.17445906060765992
82,3,-0.17316124492390372
83,3,-0.1704706901391546
84,3,-0.16643907822981419
85,3,-0.16114320571159624
86,3,-0.1548502780706258
87,3,-0.1475652785429702
88,3,-0.13959080855602224
89,3,-0.13103972205044556
90,3,-0.12210240268541384
91,3,-0.11303478574063774
92,3,-0.10396156174101634
93,3,-0.0952864570372185
94,3,-0.08723182000267116
95,3,-0.08005694997518731
96,3,-0.07419086954450904
97,3,-0.06967492742751347
98,3,-0.06694526775845588
99,3,-0.06602791102159244
0,4,-0.20177300639716123
1,4,-0.2000813755839772
2,4,-0.19514444453488977
3,4,-0.18726830687410256
4,4,-0.17709408484824962
5,4,-0.1650092509953538
6,4,-0.15193565256049624
7,4,-0.138469615345457
8,4,-0.12524371123981837
9,4,-0.11291135737337754
10,4,-0.10176997760572704
11,4,-0.0922923106345479
12,4,-0.08470217083049647
13,4,-0.0789380647120197
14,4,-0.07521216222994553
15,4,-0.07326515547538293
16,4,-0.0730929674782601
17,4,-0.07438779985022848
18,4,-0.07708375204310869
19,4,-0.08074864703667117
20,4,-0.08527630353819404
21,4,-0.09041074780907365
22,4,-0.0959580202743382
23,4,-0.10159525886865595
24,4,-0.10717736292463087
25,4,-0.11237216735480615
26,4,-0.11700807036959304
27,4,-0.12080903059631964
28,4,-0.12356693373658345
29,4,-0.12523029705153021
30,4,-0.1257229825232571
31,4,-0.12536503683622868
32,4,-0.12431581579858175
33,4,-0.12303252937726938
34,4,-0.12185758332634578
35,4,-0.12113946007411869
36,4,-0.1213343238532616
37,4,-0.12246729616435914
38,4,-0.12467166039368749
39,4,-0.12778280910697504
40,4,-0.1315243423305219
41,4,-0.13559050732601463
42,4,-0.13949859882086457
43,4,-0.14302023709842615
44,4,-0.1457241264397453
45,4,-0.14738837211370992
46,4,-0.1479941389097803
47,4,-0.1473566210070203
48,4,-0.14573149795523932
49,4,-0.14337035232074413
50,4,-0.14053674811475503
51,4,-0.1376148270919657
52,4,-0.13507017973552138
53,4,-0.13297005460935907
54,4,-0.13182905555095203
55,4,-0.13149063208311418
56,4,-0.13205865305008047
57,4,-0.1333081289085385
58,4,-0.13492197216874047
59,4,-0.1366837509422112
60,4,-0.1381183181238157
61,4,-0.1389888122339471
62,4,-0.13922779264794372
63,4,-0.13847754018570413
64,4,-0.13699440097025217
65,4,-0.1348048640811612
66,4,-0.13224678454298555
67,4,-0.12960547024522384
68,4,-0.1274756220227573
69,4,-0.12608583175915555
70,4,-0.12577013076679577
71,4,-0.12675510772805865
72,4,-0.12910594917775597
73,4,-0.1326487517235364
74,4,-0.13716734031459055
75,4,-0.1422737710936417
76,4,-0.14749572853543214
77,4,-0.1524259738771434
78,4,-0.15661808940603805
79,4,-0.15985550935420179
80,4,-0.16176231308963906
81,4,-0.1624373861022832
82,4,-0.1617268326053818
83,4,-0.15976033896004083
84,4,-0.15656567070163874
85,4,-0.15222324044407287
86,4,-0.14696644240484602
87,4,-0.140784457990776
88,4,-0.13395909936480166
89,4,-0.12657844802652107
90,4,-0.11881826684657426
91,4,-0.1109125920875158
92,4,-0.1029715097438384
93,4,-0.09536591751839296
94,4,-0.08829502936441713
95,4,-0.08198781973987934
96,4,-0.07683335107776657
97,4,-0.07285714081444894
98,4,-0.07045761333483824
99,4,-0.06965322951054986
0,5,-0.18875091780410003
1,5,-0.18697511433856562
2,5,-0.1817938200701974
3,5,-0.17353591337905527
4,5,-0.16287328377620724
5,5,-0.15023681142429268
6,5,-0.1365958690548723
7,5,-0.12258578565342759
8,5,-0.10888612132839626
9,5,-0.09618527145266853
10,5,-0.08481079743978626
11,5,-0.07525849136982288
12,5,-0.06775217584981874
13,5,-0.062247710892734176
14,5,-0.0589395154529484
15,5,-0.05754767211237777
16,5,-0.058041455097736616
17,5,-0.060071257662457356
18,5,-0.06351924770024198
19,5,-0.0679257130723272
20,5,-0.0731262536610302
21,5,-0.07883413963372732
22,5,-0.08484624481479841
23,5,-0.09081596421401628
24,5,-0.09661178091846523
25,5,-0.10191662398392509
26,5,-0.10656925229886838
27,5,-0.11032757969769591
28,5,-0.11301277629445394
29,5,-0.11458046654206555
30,5,-0.11498510264300421
31,5,-0.11453579377393908
32,5,-0.11338904456624732
33,5,-0.11199746387137566
34,5,-0.11067692238430027
35,5,-0.10977378825100459
36,5,-0.10971683051502623
37,5,-0.1105199924113549
38,5,-0.11230974463796883
39,5,-0.11492167400047038
40,5,-0.11808618574923457
41,5,-0.12150007386753714
42,5,-0.12469613957455294
43,5,-0.12745455439926445
44,5,-0.1293671270195773
45,5,-0.13021673514595022
46,5,-0.12999543819296377
47,5,-0.12854229293498065
48,5,-0.12611062452197075
49,5,-0.12296690395942278
50,5,-0.11938021722016856
51,5,-0.11574259302233258
52,5,-0.11252606356811157
53,5,-0.10981827171053737
54,5,-0.10813758691347175
55,5,-0.10734465384484793
56,5,-0.1075590320642732
57,5,-0.10856830609009194
58,5,-0.11006611118318688
59,5,-0.11183486872869253
60,5,-0.1134006658958242
61,5,-0.11452784578068531
62,5,-0.11512765008956194
63,5,-0.11484049769660487
64,5,-0.11390244425365381
65,5,-0.11233589181574644
66,5,-0.11046175031242456
67,5,-0.1085596532384443
68,5,-0.1071884158609464
69,5,-0.10657343645107176
70,5,-0.10701018594227207
71,5,-0.10869927127259871
72,5,-0.11168350123534765
73,5,-0.1157667690240487
74,5,-0.12072766800702084
75,5,-0.1261928097665077
76,5,-0.13170224794612295
77,5,-0.13688671100226202
78,5,-0.1413450979425761
79,5,-0.1449017242548507
80,5,-0.14722585465005977
81,5,-0.1484419234584493
82,5,-0.14840907582311047
83,5,-0.14727087622668478
84,5,-0.14502781401279208
85,5,-0.14176588220834674
86,5,-0.1376815305875425
87,5,-0.1327481970665758
88,5,-0.12722573064183962
89,5,-0.12117684320128319
90,5,-0.11476239231797081
91,5,-0.10819226659532433
92,5,-0.10156036148782732
93,5,-0.09519875947717082
94,5,-0.08927818777101493
95,5,-0.08399020390697842
96,5,-0.07967476456906297
97,5,-0.0763372791107031
98,5,-0.07432892409087799
99,5,-0.07365835113341745
0,6,-0.17608161286716495
1,6,-0.1742024954437511
2,6,-0.16872211875033827
3,6,-0.15999576810372673
4,6,-0.14873176061792037
5,6,-0.13541186296424712
6,6,-0.1210607537695978
7,6,-0.1063592726850402
8,6,-0.09204082819906034
9,6,-0.07883452968690108
10,6,-0.06710152978666883
11,6,-0.05736355039971386
12,6,-0.04984550129847776
13,6,-0.04452391823451762
14,6,-0.041574490551283816
15,6,-0.04069656524370657
16,6,-0.041832264906588534
17,6,-0.044587439922906924
18,6,-0.04878816231939709
19,6,-0.05394471813906421
20,6,-0.059827596800460014
21,6,-0.066114205107624
22,6,-0.07258938492850575
23,6,-0.07887846403536969
24,6,-0.08486264781004138
25,6,-0.09024214725286583
26,6,-0.09486788856065687
27,6,-0.09853846780970343
28,6,-0.10111184556262742
29,6,-0.10255652066553012
30,6,-0.10286582378012099
31,6,-0.10233978671476507
32,6,-0.10113397971417726
33,6,-0.09969475990692445
34,6,-0.09830669908023992
35,6,-0.09730886882425693
36,6,-0.09709379062860535
37,6,-0.09765669965690904
38,6,-0.09911013334476593
39,6,-0.10128531795271556
40,6,-0.10391629745208775
41,6,-0.10670074222434778
42,6,-0.10918741781551944
43,6,-0.11116605918505229
44,6,-0.11225447482502204
45,6,-0.11224149817280704
46,6,-0.1111326741238372
47,6,-0.10879369053873233
48,6,-0.10547528749157209
49,6,-0.10146087713746965
50,6,-0.09702689005007414
51,6,-0.09257347488801315
52,6,-0.08858102570866322
53,6,-0.08516150262312294
54,6,-0.08283808967462392
55,6,-0.08149255454827653
56,6,-0.08126274364713026
57,6,-0.08195191119284573
58,6,-0.08326609041705524
59,6,-0.08498810124820011
60,6,-0.08664646125816944
61,6,-0.08800674283338594
62,6,-0.08895696023319033
63,6,-0.08913740715888707
64,6,-0.08876175815385068
65,6,-0.08784777946857503
66,6,-0.08669889278644405
67,6,-0.08558826522403251
68,6,-0.08503542160906363
69,6,-0.0852615633766618
70,6,-0.08651969538823323
71,6,-0.08898170242446213
72,6,-0.09266555563863221
73,6,-0.09735026475664199
74,6,-0.10280828656505037
75,6,-0.10868092827695364
76,6,-0.1145211492494127
77,6,-0.11999795408610225
78,6,-0.12475811468448228
79,6,-0.12866733347891568
80,6,-0.13144141954217048
81,6,-0.13323008391125768
82,6,-0.13390641075966414
83,6,-0.13362777634392842
84,6,-0.13236695951582078
85,6,-0.13021876358470763
86,6,-0.127343903259316
87,6,-0.12370330275643937
88,6,-0.11953663916028745
89,6,-0.1148843133742048
90,6,-0.10989409313333454
91,6,-0.1047512637123873
92,6,-0.09953274365852849
93,6,-0.09452696188418486
94,6,-0.08987058490583877
95,6,-0.08571055456559407
96,6,-0.08232891810894216
97,6,-0.07970588486296037
98,6,-0.07813603645809053
99,6,-0.0776154085615417
0,7,-0.16478024249408918
1,7,-0.16278252459505893
2,7,-0.15695984120065987
3,7,-0.14769608174538007
4,7,-0.1357399528096721
5,7,-0.12162908669415629
6,7,-0.10644859997046296
7,7,-0.0909289811970666
8,7,-0.07586167453064263
9,7,-0.0620204708284291
10,7,-0.04980163091204304
11,7,-0.0397542942491782
12,7,-0.03210589573154721
13,7,-0.026856464664888335
14,7,-0.024163104696526716
15,7,-0.023706270922048134
16,7,-0.02540254475297843
17,7,-0.028813518409151584
18,7,-0.033708302648847166
19,7,-0.039566786274008336
20,7,-0.04609053799049434
21,7,-0.052917385471118905
22,7,-0.05981735591285542
23,7,-0.06638434614524158
24,7,-0.07250979789296252
25,7,-0.07791257032386056
26,7,-0.08245697939764796
27,7,-0.08598763268491894
28,7,-0.08840617994064814
29,7,-0.08970048374703765
30,7,-0.08991058647825412
31,7,-0.08933046861238836
32,7,-0.08811751871689921
33,7,-0.08671006649274204
34,7,-0.08535769519585301
35,7,-0.08438596265204978
36,7,-0.08414241850550752
37,7,-0.08459545648292988
38,7,-0.08583562702915515
39,7,-0.08768469054848538
40,7,-0.0898764640378431
41,7,-0.09210780310786504
42,7,-0.09394340752078278
43,7,-0.09518376024789177
44,7,-0.09547475178987952
45,7,-0.09461241762528516
46,7,-0.09261820454503322
47,7,-0.08938560469778167
48,7,-0.08516221331410634
49,7,-0.08024902152556024
50,7,-0.07493091717788047
51,7,-0.06961488340039068
52,7,-0.06479066740848793
53,7,-0.06059706222004024
54,7,-0.05756234004820726
55,7,-0.05559243851166684
56,7,-0.05484511839404149
57,7,-0.05514195516934706
58,7,-0.056202473542725784
59,7,-0.057811995165138796
60,7,-0.05950302843666577
61,7,-0.06104210468583915
62,7,-0.06229353857361275
63,7,-0.06289996095983952
64,7,-0.06305164576315292
65,7,-0.06276165896906605
66,7,-0.06231689192918566
67,7,-0.061983954548850306
68,7,-0.06224227785151015
69,7,-0.06330856058048084
70,7,-0.06539235555646883
71,7,-0.06863627368875314
72,7,-0.07303279718871636
73,7,-0.07833523236695328
74,7,-0.08430953136848984
75,7,-0.0906110102259845
76,7,-0.09680528268836497
77,7,-0.1025967084306103
78,7,-0.10767923501498444
79,7,-0.11195679253887647
80,7,-0.11518923129460745
81,7,-0.11754834597104491
82,7,-0.11892086809893954
83,7,-0.11947595895071572
84,7,-0.11916008550451807
85,7,-0.11808010462937091
86,7,-0.11636535916022694
87,7,-0.11396968814460706
88,7,-0.11111673086270457
89,7,-0.10783074755909183
90,7,-0.1042504117012868
91,7,-0.10053797342516191
92,7,-0.09675405659436365
93,7,-0.09314079626619787
94,7,-0.0897961602668147
95,7,-0.0868164436542429
96,7,-0.08441861394112493
97,7,-0.08255283733524266
98,7,-0.0814489683807551
99,7,-0.08108761010407761
0,8,-0.15569152391708485
1,8,-0.15356373342820007
2,8,-0.14736674647156178
3,8,-0.1375142003480505
4,8,-0.12479782933860406
5,8,-0.10981404726589972
6,8,-0.09371139783343096
7,8,-0.0772721629264197
8,8,-0.061347625804955896
9,8,-0.046758424015934
10,8,-0.0339353806903091
11,8,-0.02345464959853416
12,8,-0.015547400163086422
13,8,-0.010238574719551252
14,8,-0.007667033130928758
15,8,-0.007497201939258957
16,8,-0.009622935136576416
17,8,-0.01356422205662966
18,8,-0.019035072357837635
19,8,-0.02548654759903002
20,8,-0.03255068356520496
21,8,-0.03982384595565236
22,8,-0.04705926484075462
23,8,-0.053817967868781125
24,8,-0.059998589901624655
25,8,-0.06534002475382295
26,8,-0.06972156303982047
27,8,-0.0730382256951998
28,8,-0.07524176159222407
29,8,-0.07634647402937844
30,8,-0.07644593566510594
31,8,-0.07583160624108132
32,8,-0.0746655086049941
33,8,-0.07337557982009457
34,8,-0.07217327798935003
35,8,-0.0713634568710404
36,8,-0.07124035478955193
37,8,-0.0717374291325541
38,8,-0.0729150237812064
39,8,-0.0745805997203206
40,8,-0.07646402615409897
41,8,-0.07826006994491763
42,8,-0.07954912485001842
43,8,-0.08014379170890606
44,8,-0.07971899295353069
45,8,-0.07807862153003953
46,8,-0.07526145297924813
47,8,-0.07118750675817864
48,8,-0.06609955625663133
49,8,-0.06031460349004192
50,8,-0.05412571607666905
51,8,-0.04794377356120094
52,8,-0.04226786471735977
53,8,-0.03726509571151837
54,8,-0.033469116063315596
55,8,-0.030813269128884713
56,8,-0.02947726731235889
57,8,-0.02930467079841037
58,8,-0.030030583645384468
59,8,-0.03144676219108078
60,8,-0.033092682273490936
61,8,-0.03473598545861023
62,8,-0.03621850706258556
63,8,-0.03718803110859881
64,8,-0.03781075387087185
65,8,-0.038094542042017565
66,8,-0.03831081861608254
67,8,-0.038718954181604204
68,8,-0.0397585819609958
69,8,-0.04164105554445996
70,8,-0.04453327773990168
71,8,-0.04854901311227877
72,8,-0.05365554960189911
73,8,-0.059580870878562564
74,8,-0.06608411276465631
75,8,-0.07283283663127804
76,8,-0.07940419371880125
77,8,-0.08553216412747133
78,8,-0.09095435486142378
79,8,-0.09560689336285577
80,8,-0.0992883175258612
81,8,-0.10218726765651809
82,8,-0.10420351408538409
83,8,-0.1055150823403892
84,8,-0.1060459331383754
85,8,-0.10591884240238869
86,8,-0.10523942044164869
87,8,-0.10396226314605883
88,8,-0.10230137520466087
89,8,-0.10027376987727621
90,8,-0.09801483693354385
91,8,-0.09566688790164335
92,8,-0.09327567748277943
93,8,-0.09103590011454799
94,8,-0.08900241826813726
95,8,-0.08721524305838102
96,8,-0.08581993444840919
97,8,-0.08473135443819046
98,8,-0.08410735625420784
99,8,-0.08390992990916857
0,9,-0.14931123610949726
1,9,-0.1470466851887977
2,9,-0.14045721631555352
3,9,-0.12998612237151974
4,9,-0.11646915105302469
5,9,-0.1005619207444397
6,9,-0.08347693361974962
7,9,-0.0660481706909195
8,9,-0.04918613892914436
9,9,-0.0337587057847486
10,9,-0.02022902642511326
11,9,-0.009198367579301703
12,9,-0.0009029555185406934
13,9,0.004606891257026291
14,9,0.007209750695437833
15,9,0.00725302617502166
16,9,0.004861636161876959
17,9,0.0005521442644749186
18,9,-0.00533868975162477
19,9,-0.012236626016601804
20,9,-0.019706319460055965
21,9,-0.02730237605101138
22,9,-0.034759560066049744
23,9,-0.04160582766235166
24,9,-0.04774276008356537
25,9,-0.05292959856615198
26,9,-0.057061468232859625
27,9,-0.06008616497092589
28,9,-0.06201051602602092
29,9,-0.0628821071177299
30,9,-0.06285352932991373
31,9,-0.06221789456412807
32,9,-0.061145414498241735
33,9,-0.060051827431379934
34,9,-0.059108997680596076
35,9,-0.05859440569201979
36,9,-0.058742068760693655
37,9,-0.05944340616497357
38,9,-0.060720658189893584
39,9,-0.062362474725887296
40,9,-0.06409108148000087
41,9,-0.06559786755951791
42,9,-0.06647829200119304
43,9,-0.06655845316072373
44,9,-0.06554236241390754
45,9,-0.06324223274623364
46,9,-0.059715051208513614
47,9,-0.05490443765756936
48,9,-0.04904617141619383
49,9,-0.042469867890758906
50,9,-0.03547503137815511
51,9,-0.028471848732806393
52,9,-0.02196712481236318
53,9,-0.0161558452027748
54,9,-0.011576606598282524
55,9,-0.00819252426026651
56,9,-0.006206987115547236
57,9,-0.0054894078139113844
58,9,-0.005793018996882893
59,9,-0.006921166093889042
60,9,-0.008424410495535994
61,9,-0.010071880274153955
62,9,-0.011685840479913168
63,9,-0.012922269760565541
64,9,-0.013923093907578732
65,9,-0.01469071354767948
66,9,-0.015482522899219475
67,9,-0.01655020582347788
68,9,-0.0182956319040386
69,9,-0.02092448198436614
70,9,-0.02456419077134342
71,9,-0.029301793641934637
72,9,-0.03508104150387226
73,9,-0.04160653505095979
74,9,-0.04863045773709018
75,9,-0.05583008124085609
76,9,-0.06279201930465206
77,9,-0.06927179951981088
78,9,-0.07504461023654585
79,9,-0.08007038482719508
80,9,-0.08417861550788075
81,9,-0.08756787606489524
82,9,-0.09015017439833173
83,9,-0.09210871309278446
84,9,-0.09335062210629985
85,9,-0.09401867306678469
86,9,-0.09420439800214808
87,9,-0.09387242446337041
88,9,-0.09323479831891746
89,9,-0.09231147150239849
90,9,-0.09124137575781788
91,9,-0.09015055548479722
92,9,-0.08907156708028197
93,9,-0.08815156995115103
94,9,-0.08739807603342342
95,9,-0.08678959959343047
96,9,-0.08639487851178274
97,9,-0.08608790242124087
98,9,-0.0859484547008833
99,9,-0.08591645913475077
0,10,-0.14547076738472242
1,10,-0.14307160961016052
2,10,-0.13609695405557432
3,10,-0.12501801394864742
4,10,-0.11071295543933957
5,10,-0.093893539165947
6,10,-0.07583310032077861
7,10,-0.05741387522448349
8,10,-0.039601596655302274
9,10,-0.02330878807697445
10,10,-0.009026424891089846
11,10,0.0026233437638438772
12,10,0.01139868017162371
13,10,0.017225188307747885
14,10,0.019998486299300566
15,10,0.02007314884576772
16,10,0.017588590258128534
17,10,0.01309109874364367
18,10,0.00696174065615196
19,10,-0.00020580724685714813
20,10,-0.007914277762210986
21,10,-0.01567903468367149
22,10,-0.023216557135128824
23,10,-0.030024390815924562
24,10,-0.03600328230004379
25,10,-0.04093320793890598
26,10,-0.04472598476331768
27,10,-0.04738251593335008
28,10,-0.04896747661587142
29,10,-0.04956684874923667
30,10,-0.04939463537448319
31,10,-0.04874838720479602
32,10,-0.047808767541937414
33,10,-0.04697677908370679
34,10,-0.0463838017458329
35,10,-0.04627374957271968
36,10,-0.04681547313066403
37,10,-0.047853562036834774
38,10,-0.04936634100249648
39,10,-0.05112142400139419
40,10,-0.052831881514975976
41,10,-0.05418617939903925
42,10,-0.05479555307101691
43,10,-0.05450204387307167
44,10,-0.053038736719827284
45,10,-0.05022671849019389
46,10,-0.046141318977788615
47,10,-0.04074504011350655
48,10,-0.034263506085153494
49,10,-0.02703319418742467
50,10,-0.019356066532054683
51,10,-0.011634989781668992
52,10,-0.004380525109809241
53,10,0.0021873645373489126
54,10,0.007526841945036722
55,10,0.011643995609119884
56,10,0.014310854607174406
57,10,0.01562845882745023
58,10,0.01582252125535888
59,10,0.01507205860252725
60,10,0.013810081134579377
61,10,0.012265020754057332
62,10,0.01062935905156337
63,10,0.009235480560164433
64,10,0.007965180377141223
65,10,0.0068213593594919075
66,10,0.005559120036195964
67,10,0.0039349612134174095
68,10,0.0015819217287571519
69,10,-0.001699644056316174
70,10,-0.0060022188827133505
71,10,-0.011388991872081533
72,10,-0.01778243549688341
73,10,-0.02486695685547602
74,10,-0.03238775898807944
75,10,-0.040029111210060364
76,10,-0.04738466397702723
77,10,-0.054222502384618565
78,10,-0.06034796736184944
79,10,-0.0657353696433347
80,10,-0.07023622573706234
81,10,-0.07405124989236356
82,10,-0.07710382946333993
83,10,-0.07957817873739259
84,10,-0.08137144529428042
85,10,-0.0826501362835188
86,10,-0.08350223080196884
87,10,-0.08391220821613388
88,10,-0.08409832982397347
89,10,-0.08409400713571813
90,10,-0.08404906717805716
91,10,-0.08407718787657359
92,10,-0.08419956635771086
93,10,-0.08451680832695274
94,10,-0.08498532846078888
95,10,-0.085517877851089
96,10,-0.08610216084798594
97,10,-0.08656591997623764
98,10,-0.08690646993090922
99,10,-0.08703822821826179
0,11,-0.14390619315690856
1,11,-0.14138071928391582
2,11,-0.13404572399031167
3,11,-0.12239785549809312
4,11,-0.107354829677206
5,11,-0.0896795331618705
6,11,-0.07070094423579576
7,11,-0.051344177656574175
8,11,-0.03262404296583554
9,11,-0.015492801907385001
10,11,-0.00046298286270030076
11,11,0.011828815016997396
12,11,0.02113562975137029
13,11,0.02736229786205513
14,11,0.03042185197591607
15,11,0.03067128460133972
16,11,0.02826042370088544
17,11,0.023757057363582135
18,11,0.017578574505023425
19,11,0.010330239498216542
20,11,0.002563200024269463
21,11,-0.005203380219427345
22,11,-0.012669056955928681
23,11,-0.019305628537949815
24,11,-0.02500923667139432
25,11,-0.029580390624687425
26,11,-0.032947800971669494
27,11,-0.03516363217295293
28,11,-0.036350813751596434
29,11,-0.036637144267842814
30,11,-0.03629777879359608
31,11,-0.03563672481504909
32,11,-0.03484698079773807
33,11,-0.03431268694384926
34,11,-0.03412525445855863
35,11,-0.03449058066053112
36,11,-0.0355098506424838
37,11,-0.0369787800591439
38,11,-0.0388280470351674
39,11,-0.04080366554353532
40,11,-0.04260944823636237
41,11,-0.04393185668686783
42,11,-0.04439885143256106
43,11,-0.04387071633755113
44,11,-0.042108854037905985
45,11,-0.03894332316485816
46,11,-0.03446696904302371
47,11,-0.02865518170528958
48,11,-0.021719948233112518
49,11,-0.013997407115311944
50,11,-0.005786720599644468
51,11,0.002524015782000788
52,11,0.010425746045257256
53,11,0.017677947576885344
54,11,0.02373757569148438
55,11,0.028579602088029787
56,11,0.03195070348374429
57,11,0.033918521425221115
58,11,0.03468406248703104
59,11,0.03440190371566132
60,11,0.03348226395792153
61,11,0.03214982974805025
62,11,0.03060572004687856
63,11,0.02916755742717214
64,11,0.027740267837543797
65,11,0.026331831687457452
66,11,0.02470903419634851
67,11,0.02263741392380325
68,11,0.019781936796789523
69,11,0.015949495825225313
70,11,0.011077324033976765
71,11,0.005122750621922023
72,11,-0.001817873237087042
73,11,-0.009412865898411837
74,11,-0.017400440386154514
75,11,-0.025469249343586853
76,11,-0.033217371892533265
77,11,-0.040416523826024786
78,11,-0.04689430125836225
79,11,-0.05263009195914492
80,11,-0.05748838749877905
81,11,-0.06166430637858866
82,11,-0.0650920553580363
83,11,-0.0679526136154891
84,11,-0.07014042696391698
85,11,-0.07184875469101826
86,11,-0.07317192737900768
87,11,-0.074123485544078
88,11,-0.07493545203305985
89,11,-0.07566417969610484
90,11,-0.076477453323605
91,11,-0.07748002350490424
92,11,-0.07868346312261565
93,11,-0.08014370673754456
94,11,-0.08176312916384632
95,11,-0.0833856949393521
96,11,-0.0849153453582403
97,11,-0.08612875522157992
98,11,-0.08693843956552882
99,11,-0.0872300844412166
0,12,-0.14409370852172287
1,12,-0.14145738759725646
2,12,-0.13380720165059756
3,12,-0.12166171841181495
4,12,-0.10597338140178181
5,12,-0.08754873101861449
6,12,-0.06776429270757944
7,12,-0.04758034387305088
8,12,-0.028052211854628695
9,12,-0.010164450002775993
10,12,0.005556342798627156
11,12,0.018467122814399772
12,12,0.02831689105278201
13,12,0.03499416926752019
14,12,0.03842998874551995
15,12,0.03897866871648148
16,12,0.03679641930921207
17,12,0.032463310685670876
18,12,0.02642399785690941
19,12,0.019285828706415487
20,12,0.011643819186247129
21,12,0.004044909421281773
22,12,-0.0031961429040165967
23,12,-0.009531895108011668
24,12,-0.014850598786324554
25,12,-0.01897255876883719
26,12,-0.021842858199306647
27,12,-0.023560764165267756
28,12,-0.024304998451043502
29,12,-0.024245945031907468
30,12,-0.023716321456959122
31,12,-0.023027006084703316
32,12,-0.022384035478353326
33,12,-0.022152806153826532
34,12,-0.022386502395420393
35,12,-0.023250676075804222
36,12,-0.02477934400758386
37,12,-0.026720755075984925
38,12,-0.028957124306543847
39,12,-0.031214613598422147
40,12,-0.03318969431256846
41,12,-0.034568641525766
42,12,-0.034997815719179926
43,12,-0.034357988029114495
44,12,-0.0324378685982083
45,12,-0.029076471852022223
46,12,-0.024382542341299995
47,12,-0.01833785035796609
48,12,-0.011137219032207213
49,12,-0.003108393308139057
50,12,0.005458718886075076
51,12,0.014198811493770336
52,12,0.02261111797452031
53,12,0.030441034976320225
54,12,0.03714744352691923
55,12,0.04267557138336997
56,12,0.04674738049925509
57,12,0.04939423669475218
58,12,0.05078908177893027
59,12,0.051055621666819206
60,12,0.05057449822470517
61,12,0.04956487846629898
62,12,0.04822917805540783
63,12,0.04686689729896898
64,12,0.04540464094316121
65,12,0.04385415058277431
66,12,0.0419928753590284
67,12,0.0395955773001333
68,12,0.03635549610316957
69,12,0.032085748856843566
70,12,0.02674711049075995
71,12,0.020313339494350657
72,12,0.012896783256110211
73,12,0.004840234205403249
74,12,-0.003587527130548551
75,12,-0.012077046301783412
76,12,-0.020227707123012806
77,12,-0.02780609127785283
78,12,-0.034653445055482734
79,12,-0.04074485641558567
80,12,-0.045948420476634055
81,12,-0.05044579844798136
82,12,-0.054181117464395356
83,12,-0.05732774370426341
84,12,-0.059784396913528326
85,12,-0.061773116599397326
86,12,-0.06340307952268631
87,12,-0.06472496506921743
88,12,-0.06599102400559786
89,12,-0.06728835265494126
90,12,-0.06880895725862501
91,12,-0.07065140612758114
92,12,-0.07281922662150464
93,12,-0.0753263377582698
94,12,-0.07801928468870756
95,12,-0.08067205004044808
96,12,-0.08310396679826226
97,12,-0.08503705338625878
98,12,-0.08629924659453536
99,12,-0.08674489023087517
0,13,-0.14529852237410523
1,13,-0.14257171219833253
2,13,-0.13466527177115495
3,13,-0.12211622400445776
4,13,-0.1059064264072731
5,13,-0.08687797224320093
6,13,-0.06644568510910176
7,13,-0.045596419716275705
8,13,-0.025416246479835536
9,13,-0.006912344595548348
10,13,0.009383119003359752
11,13,0.02283058153352613
12,13,0.0331775900131106
13,13,0.04030274629349151
14,13,0.04415680787860765
15,13,0.045086993060976965
16,13,0.04325282865374902
17,13,0.0392372247943058
18,13,0.03350267579116917
19,13,0.026647935601431527
20,13,0.0193003353124368
21,13,0.012025931995594874
22,13,0.005149860136953066
23,13,-0.0007695532995057874
24,13,-0.005610402721686114
25,13,-0.009212014117110812
26,13,-0.011534825881426514
27,13,-0.012719482894681278
28,13,-0.01299547745657037
29,13,-0.012574073008181585
30,13,-0.011838859898489318
31,13,-0.01110633425105334
32,13,-0.010594833657705749
33,13,-0.010649080888470053
34,13,-0.01128632324434875
35,13,-0.012631061681531719
36,13,-0.014652609575023234
37,13,-0.01705577750090015
38,13,-0.019675563724376843
39,13,-0.02222138253000594
40,13,-0.024385712345065258
41,13,-0.02585688547060272
42,13,-0.02630215776662226
43,13,-0.025625138724535645
44,13,-0.02364156260227901
45,13,-0.020200305349135306
46,13,-0.015424908068780496
47,13,-0.009298229161686322
48,13,-0.0019958940301876282
49,13,0.006170116207613319
50,13,0.014925407405826263
51,13,0.023934916260259342
52,13,0.0327135854631706
53,13,0.041000627231369435
54,13,0.048260828845741344
55,13,0.05441280399099924
56,13,0.05915613805245812
57,13,0.062484622136253165
58,13,0.0645406634084793
59,13,0.06541207320060494
60,13,0.06544366132857249
61,13,0.06484751656262233
62,13,0.0638198620363255
63,13,0.06263915848649049
64,13,0.06125195690583496
65,13,0.059671823603821394
66,13,0.05768625182827236
67,13,0.05507906634466053
68,13,0.05156825455287617
69,13,0.046972431147878524
70,13,0.04126971985442651
71,13,0.03444612012026482
72,13,0.02662731346390501
73,13,0.018161929508096364
74,13,0.00932577212643082
75,13,0.0004283792895876104
76,13,-0.00812788696930511
77,13,-0.016097217893729976
78,13,-0.023326684142375598
79,13,-0.029779273594613187
80,13,-0.03531875611133728
81,13,-0.04010700801427447
82,13,-0.044097823796619195
83,13,-0.04745349194126902
84,13,-0.05008355091104022
85,13,-0.052239890780583664
86,13,-0.0540526508448238
87,13,-0.05561557369946968
88,13,-0.057205391257411975
89,13,-0.0589447750007821
90,13,-0.0610542690510556
91,13,-0.06362738778807397
92,13,-0.06666047522867302
93,13,-0.07012831412521336
94,13,-0.0738209395785816
95,13,-0.07744302777155099
96,13,-0.08073037205485889
97,13,-0.08334819107494695
98,13,-0.08504278705368051
99,13,-0.08563526037323754
0,14,-0.1468464858699008
1,14,-0.14405333174363477
2,14,-0.13596008122476633
3,14,-0.12311875732848421
4,14,-0.10653461819492804
5,14,-0.08707667905673588
6,14,-0.06618750177494803
7,14,-0.0448712345041713
8,14,-0.024233944961451925
9,14,-0.005293880727549549
10,14,0.011420043689213344
11,14,0.025282711547333747
12,14,0.03604373410507833
13,14,0.04357896453257126
14,14,0.04786092475933401
15,14,0.04922531298416288
16,14,0.04783221175603103
17,14,0.044257512009608035
18,14,0.03897173466702952
19,14,0.03255331752006896
20,14,0.025649310994594998
21,14,0.01883491263652104
22,14,0.012440890388461412
23,14,0.007027280092188448
24,14,0.0027278849147478468
25,14,-0.00031412240059580654
26,14,-0.0020722938070321106
27,14,-0.0027210490825382294
28,14,-0.0025327792254756787
29,14,-0.0017550795355418813
30,14,-0.0008129597035804181
31,14,-2.569520893302979e-05
32,14,0.0003779222370212665
33,14,7.524037482653512e-05
34,14,-0.0009183786269204575
35,14,-0.00268798440174578
36,14,-0.005143072306054819
37,14,-0.007951883353598532
38,14,-0.010905564574386517
39,14,-0.013700929415790597
40,14,-0.01603049970253778
41,14,-0.017586333582585212
42,14,-0.018058736754937854
43,14,-0.017375139747855428
44,14,-0.015377654292933585
45,14,-0.011925922392947541
46,14,-0.0071570826667084475
47,14,-0.0010513160159462132
48,14,0.006235060447579599
49,14,0.014411161417228868
50,14,0.023222712762617448
51,14,0.032370135225392005
52,14,0.04139042802125914
53,14,0.050024511094306945
54,14,0.0577471208789575
55,14,0.0644545513769117
56,14,0.06982816229265154
57,14,0.07382481730928703
58,14,0.07655535446156136
59,14,0.07806893471388321
60,14,0.07866947689944936
61,14,0.07856071332935244
62,14,0.07792550655631203
63,14,0.07701857620213559
64,14,0.07580413548657816
65,14,0.07429467623478558
66,14,0.07228717048656108
67,14,0.06957376269838278
68,14,0.06589396382696577
69,14,0.061070677718817024
70,14,0.05509359350071463
71,14,0.04795672863656364
72,14,0.03979674623860774
73,14,0.030962588149122894
74,14,0.021736861569479515
75,14,0.012430345401298837
76,14,0.0034498990016800235
77,14,-0.004940804227771878
78,14,-0.01258755039270909
79,14,-0.01943464098530967
80,14,-0.025334366369861527
81,14,-0.030423227512073936
82,14,-0.03466375724201498
83,14,-0.038203667476409464
84,14,-0.04096815306638746
85,14,-0.043238432950602146
86,14,-0.045168791221840365
87,14,-0.04689963095734129
88,14,-0.04873436841353396
89,14,-0.05083350476616033
90,14,-0.05344889115258411
91,14,-0.056669216560294444
92,14,-0.060484533606540936
93,14,-0.0648340126963376
94,14,-0.0694522977428278
95,14,-0.0739779162549894
96,14,-0.07806645111213584
97,14,-0.08132625663893123
98,14,-0.08342777902362286
99,14,-0.08415797628458677
0,15,-0.14820044027601398
1,15,-0.14536572266752046
2,15,-0.13715666557891382
3,15,-0.12413770719194872
4,15,-0.10733212685590843
5,15,-0.08762845181081502
6,15,-0.0664867287987363
7,15,-0.04491990718361194
8,15,-0.024043543357947783
9,15,-0.00487422787136893
10,15,0.012071143738467072
11,15,0.026193743934527447
12,15,0.03725020065485296
13,15,0.04512184464329039
14,15,0.04980592172159959
15,15,0.05162306716647436
16,15,0.050732095163766644
17,15,0.04769246766682045
18,15,0.04297322659022029
19,15,0.037120493992915726
20,15,0.030788028595452488
21,15,0.024549093338464445
22,15,0.018734544406470377
23,15,0.013896176590606046
24,15,0.010180062564359105
25,15,0.007713404698733939
26,15,0.006512117864986067
27,15,0.0063762667114133365
28,15,0.00700012987908849
29,15,0.00810636429105216
30,15,0.009239963754225755
31,15,0.010083023658808088
32,15,0.010399494006378518
33,15,0.009890275369798474
34,15,0.008600074002060865
35,15,0.006480775805357553
36,15,0.003677071352285566
37,15,0.0005493014105013572
38,15,-0.0026538671590969898
39,15,-0.005620638408800005
40,15,-0.008047591554714018
41,15,-0.009631540286136442
42,15,-0.010088141747473856
43,15,-0.009369115939080075
44,15,-0.0073435071117273765
45,15,-0.0038842438743813545
46,15,0.0008574897783546476
47,15,0.0069046176267875126
48,15,0.014117089239334746
49,15,0.022227308467336115
50,15,0.031003428993244597
51,15,0.04018438448019879
52,15,0.049334805625221634
53,15,0.05820584064349532
54,15,0.06628738624021935
55,15,0.07346005244380649
56,15,0.07939420039383549
57,15,0.08401352174405474
58,15,0.08739869620148966
59,15,0.08956056840816018
60,15,0.090758896429179
61,15,0.09118801155545952
62,15,0.09101087505132455
63,15,0.09045552206589491
64,15,0.08950056552839669
65,15,0.08815318072629452
66,15,0.08621880640112067
67,15,0.08349608038770384
68,15,0.07974286842272704
69,15,0.07478434104268672
70,15,0.06861646163815749
71,15,0.06123699215368106
72,15,0.05279147317651223
73,15,0.04362381980809005
74,15,0.03402308667591569
75,15,0.0243018916935398
76,15,0.014874263723868353
77,15,0.006025511804182315
78,15,-0.0020825096598855453
79,15,-0.00937017807882512
80,15,-0.01567239144787891
81,15,-0.0210960007052563
82,15,-0.025611149882934114
83,15,-0.02934822942916071
84,15,-0.03225156694770703
85,15,-0.034630152723366336
86,15,-0.03666283902566647
87,15,-0.03853799742319097
88,15,-0.04058575943327014
89,15,-0.043004034524528834
90,15,-0.046076770551735535
91,15,-0.049886974354194535
92,15,-0.054419132814473414
93,15,-0.05958054090024234
94,15,-0.06505312312128808
95,15,-0.07041457773084403
96,15,-0.07524549087429477
97,15,-0.07909913995354145
98,15,-0.08157826150545588
99,15,-0.0824356757593705
0,16,-0.14889357636002387
1,16,-0.14604150086233858
2,16,-0.13778585346244654
3,16,-0.1247019658494537
4,16,-0.10782661617668055
5,16,-0.08806205538530776
6,16,-0.06687624371716083
7,16,-0.045283528358595504
8,16,-0.024398979394391063
9,16,-0.005223913745794562
10,16,0.011745277191948844
11,16,0.025948338704438356
12,16,0.03715511672453431
13,16,0.04526106767116289
14,16,0.05029153356099414
15,16,0.05254912135114864
16,16,0.05219003662750765
17,16,0.04974818404207326
18,16,0.045681945289288706
19,16,0.04049324141760735
20,16,0.034829649128369056
21,16,0.029251078208289982
22,16,0.024082793523120927
23,16,0.019858735267007432
24,16,0.016736852821850334
25,16,0.014830464929218579
26,16,0.014148351603580522
27,16,0.014473879083197971
28,16,0.01547897398177156
29,16,0.01686480430635129
30,16,0.018158757763558242
31,16,0.019049040054596844
32,16,0.019296040041808737
33,16,0.018624985140377248
34,16,0.017106046291701205
35,16,0.014724159319484897
36,16,0.011671686315821717
37,16,0.008328810169587086
38,16,0.004979820508197008
39,16,0.0019421522356424248
40,16,-0.0004875323365922668
41,16,-0.0020098293498449493
42,16,-0.002366688659094507
43,16,-0.001532464943920786
44,16,0.0005963317935311352
45,16,0.004130404723582615
46,16,0.00890287776110199
47,16,0.014936752261746733
48,16,0.02210161663515464
49,16,0.030150886426781653
50,16,0.03887346972078376
51,16,0.04804587346097833
52,16,0.057262959197032615
53,16,0.06629311966298701
54,16,0.07464626081946335
55,16,0.08219479821946152
56,16,0.08860748702500132
57,16,0.09378134357575618
58,16,0.09777074919657025
59,16,0.10055218208253791
60,16,0.1023406150889059
61,16,0.1033209114739293
62,16,0.10363150660487008
63,16,0.10347144061415747
64,16,0.10283045608775865
65,16,0.10170580128942674
66,16,0.09991071463355183
67,16,0.09724815726440283
68,16,0.09349201056102174
69,16,0.08846757564060681
70,16,0.08217298301769915
71,16,0.07460581151462975
72,16,0.06591873776142165
73,16,0.0564455726853339
74,16,0.046480816347866494
75,16,0.03633841057126119
76,16,0.026441196229825437
77,16,0.017097338345593016
78,16,0.008480985391543072
79,16,0.0006989571747908485
80,16,-0.006062105615455948
81,16,-0.011876698633386695
82,16,-0.016721094092645217
83,16,-0.020706130503640452
84,16,-0.02379688842847827
85,16,-0.02632719329540123
86,16,-0.02849790381242201
87,16,-0.030544121974344307
88,16,-0.032820383074977144
89,16,-0.03555906726705871
90,16,-0.03907498019725608
91,16,-0.043443732709420146
92,16,-0.04864505137084052
93,16,-0.05455818993232242
94,16,-0.060816735074695316
95,16,-0.06694489957681071
96,16,-0.0724552624305943
97,16,-0.07684983585386362
98,16,-0.07967372757775593
99,16,-0.08064654549980332
0,17,-0.1486767657006567
1,17,-0.14582831773532234
2,17,-0.13758589599092375
3,17,-0.12453544600521127
4,17,-0.1077239004389412
5,17,-0.08806377760902251
6,17,-0.06702287585176236
7,17,-0.04561151651887485
8,17,-0.024935845370237075
9,17,-0.005968721227873175
10,17,0.010821320634931908
11,17,0.024924233724959777
12,17,0.036130063086602604
13,17,0.044356908419104
14,17,0.04966189830702206
15,17,0.052327664786389505
16,17,0.05250730373973056
17,17,0.05070102913396113
18,17,0.047348425266136474
19,17,0.0428962876303558
20,17,0.037973849007357785
21,17,0.03311631166980078
22,17,0.02863758165312902
23,17,0.025044545416676556
24,17,0.022505265860672807
25,17,0.021121148562997405
26,17,0.020897101027912868
27,17,0.021608193239444518
28,17,0.02291528133355314
29,17,0.024507299453034648
30,17,0.025906804179612664
31,17,0.02681364060663327
32,17,0.026989465820406622
33,17,0.026185059396993893
34,17,0.024493029923178256
35,17,0.02192775628373056
36,17,0.01872337034365046
37,17,0.015271740084244811
38,17,0.01188906953757396
39,17,0.00889647410622274
40,17,0.006582086904927564
41,17,0.00524335121463082
42,17,0.005111363428113691
43,17,0.006191532834236568
44,17,0.008558322979297373
45,17,0.01230170622238802
46,17,0.017235770836123265
47,17,0.02337709051789716
48,17,0.030595201790674764
49,17,0.03865818923441111
50,17,0.04737058391310711
51,17,0.05654219102143543
52,17,0.0657981608856062
53,17,0.07492973968237493
54,17,0.08347166767998715
55,17,0.09129643108826713
56,17,0.0980827560833859
57,17,0.10371017764464341
58,17,0.10821325492997858
59,17,0.1115417197224815
60,17,0.113868088750678
61,17,0.11536883310327539
62,17,0.11615568602610438
63,17,0.11639709481914906
64,17,0.11609077688626712
65,17,0.11521920558334386
66,17,0.11360266453539225
67,17,0.11104542029261211
68,17,0.10733520044232137
69,17,0.10229445413187932
70,17,0.0959198262917198
71,17,0.08820444553202833
72,17,0.07930616101384658
73,17,0.06954378135014849
74,17,0.05921567902169045
75,17,0.04863596560062433
76,17,0.03823744670899032
77,17,0.028350766092444246
78,17,0.01916624069781392
79,17,0.01082012805636623
80,17,0.0035237196725574904
81,17,-0.002763322372629773
82,17,-0.00802109717460553
83,17,-0.012338984613961657
84,17,-0.015702518687248812
85,17,-0.01846623954588722
86,17,-0.020848114209911728
87,17,-0.02312680028262548
88,17,-0.025677265874946897
89,17,-0.02876200993432576
90,17,-0.03272417266816774
91,17,-0.03763035808060522
92,17,-0.04345711020323506
93,17,-0.050059964883075736
94,17,-0.05703039886066108
95,17,-0.0638483725815604
96,17,-0.06996687389255385
97,17,-0.07484223129267775
98,17,-0.0779732244391198
99,17,-0.07904795800459397
0,18,-0.14757433793602104
1,18,-0.14474463626174838
2,18,-0.1365583582837644
3,18,-0.12361322453580215
4,18,-0.10696471257870144
5,18,-0.08753519487436279
6,18,-0.06678671374447731
7,18,-0.045723027104031644
8,18,-0.025435518527046952
9,18,-0.006857239755845512
10,18,0.009576377682606108
11,18,0.023415216734065325
12,18,0.03447627616515092
13,18,0.0427076493479035
14,18,0.04820174290216528
15,18,0.051220102292973024
16,18,0.05191316883883701
17,18,0.050741002934046264
18,18,0.04811836965745897
19,18,0.044428693600821134
20,18,0.04027325244987878
21,18,0.03615324221391347
22,18,0.03236715021193959
23,18,0.02938784822163143
24,18,0.027391598457143118
25,18,0.026470406028238358
26,18,0.02662854112986679
27,18,0.027640184932351985
28,18,0.029165474060391716
29,18,0.030889728979673237
30,18,0.03234169204642967
31,18,0.033237158176234516
32,18,0.03334288226778881
33,18,0.03243505721093243
34,18,0.030624928074757918
35,18,0.027951947935434873
36,18,0.024685991196747636
37,18,0.02122314276130055
38,18,0.017908798318785557
39,18,0.015067578878188215
40,18,0.012979750517843058
41,18,0.011945044601816335
42,18,0.012169258750873269
43,18,0.013642586499372555
44,18,0.016409879133789218
45,18,0.020536544501737808
46,18,0.025813798564740864
47,18,0.032242841735751426
48,18,0.03968110187452112
49,18,0.04790100990157953
50,18,0.05671380561852857
51,18,0.06595468687009998
52,18,0.07527580477017182
53,18,0.0844944675327497
54,18,0.09317434212152875
55,18,0.10119588094221399
56,18,0.10826034705405618
57,18,0.11424053540667956
58,18,0.11915913399752753
59,18,0.12294901762379595
60,18,0.12574441166088945
61,18,0.12771449035790283
62,18,0.12894382499871426
63,18,0.129568715109599
64,18,0.12959176527147065
65,18,0.12897597332812438
66,18,0.12754847994619922
67,18,0.12511209585136385
68,18,0.12146748687155196
69,18,0.11643213013758213
70,18,0.10999934650953946
71,18,0.10215458455877524
72,18,0.09305964364011743
73,18,0.08301450948420097
74,18,0.07231966686867963
75,18,0.06128789516424149
76,18,0.05036237853892089
77,18,0.039894167482998455
78,18,0.030092300912656356
79,18,0.021123117704519245
80,18,0.013223805297457147
81,18,0.006388311149748915
82,18,0.0006346394548017997
83,18,-0.0041044676036108285
84,18,-0.007834098212697427
85,18,-0.010925324937488767
86,18,-0.013607389888420585
87,18,-0.016198317558519193
88,18,-0.01908843356432044
89,18,-0.022565111099538626
90,18,-0.026995797703420976
91,18,-0.03243618325632269
92,18,-0.038861027306666074
93,18,-0.04610563330970763
94,18,-0.05372586859994044
95,18,-0.061166650000814116
96,18,-0.06782951846071228
97,18,-0.07313116557361354
98,18,-0.07653492247663962
99,18,-0.07769922171792132
0,19,-0.14544414302326913
1,19,-0.14264621810980316
2,19,-0.13455332990452007
3,19,-0.12177634346244304
4,19,-0.10537784798270877
5,19,-0.08629065960849402
6,19,-0.06596603397247236
7,19,-0.045399490506497386
8,19,-0.025662668183940696
9,19,-0.007638403829332674
10,19,0.008275184561171045
11,19,0.021695949947570625
12,19,0.0324743809787833
13,19,0.04059448456246173
14,19,0.04618660246069339
15,19,0.04949053804648429
16,19,0.05065461078811495
17,19,0.05009316432187916
18,19,0.048191277686782996
19,19,0.045262710884344415
20,19,0.04187278921381221
21,19,0.038480667380099476
22,19,0.03536618816724513
23,19,0.03296293829862407
24,19,0.031452698783141386
25,19,0.03092077293968032
26,19,0.03137350427095953
27,19,0.03259061186599865
28,19,0.034240681441588094
29,19,0.036013570942486695
30,19,0.037453765520695015
31,19,0.038296891858408344
32,19,0.03831861348407983
33,19,0.03732041874809511
34,19,0.03542903821380605
35,19,0.032705374213946925
36,19,0.02945007000289479
37,19,0.026057674860567204
38,19,0.022901216176251182
39,19,0.020309874165832298
40,19,0.018558197954007483
41,19,0.017953090648006764
42,19,0.01867739909357624
43,19,0.020711725571345596
44,19,0.024070316350844223
45,19,0.0287898093865806
46,19,0.034633720706551685
47,19,0.04157697499340429
48,19,0.04945146182217286
49,19,0.05802084963670495
50,19,0.06709167009194061
51,19,0.07651422521576023
52,19,0.08596179311825836
53,19,0.0952787857486328
54,19,0.10406111545762542
55,19,0.11220412233979005
56,19,0.11944426618356374
57,19,0.12565905081646633
58,19,0.13086823849153006
59,19,0.1349995762384424
60,19,0.13815525309109944
61,19,0.14049900296777196
62,19,0.14209048674274527
63,19,0.14303368219862023
64,19,0.14333435512799042
65,19,0.1429328920048647
66,19,0.14166438537449721
67,19,0.1393282863255081
68,19,0.13573851008186466
69,19,0.13070608532507322
70,19,0.124220318013613
71,19,0.11625588654533203
72,19,0.10697692259145697
73,19,0.09666072011805227
74,19,0.08560679552010697
75,19,0.07412369282792497
76,19,0.0626634678692426
77,19,0.05159314769116463
78,19,0.04114111513081298
79,19,0.03150250410726585
80,19,0.022939857210076298
81,19,0.015480345994546951
82,19,0.009142446782789193
83,19,0.003881642154738074
84,19,-0.0003239372572352295
85,19,-0.00385622287831211
86,19,-0.006948140975509887
87,19,-0.00995105372476246
88,19,-0.013263987521895615
89,19,-0.01719333660457778
90,19,-0.022125770496131736
91,19,-0.028104818864449044
92,19,-0.035105656199448276
93,19,-0.04294698911053274
94,19,-0.05115667702466453
95,19,-0.0591542803485936
96,19,-0.06629823233924981
97,19,-0.0719724182436039
98,19,-0.07561493095363403
99,19,-0.07685663755364658
0,20,-0.14256432559159293
1,20,-0.13980424630517518
2,20,-0.13182203392261727
3,20,-0.11924384230951546
4,20,-0.10313922516252205
5,20,-0.08445450164253998
6,20,-0.06462781021400588
7,20,-0.044647737403465726
8,20,-0.025564441907590663
9,20,-0.008203971307921165
10,20,0.0070740891442255815
11,20,0.019960075600465643
12,20,0.03034304089305806
13,20,0.038246995653025806
14,20,0.043842534140821954
15,20,0.04734871270466101
16,20,0.04891406930073572
17,20,0.04890475941920158
18,20,0.04767472450657806
19,20,0.04546600814228441
20,20,0.04280341260619025
21,20,0.04009868066805211
22,20,0.037611336669215234
23,20,0.0357322122399637
24,20,0.0346449341659536
25,20,0.03442998006266862
26,20,0.03509673188546003
27,20,0.03643457625730662
28,20,0.03812710711645195
29,20,0.03987502722065983
30,20,0.041245633111429925
31,20,0.04199720726774103
32,20,0.04191769149292668
33,20,0.04083371968954452
34,20,0.03888506407474779
35,20,0.036151437867374625
36,20,0.03296031275567657
37,20,0.0297008536526846
38,20,0.026773166157909145
39,20,0.024512813241017284
40,20,0.023192013625703112
41,20,0.023129924894419673
42,20,0.024489576177984418
43,20,0.027248086118561332
44,20,0.03138848486923962
45,20,0.03691516160233732
46,20,0.043559138339333
47,20,0.0512579068681589
48,20,0.059804728283779696
49,20,0.06894016000842385
50,20,0.07845340214043972
51,20,0.08819815682454646
52,20,0.0978609811354545
53,20,0.1073121618710502
54,20,0.11618214794270898
55,20,0.12438626536095398
56,20,0.13170774202808389
57,20,0.1380397644252298
58,20,0.14340798073590122
59,20,0.14774718035369006
60,20,0.151134817530874
61,20,0.1537311311403755
62,20,0.1555750298402927
63,20,0.15673878316101764
64,20,0.15723069002615375
65,20,0.1569666628492996
66,20,0.15579171562512784
67,20,0.1535007001084523
68,20,0.14992188715496013
69,20,0.1448591785829194
70,20,0.13829823846481304
71,20,0.13020046543351782
72,20,0.12073093572871585
73,20,0.11014131023512164
74,20,0.09872704904137208
75,20,0.08678972354755388
76,20,0.07478836372956721
77,20,0.06310104981639597
78,20,0.05197557413521281
79,20,0.041633775193986367
80,20,0.03236186222238757
81,20,0.024218239021138288
82,20,0.017223960731826082
83,20,0.01135691233594116
84,20,0.0065813386672743945
85,20,0.0025097572743106866
86,20,-0.0010875531579586095
87,20,-0.00458954297209857
88,20,-0.008397466135647846
89,20,-0.012831903041842452
90,20,-0.01829353065477335
91,20,-0.024813439486024436
92,20,-0.032369787428251584
93,20,-0.04076758436349337
94,20,-0.04951398586763389
95,20,-0.0580114772046727
96,20,-0.06558226172455761
97,20,-0.07158355419505824
98,20,-0.07543617205101327
99,20,-0.07674514362497575
0,21,-0.13912925709155388
1,21,-0.13640798532833287
2,21,-0.12853929126413277
3,21,-0.11616667303587747
4,21,-0.1003669660540254
5,21,-0.08210418304952327
6,21,-0.06280256086301961
7,21,-0.04344690494417591
8,21,-0.025066371607863402
9,21,-0.008427249270425818
10,21,0.006148125133222493
11,21,0.018423394805722637
12,21,0.028329250108981796
13,21,0.03593147881474579
14,21,0.04144203280611691
15,21,0.045061204657940834
16,21,0.046941040873207385
17,21,0.04739962032817857
18,21,0.04676116995233315
19,21,0.04519814895320451
20,21,0.04319365132050734
21,21,0.0411097176356634
22,21,0.03918572646853136
23,21,0.03776861481310334
24,21,0.03703982846400322
25,21,0.03707647502869804
26,21,0.037890381475335744
27,21,0.03928278118837625
28,21,0.040956007924251026
29,21,0.04262584287698701
30,21,0.04388670029948116
31,21,0.04452099277841626
32,21,0.04433145511393377
33,21,0.04316943830690434
34,21,0.04118559265862132
35,21,0.03847645240966813
36,21,0.035392746441175404
37,21,0.03231570484240365
38,21,0.029671968788534286
39,21,0.0278048885629687
40,21,0.026987850395926216
41,21,0.027556327520869672
42,21,0.029656851302206633
43,21,0.033268997724917426
44,21,0.0383448202001091
45,21,0.0448546522829929
46,21,0.05249386558080005
47,21,0.06115349870015052
48,21,0.07057808386980469
49,21,0.08047239403913409
50,21,0.09059708242966735
51,21,0.10079837784815027
52,21,0.11076782038071542
53,21,0.12039871870456409
54,21,0.12935707495034876
55,21,0.13758037915158638
56,21,0.1449071695587918
57,21,0.15125446167166956
58,21,0.1566602154443899
59,21,0.16107628524969186
60,21,0.16456180511977436
61,21,0.16727440359591128
62,21,0.16923740540096333
63,21,0.1704930419273296
64,21,0.17105324996555282
65,21,0.17081018844237406
66,21,0.16962295735811495
67,21,0.16728290568426019
68,21,0.16363566799827822
69,21,0.1584794319842331
70,21,0.15179812315182062
71,21,0.14353825986654556
72,21,0.13386445553260273
73,21,0.12300001499625068
74,21,0.11123252200286515
75,21,0.09885297725486453
76,21,0.08632392747585982
77,21,0.07402834883760079
78,21,0.06223219643015909
79,21,0.05118051505633048
80,21,0.04118024218314531
81,21,0.03231823638907372
82,21,0.024620103249617387
83,21,0.018085473690007348
84,21,0.012667987076383724
85,21,0.007980058998327877
86,21,0.0038013776402294752
87,21,-0.0002690265991986962
88,21,-0.004628488403795927
89,21,-0.0096082339196073
90,21,-0.015617949832630984
91,21,-0.02267726321497321
92,21,-0.03077025614311424
93,21,-0.03969051266267343
94,21,-0.048931099735455064
95,21,-0.057883808185579255
96,21,-0.0658395587142877
97,21,-0.07213382110421662
98,21,-0.07617521784322889
99,21,-0.07754407113770867
0,22,-0.13528868632511148
1,22,-0.13260576890843367
2,22,-0.12484968359513005
3,22,-0.11268228600329167
4,22,-0.09718717965097312
5,22,-0.07934963350180624
6,22,-0.060579256582059315
7,22,-0.04186037361887429
8,22,-0.02420249034275912
9,22,-0.008312151257996447
10,22,0.005522436890714744
11,22,0.017135661093561794
12,22,0.02650065010675462
13,22,0.033724412028277584
14,22,0.03905990780094726
15,22,0.04269133667094138
16,22,0.044778222590139194
17,22,0.04559310764307156
18,22,0.04543449744051031
19,22,0.04441134164608229
20,22,0.042966933628122206
21,22,0.041414211944356794
22,22,0.03997421412714175
23,22,0.038950786567511386
24,22,0.038519023833032406
25,22,0.038753534103307175
26,22,0.03966646928074624
27,22,0.04107130033480644
28,22,0.04269016991565877
29,22,0.04425598609850567
30,22,0.0453919884384959
31,22,0.045904832843916665
32,22,0.045613529718139034
33,22,0.044393314885383006
34,22,0.04240355498041026
35,22,0.039756009710799844
36,22,0.0368210508595439
37,22,0.03397038177081413
38,22,0.03165625004658068
39,22,0.03023022799334285
40,22,0.029970108630550385
41,22,0.03123028156642249
42,22,0.03414422424066288
43,22,0.038699484087374
44,22,0.04481863220462401
45,22,0.05243840281127632
46,22,0.06121756843822368
47,22,0.07099494666908868
48,22,0.08146029582258052
49,22,0.09227264974560967
50,22,0.10315521641496161
51,22,0.11393721076274232
52,22,0.12430678611326584
53,22,0.13417572936214128
54,22,0.14324485494580586
55,22,0.15147266339863563
56,22,0.1587578010485231
57,22,0.165045870627182
58,22,0.17039105226922402
59,22,0.17476983561391535
60,22,0.17822850713037042
61,22,0.18092237803830358
62,22,0.18286502081446088
63,22,0.18407133883920324
64,22,0.18455939027990098
65,22,0.18420017384323728
66,22,0.1828721773217694
67,22,0.18036568201205228
68,22,0.17654742332888418
69,22,0.1712126627444377
70,22,0.16434642003332556
71,22,0.1558796590234124
72,22,0.14597552136547165
73,22,0.13482718989052955
74,22,0.12271087715998874
75,22,0.10990367060094286
76,22,0.096867604090221
77,22,0.0839841877195795
78,22,0.07153548813221278
79,22,0.05978521145061677
80,22,0.049056971718528075
81,22,0.03946250944500207
82,22,0.03103344208375347
83,22,0.023790009790900513
84,22,0.01767849830321211
85,22,0.012316524416746688
86,22,0.007498280842810345
87,22,0.002805902027830598
88,22,-0.0021483512509803404
89,22,-0.007704260194259405
90,22,-0.014275972973337048
91,22,-0.021873866389796603
92,22,-0.030491074366182147
93,22,-0.03991136428066966
94,22,-0.0496192545251688
95,22,-0.058999901559218415
96,22,-0.06731570651027141
97,22,-0.07388365719089052
98,22,-0.0781020630738567
99,22,-0.07952698526332824
0,23,-0.1313835878518148
1,23,-0.12873472302453592
2,23,-0.1210792889323784
3,23,-0.10909750518658257
4,23,-0.09387885909018223
5,23,-0.07643310157709493
6,23,-0.058155151288701745
7,23,-0.04003317851584143
8,23,-0.02306007692368439
9,23,-0.00788688477314281
10,23,0.005226527267041092
11,23,0.016178567410861433
12,23,0.02498244676462491
13,23,0.03178333322102844
14,23,0.03687318295487785
15,23,0.04042361653955595
16,23,0.0426064744069663
17,23,0.043654343310663535
18,23,0.04384688542177173
19,23,0.043239964973508904
20,23,0.04224232906199177
21,23,0.04112159390933812
22,23,0.040083797736770066
23,23,0.03939219514177239
24,23,0.03921119607275614
25,23,0.03961271891512297
26,23,0.040605205866995675
27,23,0.042012826913378376
28,23,0.04357559279014822
29,23,0.045043297941447236
30,23,0.04606723889901332
31,23,0.04647721139645
32,23,0.0461092016830662
33,23,0.044861371326987864
34,23,0.04289983746548387
35,23,0.040350567953282734
36,23,0.037599749741275446
37,23,0.035008631636628706
38,23,0.03305313676173682
39,23,0.03209179677287466
40,23,0.032408968598247156
41,23,0.034378316776383144
42,23,0.03812338467014342
43,23,0.043644302871143736
44,23,0.050837258120736806
45,23,0.05960871528077405
46,23,0.069583305337801
47,23,0.08054678828102624
48,23,0.09213389257456583
49,23,0.10395281338242057
50,23,0.11568456248096481
51,23,0.1271345577597458
52,23,0.13798025928917923
53,23,0.1481461592429696
54,23,0.15736507216297468
55,23,0.16561128971352446
56,23,0.17284333227962634
57,23,0.17903519097490062
58,23,0.1842571405823037
59,23,0.1885137254548681
60,23,0.1918416059370429
61,23,0.19439284958843928
62,23,0.19617695051147166
63,23,0.19718531951821205
64,23,0.19744614483443002
65,23,0.19681430264517985
66,23,0.19519454931560176
67,23,0.19238066289926792
68,23,0.1882653228876734
69,23,0.18264554891266016
70,23,0.17551132559583493
71,23,0.16677849547249934
72,23,0.1566081411920095
73,23,0.14516225026454777
74,23,0.13270249377183063
75,23,0.11948870188280125
76,23,0.10597774276629934
77,23,0.09254332294767664
78,23,0.07948078926528979
79,23,0.06706711770493712
80,23,0.055637912629208586
81,23,0.04532571450363321
82,23,0.03616923217850854
83,23,0.028207875075167976
84,23,0.02138351429857721
85,23,0.01532382601089921
86,23,0.009840926221841073
87,23,0.0045042415613352205
88,23,-0.0010598011958791176
89,23,-0.007199328853857878
90,23,-0.014329279772027803
91,23,-0.02245433741791203
92,23,-0.03157986729638651
93,23,-0.041480817429146555
94,23,-0.05163746480775444
95,23,-0.06142999653457082
96,23,-0.07009296461183112
97,23,-0.07692648074134922
98,23,-0.08131740466160409
99,23,-0.08279742717968475
0,24,-0.12778912300655065
1,24,-0.125167066656104
2,24,-0.11759182792593492
3,24,-0.10576091187704151
4,24,-0.09076843101865961
5,24,-0.07365120891881816
6,24,-0.05578998908367794
7,24,-0.038181759317922115
8,24,-0.021807217359310016
9,24,-0.007269944984727772
10,24,0.005190486854189658
11,24,0.01552628241279308
12,24,0.023785501121892594
13,24,0.030146562716254266
14,24,0.03493715079366666
15,24,0.03832072767727368
16,24,0.04048714067994297
17,24,0.0416374607493708
18,24,0.04204171245874022
19,24,0.04171661316831887
20,24,0.04104401424592652
21,24,0.04025236406869226
22,24,0.03953677931167476
23,24,0.03912324494558561
24,24,0.03916099540583673
25,24,0.039717948063298536
26,24,0.04079345115496835
27,24,0.04221964812040824
28,24,0.04375062692906795
29,24,0.04515146866924624
30,24,0.0460995554958572
31,24,0.04644635451859358
32,24,0.04604517103780381
33,24,0.04481627779387054
34,24,0.042930506965603854
35,24,0.040527065281821706
36,24,0.03800327423687122
37,24,0.035708635047740245
38,24,0.03413897059272131
39,24,0.03365606214993022
40,24,0.03455104875138204
41,24,0.037214579853753094
42,24,0.04176266267950268
43,24,0.04821141314096167
44,24,0.05643524626520957
45,24,0.06631647017456999
46,24,0.07745144707678264
47,24,0.08957705447028275
48,24,0.10227842983385926
49,24,0.11511289977897832
50,24,0.12771880611944653
51,24,0.13987391427963303
52,24,0.1512391289052175
53,24,0.16174521188804647
54,24,0.17115241181909369
55,24,0.17944267558777938
56,24,0.18662985628907336
57,24,0.19271221099825198
58,24,0.1977730453845652
59,24,0.20184499891092855
60,24,0.20495662407938653
61,24,0.20725511437649402
62,24,0.20875086435535195
63,24,0.20941627816137043
64,24,0.20929420806260168
65,24,0.20822951200989337
66,24,0.2061602120193129
67,24,0.20288899540901184
68,24,0.19833930338427308
69,24,0.1923157313849515
70,24,0.1848176483072166
71,24,0.17574742829219758
72,24,0.16526436282765644
73,24,0.15349946722108143
74,24,0.1406979371467969
75,24,0.1270998578856961
76,24,0.11315259122602583
77,24,0.09921649719854031
78,24,0.08559717535899836
79,24,0.0725790897877232
80,24,0.060504848828713875
81,24,0.04952331958520517
82,24,0.03968071844337828
83,24,0.03103367846142646
84,24,0.023521692074609746
85,24,0.01678617195921106
86,24,0.010658348402103002
87,24,0.004697397426753014
88,24,-0.0014533360563291353
89,24,-0.00815224190318986
90,24,-0.015812802231266687
91,24,-0.024438812751213845
92,24,-0.03405085094891547
93,24,-0.0444152780701188
94,24,-0.05501066048418579
95,24,-0.06521108866945724
96,24,-0.07422159059296973
97,24,-0.08132467326504411
98,24,-0.08589160939663998
99,24,-0.0874288364448148
0,25,-0.12469158062776842
1,25,-0.12208967162678164
2,25,-0.11457592475107958
3,25,-0.10286265567629016
4,25,-0.08804647344732075
5,25,-0.07119227207203949
6,25,-0.053666502471060085
7,25,-0.036479339328252536
8,25,-0.020603477489203215
9,25,-0.0066052167258021655
10,25,0.0052874596667606966
11,25,0.015068448101374088
12,25,0.022813521265561576
13,25,0.028728493165544933
14,25,0.03317261006395711
15,25,0.03630618666193186
16,25,0.03834299234677019
17,25,0.039463174268348666
18,25,0.039937465641742165
19,25,0.039759724808391184
20,25,0.03929397808497015
21,25,0.03873737087724294
22,25,0.038278305711173743
23,25,0.03810925183734071
24,25,0.038359703549758706
25,25,0.03909104412468878
26,25,0.040286928454406734
27,25,0.041783638923334365
28,25,0.04334368043600989
29,25,0.044744370816260925
30,25,0.04568580156592361
31,25,0.04603885502820049
32,25,0.04567365225284448
33,25,0.04453140571968106
34,25,0.04278499219344667
35,25,0.04058559639543091
36,25,0.038335953455316485
37,25,0.03637195775536384
38,25,0.03520393157759827
39,25,0.035191176612897834
40,25,0.03663036421312427
41,25,0.03992492583074636
42,25,0.045185628016042756
43,25,0.05244748269615229
44,25,0.061569916909320455
45,25,0.07242053110439883
46,25,0.08457740101221134
47,25,0.09773833146209654
48,25,0.11145039953134983
49,25,0.12522578553944186
50,25,0.1386643531568552
51,25,0.1515154830458414
52,25,0.16341930177986796
53,25,0.17430571479690116
54,25,0.18395548313947074
55,25,0.1923467787773916
56,25,0.1995394384539395
57,25,0.20554723620989535
58,25,0.2104600732191102
59,25,0.21433488197726547
60,25,0.21719155296068493
61,25,0.21917017548821605
62,25,0.2202859393619292
63,25,0.22049737309316697
64,25,0.21986678210851096
65,25,0.21823593838689703
66,25,0.21558269400611607
67,25,0.21172456248859817
68,25,0.20661989751715737
69,25,0.20008713177594473
70,25,0.19213925562962686
71,25,0.18266746364133724
72,25,0.171829793289362
73,25,0.15972723038885306
74,25,0.1465873794113577
75,25,0.13262855061839218
76,25,0.11828452923600707
77,25,0.10389778330863919
78,25,0.08978115347781568
79,25,0.07622116273796564
80,25,0.06356318548841955
81,25,0.05196862174216221
82,25,0.04149211651929363
83,25,0.03220635608431621
84,25,0.02405057653959375
85,25,0.016683317459865066
86,25,0.009954713106708368
87,25,0.003415004819544265
88,25,-0.003274420074376394
89,25,-0.010485945842447109
90,25,-0.01863096141914866
91,25,-0.027718429704691516
92,25,-0.03778725278425554
93,25,-0.048595353061500646
94,25,-0.05962107624600321
95,25,-0.07022959769619774
96,25,-0.07959356801165995
97,25,-0.08697570296317281
98,25,-0.09172578209836502
99,25,-0.09332384117533365
0,26,-0.12255987962817017
1,26,-0.11996867061861849
2,26,-0.1124893441246968
3,26,-0.10084592203111242
4,26,-0.08613561974289041
5,26,-0.06945205110514507
6,26,-0.052148054671306454
7,26,-0.03525210145107849
8,26,-0.01973407422337914
9,26,-0.006135907714451605
10,26,0.005315896820320631
11,26,0.014642974871094339
12,26,0.02193983582128567
13,26,0.027433218034275342
14,26,0.03150919320887624
15,26,0.03433059274084371
16,26,0.03614115968503029
17,26,0.037112469072781096
18,26,0.03752679859280761
19,26,0.03737265403924539
20,26,0.037005661351940944
21,26,0.0366003609751715
22,26,0.036342144477202964
23,26,0.03639359920180141
24,26,0.036860200818409794
25,26,0.0377936381901236
26,26,0.039155342900812684
27,26,0.04078218543691037
28,26,0.04243934604255628
29,26,0.04391356931046175
30,26,0.04492461988411378
31,26,0.045361047945334576
32,26,0.04510929574735201
33,26,0.04413051441406424
34,26,0.042596516544108454
35,26,0.040668693032785086
36,26,0.03874820904002263
37,26,0.0371542956927442
38,26,0.036404309566023585
39,26,0.03684711159894505
40,26,0.03878162359887938
41,26,0.04261781383956986
42,26,0.04846284028644732
43,26,0.056372523327809176
44,26,0.0661993885960328
45,26,0.07780779393760895
46,26,0.09077042536591762
47,26,0.10475977503119793
48,26,0.1193006440425961
49,26,0.13387018206685752
50,26,0.14803746237794257
51,26,0.16152515065550688
52,26,0.17394998999770905
53,26,0.18523395041938784
54,26,0.1951700233912561
55,26,0.20371992401851458
56,26,0.21097731391546404
57,26,0.21696028541646228
58,26,0.2217574863743721
59,26,0.22544415351512725
60,26,0.22802990973104897
61,26,0.22964546813909692
62,26,0.23031338807140855
63,26,0.22998355414347316
64,26,0.2287417204834128
65,26,0.22643318858990824
66,26,0.2230807544392519
67,26,0.21852238427436532
68,26,0.2127544913246311
69,26,0.20561587811425852
70,26,0.19713747804144077
71,26,0.1872028710322411
72,26,0.17597047348681372
73,26,0.1635137267267055
74,26,0.1500431933809523
75,26,0.1357544610164041
76,26,0.1210645455703343
77,26,0.10629462380893528
78,26,0.09176160992956284
79,26,0.07774872470236005
80,26,0.06459994623219245
81,26,0.052485160744254244
82,26,0.041467684244707925
83,26,0.03163457799018943
84,26,0.022925777541786374
85,26,0.0150188285006152
86,26,0.007780568386806408
87,26,0.0007519882910855813
88,26,-0.0063882303347782
89,26,-0.014031394398443808
90,26,-0.022587396859307773
91,26,-0.032076746196253225
92,26,-0.04255903661396587
93,26,-0.05378330872372317
94,26,-0.06522763643079088
95,26,-0.07624393265632534
96,26,-0.08596862491594948
97,26,-0.09364108866975585
98,26,-0.09858272034671245
99,26,-0.10024587481620983
0,27,-0.12173766450814583
1,27,-0.11914656286080572
2,27,-0.11167095675591554
3,27,-0.10004319165273046
4,27,-0.0853595884727838
5,27,-0.06874275916106853
6,27,-0.05153311717185716
7,27,-0.034782799282766064
8,27,-0.01946422952278226
9,27,-0.006109185980676557
10,27,0.005047096477937885
11,27,0.014039728745046887
12,27,0.02097229377795884
13,27,0.026086328907695133
14,27,0.029790126459374733
15,27,0.03225517766895791
16,27,0.03376108255906729
17,27,0.03448433883204416
18,27,0.03472927506209089
19,27,0.034496696743190114
20,27,0.03414285628696234
21,27,0.033828564845862275
22,27,0.033738952415660606
23,27,0.0340098969745668
24,27,0.03471884684586257
25,27,0.03590395210994757
26,27,0.03749816507570358
27,27,0.03933557737218507
28,27,0.04117833741747745
29,27,0.042819988429982914
30,27,0.04399706603453524
31,27,0.04461408741735795
32,27,0.044572796125066816
33,27,0.04385290708341927
34,27,0.04262090844986233
35,27,0.04104563284545293
36,27,0.03951832802613353
37,27,0.03833700706036325
38,27,0.0380170523740162
39,27,0.03888747772180068
40,27,0.04124500163288758
41,27,0.04549916725500225
42,27,0.05175551156025904
43,27,0.06009290169913584
44,27,0.07036702875029732
45,27,0.08245300787893939
46,27,0.0959343098966201
47,27,0.1104757091961801
48,27,0.12559926072117378
49,27,0.14076115757688967
50,27,0.1555101143758293
51,27,0.1695454340933793
52,27,0.18245879961887113
53,27,0.19415658932121005
54,27,0.20443355131465069
55,27,0.21322082910592144
56,27,0.22063077178245294
57,27,0.22667214011744363
58,27,0.2314233049255563
59,27,0.23496999815051822
60,27,0.2373093157166295
61,27,0.23856076910760748
62,27,0.23875566433071072
63,27,0.23784053456256515
64,27,0.23592741250013205
65,27,0.23287085838182975
66,27,0.2287413919602841
67,27,0.2234018458675564
68,27,0.21688799520961766
69,27,0.20906482852115005
70,27,0.1999848909863431
71,27,0.18952851811718574
72,27,0.1778570122369274
73,27,0.16502030349965935
74,27,0.15121426232417434
75,27,0.13661218741526682
76,27,0.12161267480132665
77,27,0.10651390770635771
78,27,0.0916341938846017
79,27,0.07724912118101201
80,27,0.06369816409915074
81,27,0.05115630101408897
82,27,0.03969584065453091
83,27,0.029416913769637176
84,27,0.02026046432183648
85,27,0.011923770402972877
86,27,0.004286702184799651
87,27,-0.003120776631476474
88,27,-0.010605360318550083
89,27,-0.01858317242567864
90,27,-0.027464582350148703
91,27,-0.03728817853334476
92,27,-0.04813597774045775
93,27,-0.05974730994330457
94,27,-0.07159872260217526
95,27,-0.08302355678824824
96,27,-0.09311786526723154
97,27,-0.10109316280431813
98,27,-0.10623551031858369
99,27,-0.10796833316362608
0,28,-0.12264303469055449
1,28,-0.12003922833901015
2,28,-0.11252968163080368
3,28,-0.1008520320219759
4,28,-0.0861010866919969
5,28,-0.06942900635749538
6,28,-0.05216595172896632
7,28,-0.03539360731974739
8,28,-0.020092617757654807
9,28,-0.00679938625307841
10,28,0.004232039526868903
11,28,0.013036350031143229
12,28,0.01971641631644161
13,28,0.02452291797453654
14,28,0.027881800867362472
15,28,0.029979163173265988
16,28,0.0311352027410976
17,28,0.0315446215799966
18,28,0.03154267275931488
19,28,0.03115872083708382
20,28,0.030757228264519654
21,28,0.030493697835481726
22,28,0.030554792121620267
23,28,0.031052636257300037
24,28,0.032033820559263404
25,28,0.03351964676130592
26,28,0.03541017003408342
27,28,0.03753477387090243
28,28,0.039648349099479674
29,28,0.04154986539379024
30,28,0.042990718980036036
31,28,0.04389016084405739
32,28,0.04416374792344868
33,28,0.043807869099509844
34,28,0.04297809011495701
35,28,0.04184653997890564
36,28,0.04078477891289367
37,28,0.04006338071394566
38,28,0.04018539187836723
39,28,0.04144973904294602
40,28,0.04414558992448292
41,28,0.048675037237444485
42,28,0.05514428321384912
43,28,0.06365776324946637
44,28,0.0740854096284238
45,28,0.08632792519892973
46,28,0.09999708518989792
47,28,0.1147687344937367
48,28,0.13018252037636557
49,28,0.14568920498004445
50,28,0.160828192556437
51,28,0.17527917794359382
52,28,0.18860774650511303
53,28,0.20069726529527543
54,28,0.21133326084236614
55,28,0.22040356030447583
56,28,0.22802431369382248
57,28,0.23418234187283815
58,28,0.2389386703434866
59,28,0.24238291653546185
60,28,0.24449898656075675
61,28,0.24539519573136204
62,28,0.24511265954424744
63,28,0.2435998591963653
64,28,0.2409961653956998
65,28,0.2371692115384576
66,28,0.2322364528718026
67,28,0.22608736683196184
68,28,0.21879530086243903
69,28,0.21025505924444587
70,28,0.20054258956770354
71,28,0.18953917859380454
72,28,0.1774115374619214
73,28,0.16419104137548857
74,28,0.1500625643038802
75,28,0.13517860734555143
76,28,0.11991930568001408
77,28,0.10455961248953827
78,28,0.0894170420779119
79,28,0.07475636723665957
80,28,0.06091033033317217
81,28,0.04805621576451813
82,28,0.036275538834161125
83,28,0.025680423346784664
84,28,0.016212552921388124
85,28,0.007588638609377085
86,28,-0.0003029083545698086
87,28,-0.007945749421196524
88,28,-0.01563590942441806
89,28,-0.023820160645300348
90,28,-0.03291217813784897
91,28,-0.042974838818736316
92,28,-0.054113768960633024
93,28,-0.06605800602574163
94,28,-0.07828110114678566
95,28,-0.09009328419779195
96,28,-0.10054740766372561
97,28,-0.1088230828727319
98,28,-0.11416579371234548
99,28,-0.11596952727541066
0,29,-0.12550903598730656
1,29,-0.12287816687603481
2,29,-0.11529192781563324
3,29,-0.10349091746047634
4,29,-0.08856882793952536
5,29,-0.07170842838240787
6,29,-0.05423284860626154
7,29,-0.03725987020698085
8,29,-0.021784349352856225
9,29,-0.008362218251022568
10,29,0.002723943102864723
11,29,0.011495349838696711
12,29,0.018044835414912086
13,29,0.022627235912295873
14,29,0.0256821232915172
15,29,0.027415904371991928
16,29,0.028193122364427836
17,29,0.028239420206773502
18,29,0.0279282632009199
19,29,0.02733201984938205
20,29,0.026829531494513503
21,29,0.026578931500807812
22,29,0.02676946658993984
23,29,0.02749260579003021
24,29,0.028762722057763312
25,29,0.030581953777073068
26,29,0.03281533644985757
27,29,0.035287227704429824
28,29,0.03774268434426631
29,29,0.03998625206986617
30,29,0.04178314144792239
31,29,0.04306643358631845
32,29,0.04376344762113149
33,29,0.043884625250029785
34,29,0.04356773914969381
35,29,0.042982657570064475
36,29,0.042470421546568105
37,29,0.042266402413588366
38,29,0.04285019082362851
39,29,0.044480227825260954
40,29,0.047432351807401574
41,29,0.05209473630475259
42,29,0.0585769860426808
43,29,0.06701205807621591
44,29,0.07729575753819518
45,29,0.08936922820612381
46,29,0.10289062088668288
47,29,0.11756559798868693
48,29,0.13297127509304119
49,29,0.14856896330638847
50,29,0.16389962837001804
51,29,0.17862707971380587
52,29,0.19229027829260303
53,29,0.20474253802512976
54,29,0.21574897320533637
55,29,0.2251430682490536
56,29,0.23303049863807246
57,29,0.23936463304926292
58,29,0.24418376389712648
59,29,0.24757560823309177
60,29,0.24951116554984765
61,29,0.2500885582439878
62,29,0.2493589824234732
63,29,0.24727745498876175
64,29,0.2440096377122245
65,29,0.23943814795256912
66,29,0.2337234011192777
67,29,0.22678115089274797
68,29,0.2187184110025555
69,29,0.2094619415447596
70,29,0.1991119286594767
71,29,0.18755535030686588
72,29,0.17496745768403343
73,29,0.16136740698675567
74,29,0.1469341666506807
75,29,0.13180195485529111
76,29,0.11633387240362936
77,29,0.10078243020416267
78,29,0.08546202809338865
79,29,0.07062418351870292
80,29,0.05659295174609724
81,29,0.04354517087540444
82,29,0.03157122401626111
83,29,0.020794008737539116
84,29,0.011155053585753194
85,29,0.0023894411215223954
86,29,-0.005610469133898732
87,29,-0.013344392222279566
88,29,-0.02110185143101262
89,29,-0.0293645465908412
90,29,-0.03855188046327385
91,29,-0.04875566659393371
92,29,-0.060105003566604864
93,29,-0.07231800965200819
94,29,-0.08486375810844038
95,29,-0.09702638294857024
96,29,-0.10781493016111199
97,29,-0.11637464214254578
98,29,-0.12190807468869025
99,29,-0.12378053088013985
0,30,-0.1304771066606918
1,30,-0.12780449369529379
2,30,-0.12009729079181852
3,30,-0.10809777352642413
4,30,-0.09289979438017326
5,30,-0.07571825872764748
6,30,-0.05787320860326872
7,30,-0.04052487455373921
8,30,-0.02468776582463761
9,30,-0.010950670653983252
10,30,0.0003671267750178231
11,30,0.009262635211598536
12,30,0.01581094540961203
13,30,0.020267221842914296
14,30,0.023081415190063126
15,30,0.024485124454258766
16,30,0.024889186905056704
17,30,0.024560899953030457
18,30,0.023916353959066328
19,30,0.023081913380337937
20,30,0.022454301395555376
21,30,0.022200629138751538
22,30,0.022512509356602095
23,30,0.023463532907044282
24,30,0.025035843767909682
25,30,0.02721130535883276
26,30,0.029820456596098666
27,30,0.03268401296190859
28,30,0.035536787109776924
29,30,0.03819070366807864
30,30,0.040424852191790706
31,30,0.042185634698398644
32,30,0.043409575597252115
33,30,0.04411793952658627
34,30,0.044422819656574575
35,30,0.044485025336143735
36,30,0.04460371006734931
37,30,0.04497021710540139
38,30,0.04602945691567584
39,30,0.04798976673919242
40,30,0.05110809942834749
41,30,0.05575362623039837
42,30,0.062042821389695746
43,30,0.07014105548387306
44,30,0.07998190672606142
45,30,0.09156124362834817
46,30,0.10460130548744928
47,30,0.11885499964319024
48,30,0.1339547585848777
49,30,0.14938730033645697
50,30,0.164704396441266
51,30,0.17955659193921747
52,30,0.19345543574672774
53,30,0.20621718752772722
54,30,0.21757549308313173
55,30,0.22730088870775944
56,30,0.23547608484386728
57,30,0.24201218767120736
58,30,0.24692254323508678
59,30,0.2502899220089603
60,30,0.2520752238242494
61,30,0.2523698976910964
62,30,0.251236143875758
63,30,0.24864025916667742
64,30,0.24477168830435403
65,30,0.23952815240500058
66,30,0.23310575528012123
67,30,0.22544331327389955
68,30,0.21667464296115213
69,30,0.20675776006009983
70,30,0.1958155226720919
71,30,0.18374442093136167
72,30,0.17073055399487203
73,30,0.15678735736037197
74,30,0.1420932785840705
75,30,0.1267671228852123
76,30,0.11115755761329638
77,30,0.09549611590591667
78,30,0.08009186706567561
79,30,0.06518169613718783
80,30,0.05107958010830771
81,30,0.0379597710152666
82,30,0.025921045737959503
83,30,0.015096257381628675
84,30,0.005425816861134081
85,30,-0.003338139264997153
86,30,-0.011303418322313519
87,30,-0.018987625448062317
88,30,-0.02667805095370568
89,30,-0.034893729110990535
90,30,-0.044061920299100166
91,30,-0.054306477677528164
92,30,-0.06577889364962175
93,30,-0.07818592041621741
94,30,-0.09099090513791452
95,30,-0.1034507319691329
96,30,-0.11453223475382401
97,30,-0.12334540106348868
98,30,-0.12905048605807679
99,30,-0.13098590820754907
0,31,-0.13744216140548815
1,31,-0.13471296729949245
2,31,-0.12683959548940038
3,31,-0.11456626375274936
4,31,-0.09898950676324603
5,31,-0.08135902288177022
6,31,-0.06299680831398291
7,31,-0.04511214983267564
8,31,-0.028744414538778074
9,31,-0.014526733488310128
10,31,-0.0028215562288096407
11,31,0.006335775711704628
12,31,0.012997140212974045
13,31,0.01741561629296484
14,31,0.020049503090376675
15,31,0.02115985426644329
16,31,0.021204393097832508
17,31,0.020500700237789715
18,31,0.019509551669216307
19,31,0.018419054748846975
20,31,0.017645217450080963
21,31,0.017369337388117856
22,31,0.01778459428351198
23,31,0.018949738288938534
24,31,0.020816338934309897
25,31,0.023346348793893412
26,31,0.02633907558993087
27,31,0.029614390170536353
28,31,0.032898345857574895
29,31,0.036013434834785585
30,31,0.038753394430386834
31,31,0.04107756683788466
32,31,0.0429286380240228
33,31,0.044334846179481247
34,31,0.045374191511655226
35,31,0.04619068902411527
36,31,0.0470302958301545
37,31,0.048030916809693736
38,31,0.04959183975824999
39,31,0.051862830080608546
40,31,0.05507656379359105
41,31,0.05957925612892723
42,31,0.06549773872575315
43,31,0.07303371630496258
44,31,0.08216933791845804
45,31,0.09296729022025829
46,31,0.10522977222990448
47,31,0.1187714812131162
48,31,0.13329475068167085
49,31,0.1483246197203698
50,31,0.16343111528021836
51,31,0.178253500066603
52,31,0.1922757088777871
53,31,0.2052711932856255
54,31,0.21693286739082396
55,31,0.2269632724173789
56,31,0.23541265197491157
57,31,0.24214443254550133
58,31,0.24714789738573018
59,31,0.25050030658712785
60,31,0.25215718220806593
61,31,0.25220823877225484
62,31,0.2507278485691131
63,31,0.247697694899216
64,31,0.2433268746435715
65,31,0.23752661212438397
66,31,0.23051864863555238
67,31,0.22225921787230618
68,31,0.21289984233317227
69,31,0.2024266122316476
70,31,0.1909813594984371
71,31,0.17847295738738467
72,31,0.16509969830258342
73,31,0.15087563959696126
74,31,0.1359840488903501
75,31,0.12053128160096094
76,31,0.10485522770795797
77,31,0.08916841083009786
78,31,0.07377253254071547
79,31,0.05888961698838102
80,31,0.0448227272117947
81,31,0.031742039943310374
82,31,0.019754187574108073
83,31,0.009001512341455964
84,31,-0.0005774433757324005
85,31,-0.00921462185033306
86,31,-0.017021095007294207
87,31,-0.024532763909519417
88,31,-0.03203817898611305
89,31,-0.04009342498738988
90,31,-0.0491346538410653
91,31,-0.05931893431898061
92,31,-0.0708181629952378
93,31,-0.0833279486050742
94,31,-0.0963058518800608
95,31,-0.10898351698506303
96,31,-0.1202906634161991
97,31,-0.1293043090026913
98,31,-0.13514714109624038
99,31,-0.1371342513266427
0,32,-0.14622395200240135
1,32,-0.1434240508951916
2,32,-0.13534076554424246
3,32,-0.12272170285086759
4,32,-0.10666892818971974
5,32,-0.08846984831779992
6,32,-0.06945371516485466
7,32,-0.050884679319096904
8,32,-0.03383147242402629
9,32,-0.018980693577759666
10,32,-0.006742767404830374
11,32,0.00280879548881785
12,32,0.009698957465843705
13,32,0.014176752782987023
14,32,0.016707239431525522
15,32,0.017583503121386457
16,32,0.017308701925685455
17,32,0.0162561325396382
18,32,0.014930609188922972
19,32,0.013585874325144687
20,32,0.012656371635785035
21,32,0.012341449380073755
22,32,0.012834608002776804
23,32,0.014183107277858653
24,32,0.016311302733811317
25,32,0.019163212090461457
26,32,0.02251285060447117
27,32,0.026183293834947108
28,32,0.029895214484895405
29,32,0.03348604709844949
30,32,0.03676563137014455
31,32,0.03970611297609139
32,32,0.042253256293406594
33,32,0.04443834290941595
34,32,0.0462974221627519
35,32,0.047950001711797086
36,32,0.04957885914245708
37,32,0.05125975354985712
38,32,0.053336763032348244
39,32,0.055894810092468106
40,32,0.05913773456632043
41,32,0.06338637570934225
42,32,0.06878144890833937
43,32,0.07556477662456018
44,32,0.08377620743158332
45,32,0.09355456095090631
46,32,0.10479496077277872
47,32,0.11738471565422515
48,32,0.13110636511009943
49,32,0.14553318908110668
50,32,0.16025830145190412
51,32,0.17491034546219453
52,32,0.18894545530019968
53,32,0.2020892744185403
54,32,0.21398650261107832
55,32,0.22426979108604428
56,32,0.23295034915190627
57,32,0.23984200193990546
58,32,0.244913725018705
59,32,0.24823940243004472
60,32,0.24977582646897645
61,32,0.24961752461604192
62,32,0.24785304460783664
63,32,0.24448326620768057
64,32,0.23973207263588847
65,32,0.23352144927775953
66,32,0.22608696737643186
67,32,0.2173947031606076
68,32,0.20760320655608666
69,32,0.19672121467283432
70,32,0.1849038137925163
71,32,0.17207400122697436
72,32,0.15844239621856104
73,32,0.1440295086176775
74,32,0.1290281750207214
75,32,0.11353501436224178
76,32,0.09788140306227433
77,32,0.08226281131919677
78,32,0.06697130779684812
79,32,0.052214441160685965
80,32,0.038283487737317046
81,32,0.0253432288127442
82,32,0.013507120450412913
83,32,0.0029265323819345213
84,32,-0.006462373678914446
85,32,-0.01487640138475399
86,32,-0.02243157558314124
87,32,-0.02968051680454664
88,32,-0.036915162691911974
89,32,-0.04472504997465876
90,32,-0.053554624018943287
91,32,-0.06359298252846202
92,32,-0.07502930517239292
93,32,-0.08754858200245508
94,32,-0.10060355543555488
95,32,-0.11340537517480698
96,32,-0.12485475999892515
97,32,-0.13400095233282627
98,32,-0.13993742578895763
99,32,-0.14196097517378803
0,33,-0.15617133126761473
1,33,-0.1532921120924584
2,33,-0.14497092044985038
3,33,-0.13196052729472285
4,33,-0.11537016239344666
5,33,-0.09652648506835249
6,33,-0.07676945776620414
7,33,-0.057421025911025936
8,33,-0.039581234233082796
9,33,-0.02399510919894965
10,33,-0.011123043700536073
11,33,-0.0010795077914735884
12,33,0.006131889310381666
13,33,0.010754383243693155
14,33,0.01325798265861522
15,33,0.01396799874601129
16,33,0.013428821486741072
17,33,0.0120708516024024
18,33,0.01043930528612691
19,33,0.008853397395796492
20,33,0.007763101747514156
21,33,0.007388558952698077
22,33,0.007922392722321092
23,33,0.009404381155945885
24,33,0.011736855469280272
25,33,0.014849460541881854
26,33,0.01849918063635414
27,33,0.02251706800871034
28,33,0.026623154876688204
29,33,0.030674700233248586
30,33,0.034499282483011484
31,33,0.03808161564938928
32,33,0.04136746206677344
33,33,0.044387236739567015
34,33,0.04712830800690426
35,33,0.04967839702294441
36,33,0.052148836648484576
37,33,0.05454576711963455
38,33,0.05714973746216856
39,33,0.05997656502768223
40,33,0.06319699949381175
41,33,0.06710466770073253
42,33,0.07185664080861898
43,33,0.07773736641684081
44,33,0.08485075060980307
45,33,0.09341736863461847
46,33,0.10343484012992121
47,33,0.11487004908576637
48,33,0.12759239051320037
49,33,0.14123108183139266
50,33,0.1554059714790128
51,33,0.16973612185120146
52,33,0.1836512839063289
53,33,0.19682645388184028
54,33,0.20885383439326688
55,33,0.219297695160094
56,33,0.22812660444378707
57,33,0.23510587687087536
58,33,0.24018959494333103
59,33,0.24345196469494113
60,33,0.24485834315237298
61,33,0.24451522748768184
62,33,0.2425278485070521
63,33,0.23891977003586362
64,33,0.23392475465243479
65,33,0.22747257521677966
66,33,0.21980041554797936
67,33,0.21087582623022172
68,33,0.2008531546271115
69,33,0.1897565761992155
70,33,0.17774685456697625
71,33,0.16476127666192042
72,33,0.15102101078628039
73,33,0.13655725347416592
74,33,0.12157551027212321
75,33,0.1061641267297091
76,33,0.09065184114206204
77,33,0.07521819554494868
78,33,0.060142729652397975
79,33,0.04561897252642666
80,33,0.03192520567063184
81,33,0.019219510327275202
82,33,0.007620829159350251
83,33,-0.0027107546648039715
84,33,-0.011841114342132641
85,33,-0.019971444168731978
86,33,-0.027222140982303245
87,33,-0.03415786818914057
88,33,-0.04107366168045701
89,33,-0.048584905909592635
90,33,-0.05714149119830836
91,33,-0.06696092797756137
92,33,-0.0782458115963891
93,33,-0.09067197930107795
94,33,-0.10369029052253609
95,33,-0.11649981235404994
96,33,-0.1279841546302123
97,33,-0.13717401800477091
98,33,-0.14314595000814734
99,33,-0.14518540999688412
0,34,-0.16660149432209437
1,34,-0.16363870223995036
2,34,-0.15506410449052055
3,34,-0.14163790439306467
4,34,-0.12447723012883216
5,34,-0.10494867473698832
6,34,-0.08440511668777617
7,34,-0.06422688081693195
8,34,-0.04554548436226469
9,34,-0.029165837989239662
10,34,-0.015598016037074558
11,34,-0.004997781054953521
12,34,0.0026028472448160755
13,34,0.0074395592737346306
14,34,0.009985459470044589
15,34,0.01059606243052258
16,34,0.009850759060100245
17,34,0.008234727635681338
18,34,0.006327788178168703
19,34,0.004510963907705445
20,34,0.003245382322347723
21,34,0.0027738022317862487
22,34,0.003287039394308522
23,34,0.004821847082894237
24,34,0.007265258490406268
25,34,0.010537216759075818
26,34,0.014387572525265568
27,34,0.018660264044228825
28,34,0.023080393655618536
29,34,0.02752989217879076
30,34,0.03185575450606848
31,34,0.03605496402906283
32,34,0.04007067628663208
33,34,0.04392900254606502
34,34,0.047564028109263745
35,34,0.05102570927101624
36,34,0.054348415104868764
37,34,0.05746365755385341
38,34,0.060582360495573084
39,34,0.06364982690320176
40,34,0.06680060237158614
41,34,0.07030034658964723
42,34,0.07432431618963165
43,34,0.07920099391049007
44,34,0.08510200715409155
45,34,0.09233171030518861
46,34,0.10099587848162628
47,34,0.11114387956058636
48,34,0.12273440952048986
49,34,0.13545726505344646
50,34,0.1489607042485659
51,34,0.16285476223583828
52,34,0.17654482957095752
53,34,0.18965365380154253
54,34,0.20171928091895097
55,34,0.2122412981098023
56,34,0.22114427042379248
57,34,0.2281483200558796
58,34,0.23319867799727945
59,34,0.23637423431500793
60,34,0.23765590109633195
61,34,0.23716895181223663
62,34,0.23503780811006436
63,34,0.23131133155948191
64,34,0.22622852034965035
65,34,0.21972385901062808
66,34,0.21202456055107177
67,34,0.20309131755129783
68,34,0.1930636367715124
69,34,0.18197327045709244
70,34,0.16997817201809085
71,34,0.15702922822310938
72,34,0.14335510186811007
73,34,0.12900057681144972
74,34,0.11418551139104238
75,34,0.09899051115007751
76,34,0.08374512562932068
77,34,0.06861342163301742
78,34,0.053859150837524794
79,34,0.03966228429089824
80,34,0.02628652344810689
81,34,0.013881908484108862
82,34,0.0025711144517117646
83,34,-0.007477502736946917
84,34,-0.016330793351698958
85,34,-0.024172914435439452
86,34,-0.031126175379540655
87,34,-0.03775988113920903
88,34,-0.04436966067078174
89,34,-0.05158562849555892
90,34,-0.05985810200218111
91,34,-0.06942697241629503
92,34,-0.08050336011729087
93,34,-0.09275557129694789
94,34,-0.10563642122360761
95,34,-0.11834324607752933
96,34,-0.12975639117757964
97,34,-0.13889971847129345
98,34,-0.14484728508159606
99,34,-0.14688114269938524
0,35,-0.176821911445586
1,35,-0.1737787445763388
2,35,-0.16495702948304825
3,35,-0.1511261296018347
4,35,-0.13340963857990573
5,35,-0.11321230568955798
6,35,-0.09189917298499495
7,35,-0.07090549341046426
8,35,-0.051391194998359424
9,35,-0.03421796381917375
10,35,-0.01994215599825111
11,35,-0.008758389274589717
12,35,-0.0007250079888763139
13,35,0.004384402136565768
14,35,0.0070438044667753275
15,35,0.007634623245394323
16,35,0.006762886695469206
17,35,0.004962350089044776
18,35,0.002839504250914615
19,35,0.0008299838782477309
20,35,-0.0005999147997499676
21,35,-0.0011843266411233344
22,35,-0.0007355042980634607
23,35,0.0007842733493816922
24,35,0.0032537513188799494
25,35,0.006587557559214474
26,35,0.010538207956415135
27,35,0.014966161415941315
28,35,0.019606944127190218
29,35,0.024370863267904497
30,35,0.029125479501999507
31,35,0.033879655462442315
32,35,0.03857242207868694
33,35,0.04322352384861006
34,35,0.0477126408040931
35,35,0.05204870931811456
36,35,0.05618764627524797
37,35,0.05998508699758531
38,35,0.06357900412331219
39,35,0.06684575238978141
40,35,0.06988147673564526
41,35,0.07292323254932853
42,35,0.07616462683472491
43,35,0.0799771838092056
44,35,0.08460008119072882
45,35,0.09041914272711438
46,35,0.09764948302199628
47,35,0.10642184617154271
48,35,0.11678312516050937
49,35,0.12848604607097514
50,35,0.14120816906233813
51,35,0.15455187854604446
52,35,0.1679019249686462
53,35,0.18082947138464078
54,35,0.1928201163191261
55,35,0.20331476592127729
56,35,0.21219472102529835
57,35,0.21914015217134875
58,35,0.2240934293358805
59,35,0.2271426365532534
60,35,0.22829045391790714
61,35,0.22768723698391113
62,35,0.22547933110399754
63,35,0.22174315759912133
64,35,0.21671958916431322
65,35,0.21034556331142085
66,35,0.2028286230552112
67,35,0.19411518418019114
68,35,0.1843206016028489
69,35,0.17347591616544378
70,35,0.16172692175041448
71,35,0.14903598269484064
72,35,0.1356343434226801
73,35,0.12158102348894317
74,35,0.10710971308526496
75,35,0.09229227183368494
76,35,0.07746140532162826
77,35,0.06276521565814619
78,35,0.04844806028177118
79,35,0.034676628403758514
80,35,0.02169820039671322
81,35,0.0096533760197417
82,35,-0.0013332662874745438
83,35,-0.011085649544838816
84,35,-0.01966961499510944
85,35,-0.027249742620369943
86,35,-0.033945858643164684
87,35,-0.040321892012798344
88,35,-0.04666936376270314
89,35,-0.05361911385807616
90,35,-0.06161514761788567
91,35,-0.07091213847888866
92,35,-0.08172480771827395
93,35,-0.09371654865753953
94,35,-0.10634789494724828
95,35,-0.11882723175767751
96,35,-0.1300478952089179
97,35,-0.1390415603764268
98,35,-0.1448962704052974
99,35,-0.14689976482168277
0,36,-0.18586836030681297
1,36,-0.18275551369606546
2,36,-0.17371506222207245
3,36,-0.1595262157425168
4,36,-0.14131509501021355
5,36,-0.12051996945046994
6,36,-0.09851406549114472
7,36,-0.07678005113484687
8,36,-0.05650037764644367
9,36,-0.038586554371249804
10,36,-0.02363564037659671
11,36,-0.011877141047989426
12,36,-0.0033930011031770846
13,36,0.002031284651820897
14,36,0.004867117506364593
15,36,0.005514957267223508
16,36,0.004597180259224842
17,36,0.002686559427274915
18,36,0.0004070511640748009
19,36,-0.0017606498786335578
20,36,-0.0033515028280817205
21,36,-0.004076475066540297
22,36,-0.003751634538275539
23,36,-0.002334299259018735
24,36,5.360475552151911e-05
25,36,0.0033255883390665986
26,36,0.007246271478834387
27,36,0.01169491059408756
28,36,0.016422350817265396
29,36,0.02136947579401749
30,36,0.026424900746860658
31,36,0.03160881134772353
32,36,0.03685572671565751
33,36,0.0421783434221652
34,36,0.04740454264356231
35,36,0.05250198310386622
36,36,0.057351035567080544
37,36,0.061734650409562164
38,36,0.06571793732382503
39,36,0.06911323423082649
40,36,0.0719776270152579
41,36,0.07451937154201005
42,36,0.07694914378680551
43,36,0.07967810268291942
44,36,0.08300887641962618
45,36,0.08740215514899319
46,36,0.09317867137906433
47,36,0.10054545160346606
48,36,0.10963299611739785
49,36,0.12025692752195027
50,36,0.13212438199843746
51,36,0.14483248351461953
52,36,0.15775076184854697
53,36,0.17040180941785366
54,36,0.18222378460359323
55,36,0.19260651188778866
56,36,0.20139016968278156
57,36,0.20822111337838578
58,36,0.21304338398022082
59,36,0.215957412176067
60,36,0.21699151307893771
61,36,0.21632541911640146
62,36,0.21412905137731286
63,36,0.21050739232123306
64,36,0.20570086419411382
65,36,0.19964727382102865
66,36,0.19252738263821811
67,36,0.18426768447807262
68,36,0.17495240920743527
69,36,0.16460435864883038
70,36,0.15334814104153338
71,36,0.14115482447232353
72,36,0.12825212653478957
73,36,0.11471192397402774
74,36,0.1007791119200192
75,36,0.08651433446721057
76,36,0.07225432297218504
77,36,0.05812967869951535
78,36,0.04436144841656642
79,36,0.031102959975214617
80,36,0.01858298314618878
81,36,0.006931253289621964
82,36,-0.0037274691749189515
83,36,-0.013210066911597096
84,36,-0.021578454387963575
85,36,-0.02897420820318075
86,36,-0.035508678694895934
87,36,-0.0417284137029128
88,36,-0.04791417106298468
89,36,-0.054681399312357826
90,36,-0.06245952900735574
91,36,-0.07150885494957038
92,36,-0.08204227628721128
93,36,-0.09372077541411272
94,36,-0.10601875229349389
95,36,-0.1181684619441512
96,36,-0.12909253201451065
97,36,-0.13784582568405312
98,36,-0.14354658717638813
99,36,-0.1454972946066846
0,37,-0.19306218319161417
1,37,-0.18989855704239744
2,37,-0.18069219745848386
3,37,-0.1662311655763915
4,37,-0.1476374169187693
5,37,-0.12637463043574826
6,37,-0.10381658244295977
7,37,-0.08148136065665312
8,37,-0.06056480013012333
9,37,-0.042017489526188
10,37,-0.0264691730890263
11,37,-0.01417879511063802
12,37,-0.005248475904409133
13,37,0.0005211047382545075
14,37,0.003594335648813285
15,37,0.004381680967526336
16,37,0.003510032009216957
17,37,0.001578643767061294
18,37,-0.0007813616757630371
19,37,-0.0030559301776520442
20,37,-0.0047882689295875025
21,37,-0.005666923516400857
22,37,-0.005512461445505323
23,37,-0.004273813751751732
24,37,-0.0020660312120526214
25,37,0.001026801714033354
26,37,0.004789753984368872
27,37,0.009121608497480338
28,37,0.013792571389785735
29,37,0.018774465557726217
30,37,0.023976574292646546
31,37,0.029429536889438168
32,37,0.03506395469412382
33,37,0.04088605543074664
34,37,0.04667806386260054
35,37,0.05236904864159442
36,37,0.05777093177584902
37,37,0.06260158707300434
38,37,0.06685667968122289
39,37,0.07029243457236589
40,37,0.07292775492805958
41,37,0.07494199486700381
42,37,0.07656005622447992
43,37,0.07822672565453104
44,37,0.08030012052222446
45,37,0.08330513785040239
46,37,0.08765963973564794
47,37,0.09363833272709599
48,37,0.101447699667915
49,37,0.11096420052763278
50,37,0.12192445229538862
51,37,0.13392391329944076
52,37,0.14632397685727483
53,37,0.158604234370614
54,37,0.17016361231708288
55,37,0.18035009125378565
56,37,0.18896636866338667
57,37,0.19563213357923814
58,37,0.20029648519630427
59,37,0.20307404168761423
60,37,0.20402047565221437
61,37,0.20334716950674192
62,37,0.2012480263310863
63,37,0.19785617826801172
64,37,0.19341017554415885
65,37,0.1878475223948044
66,37,0.18131771693606424
67,37,0.17372353762129933
68,37,0.1651137386006667
69,37,0.15549665256639855
70,37,0.1449678359540485
71,37,0.13350439067653497
72,37,0.12132422808281262
73,37,0.10850949952146038
74,37,0.09531256305308489
75,37,0.08177968413929193
76,37,0.06825140564887988
77,37,0.05483855876354937
78,37,0.04173484839247976
79,37,0.02907934605173068
80,37,0.017079437410757237
81,37,0.005851737667398993
82,37,-0.004481195560401829
83,37,-0.013730969732932863
84,37,-0.02195264691454213
85,37,-0.029261390503961593
86,37,-0.03575330715648306
87,37,-0.04194446718065592
88,37,-0.04809670178383385
89,37,-0.054792735395494674
90,37,-0.06243803506731638
91,37,-0.07128832102625893
92,37,-0.08154903613558417
93,37,-0.09288121285317175
94,37,-0.10477955210808432
95,37,-0.11651260198595992
96,37,-0.12704817207395536
97,37,-0.13547984431716031
98,37,-0.14097142266746232
99,37,-0.14284888526890427
0,38,-0.1978866267409103
1,38,-0.19469604319874634
2,38,-0.18539158697512903
3,38,-0.17076780326169683
4,38,-0.15193403881403356
5,38,-0.130368918385102
6,38,-0.1074367643759615
7,38,-0.08467629792085063
8,38,-0.06328590173779958
9,38,-0.04424237716375501
10,38,-0.02819905050273519
11,38,-0.015438555816217558
12,38,-0.006079825591768895
13,38,5.731493092753226e-05
14,38,0.003424860426093801
15,38,0.004432973831171694
16,38,0.003700701932757511
17,38,0.0018397322610326228
18,38,-0.0005217330954110366
19,38,-0.0028486270039138617
20,38,-0.0046989085767563665
21,38,-0.005739544112657313
22,38,-0.005795933108856843
23,38,-0.004805833043974417
24,38,-0.002870343603717629
25,38,-6.890718486829428e-05
26,38,0.0034103563411918003
27,38,0.007484335325898428
28,38,0.011945109540647536
29,38,0.01679340549344488
30,38,0.02195748965459643
31,38,0.027477107322738448
32,38,0.033280307440691104
33,38,0.03936859035547968
34,38,0.04548797651841596
35,38,0.051534590751543874
36,38,0.057263137369773176
37,38,0.062338637869288505
38,38,0.06669454481288994
39,38,0.0700422207119118
40,38,0.07236578559786722
41,38,0.07381669722326478
42,38,0.0746309240203118
43,38,0.07527949623727181
44,38,0.07616539461560023
45,38,0.07786413705616724
46,38,0.0808780862707863
47,38,0.08553787220535014
48,38,0.09211540058731771
49,38,0.10054341800332622
50,38,0.11058691676134913
51,38,0.12184364972199546
52,38,0.13367460723111435
53,38,0.14552376260598976
54,38,0.1567612154649396
55,38,0.16670320417779294
56,38,0.17511941731299885
57,38,0.18161024197434017
58,38,0.18613138803539186
59,38,0.18881144675378891
60,38,0.18973229323910346
61,38,0.18913638545382128
62,38,0.1872400526817728
63,38,0.18420237606096634
64,38,0.1802593040110878
65,38,0.17534737127971312
66,38,0.16958341445752012
67,38,0.16284529121548985
68,38,0.15514530977543473
69,38,0.14647340358442307
70,38,0.13689031285775854
71,38,0.12637712009563984
72,38,0.11513591332914075
73,38,0.10325530661430093
74,38,0.09099011088619591
75,38,0.07836804285580001
76,38,0.06573156365993782
77,38,0.05316840572777437
78,38,0.04084063740720012
79,38,0.02887127905341913
80,38,0.01744293981573719
81,38,0.006656424176071596
82,38,-0.003370317822373181
83,38,-0.012445837842278706
84,38,-0.02061500265608629
85,38,-0.027962942377598665
86,38,-0.034562958833703306
87,38,-0.04088697801944363
88,38,-0.04716846641349548
89,38,-0.053939828227157705
90,38,-0.06157252751290798
91,38,-0.07030698873677466
92,38,-0.08033553108452907
93,38,-0.09132135952495446
94,38,-0.10278564077634655
95,38,-0.11404412666433927
96,38,-0.12412421992030431
97,38,-0.13217269335927995
98,38,-0.13741229385595943
99,38,-0.1392003635146466
0,39,-0.20002919113630924
1,39,-0.19684136696741916
2,39,-0.18752461350686644
3,39,-0.17287559991473245
4,39,-0.15398066767829732
5,39,-0.13231985493530374
6,39,-0.10923529879255511
7,39,-0.08626856120281445
8,39,-0.06460769866316696
9,39,-0.04524108666646498
10,39,-0.02883542064773792
11,39,-0.015691258994593227
12,39,-0.005941281033301493
13,39,0.0005711721460102126
14,39,0.0042795808431037585
15,39,0.0055829487755545415
16,39,0.005080344657471869
17,39,0.0033814016987889772
18,39,0.0011021798227375257
19,39,-0.0012132929186918773
20,39,-0.0031433747071787366
21,39,-0.004334480781835737
22,39,-0.004617045620761928
23,39,-0.003916100785318122
24,39,-0.0023130398094508564
25,39,0.00011763113889173837
26,39,0.0032180999105548835
27,39,0.006919418875440897
28,39,0.011036019972380018
29,39,0.015592840863973834
30,39,0.020534015459816146
31,39,0.025906505597049545
32,39,0.03163772304287704
33,39,0.03772728816875315
34,39,0.04389732225990883
35,39,0.05001946627635334
36,39,0.05580626935716282
37,39,0.06088634088064282
38,39,0.06514194526243955
39,39,0.06825371459217422
40,39,0.07017674992312095
41,39,0.07103646193900204
42,39,0.07107610454022506
43,39,0.07078384563465079
44,39,0.0705939780727931
45,39,0.07111593619538326
46,39,0.07291955743767176
47,39,0.07637659134252317
48,39,0.0818110153568341
49,39,0.08920510581810959
50,39,0.09835034517982422
51,39,0.10885140221853362
52,39,0.12007743314006802
53,39,0.13144639300116978
54,39,0.1423120557974471
55,39,0.15197014153454802
56,39,0.16016284141096548
57,39,0.16647887843828357
58,39,0.17088089491971914
59,39,0.17350944956433523
60,39,0.17446927433593373
61,39,0.1740310263912761
62,39,0.17243031938960485
63,39,0.1698487089279297
64,39,0.1665195751702413
65,39,0.1623783934119274
66,39,0.15751092701157177
67,39,0.15177135586600343
68,39,0.1451377192443033
69,39,0.13758001143014553
70,39,0.12912089201927301
71,39,0.11974438298420864
72,39,0.10963168063244666
73,39,0.09887365585200314
74,39,0.08772229820533539
75,39,0.07618238317718351
76,39,0.0645953359962732
77,39,0.0530217487603295
78,39,0.041587691672248184
79,39,0.03039720985088934
80,39,0.019603604861003987
81,39,0.009288013008699636
82,39,-0.0004395833066155319
83,39,-0.009388387526087172
84,39,-0.01759054777721758
85,39,-0.025098652626184048
86,39,-0.03195600479739369
87,39,-0.038577618467570574
88,39,-0.04515878930214967
89,39,-0.05216491651663091
90,39,-0.05992338036685396
91,39,-0.06864839839272463
92,39,-0.07851335649866087
93,39,-0.08918481369619258
94,39,-0.10021524840158236
95,39,-0.1109756460891731
96,39,-0.1205645036407077
97,39,-0.1281936396699166
98,39,-0.1331549207761782
99,39,-0.13484325529771013
0,40,-0.19944811312598176
1,40,-0.19629323931076215
2,40,-0.18705214372221235
3,40,-0.17251803901672247
4,40,-0.15374360660189268
5,40,-0.132195640799182
6,40,-0.10918084762488434
7,40,-0.08622534991900466
8,40,-0.06449419142700208
9,40,-0.04497310134684085
10,40,-0.028332600975772948
11,40,-0.014886677862705255
12,40,-0.0047798449950278155
13,40,0.0021160605347176897
14,40,0.006209107918039081
15,40,0.007876340492657619
16,40,0.007685442982619861
17,40,0.006230003664313699
18,40,0.004106261726519733
19,40,0.001856417515227804
20,40,-0.00012230597167217638
21,40,-0.0014562191445293138
22,40,-0.001980054401428788
23,40,-0.001604580680577783
24,40,-0.0003860781826006132
25,40,0.001605737676982244
26,40,0.00424526454298757
27,40,0.007472851803868252
28,40,0.011124743128675618
29,40,0.015243703430314781
30,40,0.019785460812272504
31,40,0.02480156314049964
32,40,0.03022026433427527
33,40,0.0360418229138304
34,40,0.04197742579890473
35,40,0.04788335172088409
36,40,0.053446488456756924
37,40,0.05827747165312758
38,40,0.062220690881076735
39,40,0.06494176059823076
40,40,0.06637458701789001
41,40,0.06662155846061069
42,40,0.06592978279604722
43,40,0.0647951739574637
44,40,0.06366858726596547
45,40,0.06317529113402998
46,40,0.06393278998257301
47,40,0.06633719129422389
48,40,0.07074921837011061
49,40,0.07719187038128439
50,40,0.0854802514986659
51,40,0.0952305793771302
52,40,0.1058288911872296
53,40,0.11667850915910094
54,40,0.12713082244317775
55,40,0.13647347964797518
56,40,0.14442797997526213
57,40,0.15057962290484284
58,40,0.1548977764459778
59,40,0.15753162668170262
60,40,0.15860357919791568
61,40,0.15840713347370183
62,40,0.15719195210931503
63,40,0.15515666925330152
64,40,0.15253170798223437
65,40,0.14925104641861253
66,40,0.1453728579072049
67,40,0.14073067572735454
68,40,0.13527298705594148
69,40,0.1289507229321316
70,40,0.12174796737872384
71,40,0.11365192705670779
72,40,0.10481920797883504
73,40,0.09533883166477608
74,40,0.08545486735420127
75,40,0.07514487292701233
76,40,0.06474553334282973
77,40,0.05428592492171447
78,40,0.04385223957160633
79,40,0.033526063381032145
80,40,0.023426481340720784
81,40,0.013610700659228314
82,40,0.004177150673967844
83,40,-0.004688477674790192
84,40,-0.013003767864574911
85,40,-0.020787354491403676
86,40,-0.028046094097589958
87,40,-0.035127096771248034
88,40,-0.042178047024208354
89,40,-0.049582755755182006
90,40,-0.057615220022853464
91,40,-0.06645323178508988
92,40,-0.07624568717983493
93,40,-0.08666293013629911
94,40,-0.09729211703051988
95,40,-0.10756434864561015
96,40,-0.11665743258163275
97,40,-0.12385690436258301
98,40,-0.12853036525939388
99,40,-0.1301146691384929
0,41,-0.1964187772364312
1,41,-0.19332555460096046
2,41,-0.18424460692131106
3,41,-0.16995944592872547
4,41,-0.15147936825906072
5,41,-0.13024330117605132
6,41,-0.1075101437372723
7,41,-0.08477327258606238
8,41,-0.06316309511021245
9,41,-0.0436498708304498
10,41,-0.026899331233835255
11,41,-0.013235446082035196
12,41,-0.002813307271935628
13,41,0.004462367985070159
14,41,0.008967816874246637
15,41,0.011049012596231478
16,41,0.011233048525355116
17,41,0.010085577679092239
18,41,0.00817780742818286
19,41,0.006041514126081893
20,41,0.004047311735121184
21,41,0.002588798453871277
22,41,0.0018281103675690247
23,41,0.001869290219474351
24,41,0.002685007290892827
25,41,0.004208688361359236
26,41,0.006346204450892401
27,41,0.00904066979092022
28,41,0.0121477683478588
29,41,0.01571972476267547
30,41,0.019718200108400197
31,41,0.02419588488737645
32,41,0.02908263024801272
33,41,0.034381578107058886
34,41,0.03980616094668221
35,41,0.04520701426099549
36,41,0.050263136040484824
37,41,0.05458724907475698
38,41,0.058001710401185846
39,41,0.060174472695507575
40,41,0.061028438658468076
41,41,0.06064780388805957
42,41,0.0592810552325318
43,41,0.05742280168851721
44,41,0.0555252456879316
45,41,0.05421050117183768
46,41,0.05412160118612519
47,41,0.05566047205866198
48,41,0.059207272123785515
49,41,0.06481485230779072
50,41,0.07231766278709983
51,41,0.08134767719820957
52,41,0.09131610081294639
53,41,0.10162421756285767
54,41,0.11163551574099984
55,41,0.12064277305307769
56,41,0.12835443586300244
57,41,0.134360583927446
58,41,0.13863663243591873
59,41,0.14133575278901844
60,41,0.14259140520334768
61,41,0.14271267324693326
62,41,0.1419565987371243
63,41,0.14053255744511262
64,41,0.13866767122635792
65,41,0.1362944065267584
66,41,0.1334489528044287
67,41,0.1299492253747303
68,41,0.12572134681340685
69,41,0.1207004833904648
70,41,0.1148344767443632
71,41,0.10811509798168117
72,41,0.10067216943480162
73,41,0.09258902230976673
74,41,0.08409708244835201
75,41,0.07514254970283218
76,41,0.06605299060902325
77,41,0.05682115665968013
78,41,0.04748972233846871
79,41,0.038113589134809445
80,41,0.02877201386854722
81,41,0.019493399442580994
82,41,0.010360439472606231
83,41,0.0015483684137507225
84,41,-0.006945043427549535
85,41,-0.015104530885764689
86,41,-0.022895118784617807
87,41,-0.03058735719332617
88,41,-0.03827258114688448
89,41,-0.046240914531153976
90,41,-0.054704609819054895
91,41,-0.06379550603924145
92,41,-0.07363246936529322
93,41,-0.08388883822954085
94,41,-0.09418758426363638
95,41,-0.10402110375980556
96,41,-0.112650739178207
97,41,-0.11944048085388204
98,41,-0.12383636519189167
99,41,-0.12531938757001626
0,42,-0.19118597897886502
1,42,-0.1881810730928919
2,42,-0.17933957868808648
3,42,-0.16542850080077187
4,42,-0.1474051598988808
5,42,-0.12666628916485934
6,42,-0.10441177607117424
7,42,-0.08208646727598534
8,42,-0.06077584380454937
9,42,-0.04142368507109495
10,42,-0.02468362011404679
11,42,-0.010887226621889567
12,42,-0.0001995676293518045
13,42,0.00743822870299482
14,42,0.012364820183393022
15,42,0.014888160367263481
16,42,0.015487749162275577
17,42,0.014691774776110833
18,42,0.013043337511589925
19,42,0.01105722814463661
20,42,0.009076597989405855
21,42,0.007514525872466038
22,42,0.0065312869865010725
23,42,0.006245546859645401
24,42,0.00666146219100483
25,42,0.007713559796684422
26,42,0.009337132197288156
27,42,0.011471689383142802
28,42,0.013989720924655558
29,42,0.016944371158388094
30,42,0.020297374829169712
31,42,0.02409895369601145
32,42,0.028280391054067877
33,42,0.0328488372197171
34,42,0.037531437090365216
35,42,0.04218144944297819
36,42,0.046486361475217564
37,42,0.050079761590495764
38,42,0.052777963210246526
39,42,0.054268134546873625
40,42,0.05447324721262703
41,42,0.053465226296793844
42,42,0.05149240533046395
43,42,0.049040068362955935
44,42,0.04654740227942966
45,42,0.044614949390961556
46,42,0.0438886666433973
47,42,0.044757620364180184
48,42,0.04760365434685809
49,42,0.05249762638777611
50,42,0.05928843123183469
51,42,0.06762775520564901
52,42,0.07695984832389513
53,42,0.08669757227744412
54,42,0.09623117550927418
55,42,0.10487247814126022
56,42,0.1123255778256862
57,42,0.11819365933206427
58,42,0.12245773827726225
59,42,0.12526974297634297
60,42,0.12676680407548702
61,42,0.12726475337785814
62,42,0.12702002409423585
63,42,0.12624523677004618
64,42,0.12516292589225486
65,42,0.12370382130393409
66,42,0.12188847281322523
67,42,0.11952520031081804
68,42,0.1165263188413519
69,42,0.11281647021951358
70,42,0.10831211404001806
71,42,0.10301203712424467
72,42,0.09701868057891261
73,42,0.0904065614377032
74,42,0.08339055134820228
75,42,0.07588174253214675
76,42,0.06819409325544257
77,42,0.06027915970662434
78,42,0.052133209323983465
79,42,0.04378022329092346
80,42,0.03525410807833396
81,42,0.026549859526312503
82,42,0.017730429586663377
83,42,0.00895518965080555
84,42,0.000237176830523822
85,42,-0.008375854433325003
86,42,-0.016803253912257787
87,42,-0.02523353336709988
88,42,-0.0336947332480122
89,42,-0.04237493204163911
90,42,-0.051418260527498205
91,42,-0.06090286759535957
92,42,-0.07091266760016879
93,42,-0.08112237355908292
94,42,-0.0911896068846545
95,42,-0.10066564610770001
96,42,-0.10889534360103426
97,42,-0.11532165586959309
98,42,-0.11946769055430195
99,42,-0.12085851374195045
0,43,-0.18433928526428645
1,43,-0.18144283728361188
2,43,-0.17290169896295993
3,43,-0.1594599425643537
4,43,-0.1420169161146987
5,43,-0.1219149583730541
6,43,-0.10028681759467872
7,43,-0.07851654623482318
8,43,-0.05763736338758463
9,43,-0.03855894712796726
10,43,-0.02191799067259126
11,43,-0.008053093432863534
12,43,0.0028600491441466147
13,43,0.01084104441360978
14,43,0.016185762779969082
15,43,0.01915948572968773
16,43,0.020189600622870785
17,43,0.019760278250942065
18,43,0.018386084424491855
19,43,0.016561237575842824
20,43,0.014602764823393954
21,43,0.012943502944835927
22,43,0.011744288128284097
23,43,0.011138649932945555
24,43,0.011164272837049793
25,43,0.011755292214729707
26,43,0.012873980850599764
27,43,0.014450745019530586
28,43,0.016372227379179094
29,43,0.01868423406904185
30,43,0.02134250336439436
31,43,0.024390647756263206
32,43,0.027759533207245113
33,43,0.031459521707802196
34,43,0.035239762214587245
35,43,0.03896169660401938
36,43,0.04233490046863153
37,43,0.04502977088486659
38,43,0.046871706907950283
39,43,0.04758286726610095
40,43,0.04709788559648587
41,43,0.04548377343053289
42,43,0.042988821303879377
43,43,0.0400830117505393
44,43,0.037180260257628106
45,43,0.034842892341657716
46,43,0.03369799769461679
47,43,0.03410366626121686
48,43,0.03642577260234248
49,43,0.040740523172644316
50,43,0.04690529250092368
51,43,0.05459437198987871
52,43,0.06329147803990054
53,43,0.07243440401180123
54,43,0.08145357440389489
55,43,0.08969343879107328
56,43,0.09686268222503713
57,43,0.10258537872414308
58,43,0.1068480673702652
59,43,0.10979611479979212
60,43,0.11156303990355809
61,43,0.11246221752389829
62,43,0.11274147667882062
63,43,0.11260948389372061
64,43,0.1122828295601721
65,43,0.11169096354296926
66,43,0.11084606970689492
67,43,0.1095538520385162
68,43,0.10772231103510421
69,43,0.10527229832223384
70,43,0.10209571515406424
71,43,0.098201300306755
72,43,0.09366475012484443
73,43,0.0885493134483113
74,43,0.08305015553196426
75,43,0.07703989719902893
76,43,0.07081448686585645
77,43,0.0642795701560317
78,43,0.05738288918291801
79,43,0.050113480649997655
80,43,0.04245470956357167
81,43,0.034364010292847524
82,43,0.025880761895678006
83,43,0.017143206642685982
84,43,0.008178562089597108
85,43,-0.0009358256884297589
86,43,-0.010071560750475328
87,43,-0.019333136935529183
88,43,-0.028680638750302023
89,43,-0.03819575109810103
90,43,-0.047950370554644905
91,43,-0.057963216079770064
92,43,-0.06827900643293106
93,43,-0.07857135670656135
94,43,-0.08852894494157226
95,43,-0.09775611533859774
96,43,-0.1056769481901938
97,43,-0.11180970784880628
98,43,-0.1157493909176992
99,43,-0.11706283070816426
0,44,-0.1763745938669672
1,44,-0.1736010747590626
2,44,-0.1654052585890895
3,44,-0.15250270292290224
4,44,-0.1357315939567343
5,44,-0.11637029168377921
6,44,-0.09547951293097867
7,44,-0.07437378892154811
8,44,-0.054029266255383845
9,44,-0.03531643513815652
10,44,-0.01885166927422688
11,44,-0.004980192283255747
12,44,0.006111205380875617
13,44,0.014402132312170579
14,44,0.0201422033860581
15,44,0.023552417540486204
16,44,0.025006074068187445
17,44,0.024939425783486513
18,44,0.02383957424444816
19,44,0.02217812531580421
20,44,0.020247706253940123
21,44,0.018500034090720874
22,44,0.017098337559218635
23,44,0.01619036319789302
24,44,0.015847827346078702
25,44,0.01600323490856681
26,44,0.01664322585111222
27,44,0.01768525142233557
28,44,0.01902847512064909
29,44,0.0207050356639229
30,44,0.022660072978396784
31,44,0.024927490228947136
32,44,0.027435620557298535
33,44,0.03019639881404146
34,44,0.032986447525217955
35,44,0.03567830653537385
36,44,0.03801378738535277
37,44,0.03971179374730127
38,44,0.04061945228022523
39,44,0.040506986808395595
40,44,0.03933091136696021
41,44,0.037160832765948726
42,44,0.034245833734530606
43,44,0.031036367324304592
44,44,0.02791131248250167
45,44,0.025380703704286134
46,44,0.02403320466146397
47,44,0.024179751662813942
48,44,0.026154187417887442
49,44,0.03002583186389529
50,44,0.03565444163632492
51,44,0.042739162092402694
52,44,0.05080826976245589
53,44,0.05933705129700684
54,44,0.06780787278330536
55,44,0.07561037079449306
56,44,0.08246654406502785
57,44,0.08802803662183578
58,44,0.0922869542027911
59,44,0.09537675743104046
60,44,0.09742023923809029
61,44,0.09871887832468929
62,44,0.09950412351463456
63,44,0.09997380044296733
64,44,0.10033687868144625
65,44,0.10052269136940595
66,44,0.10054265577491606
67,44,0.10020740995332744
68,44,0.0994306027841958
69,44,0.09813720823876793
70,44,0.09620297854326054
71,44,0.09364981581984466
72,44,0.09052826562856353
73,44,0.08688835080920398
74,44,0.08290282729467435
75,44,0.07840245552233682
76,44,0.07366062627079373
77,44,0.06853222661902691
78,44,0.06291491602860333
79,44,0.05675915215124405
80,44,0.0499933642859105
81,44,0.042534450392849976
82,44,0.03439543577042059
83,44,0.025689467114716535
84,44,0.016456876910524443
85,44,0.006801336078751774
86,44,-0.00309993748942361
87,44,-0.013268220756799565
88,44,-0.023593064772285288
89,44,-0.03404915689225163
90,44,-0.04463438810671505
91,44,-0.05530467628796032
92,44,-0.06606238160384237
93,44,-0.07657730717710365
94,44,-0.08656382471417601
95,44,-0.09567124768818758
96,44,-0.10339514212046197
97,44,-0.10932221408711484
98,44,-0.1131110868509495
99,44,-0.11436634640085686
0,45,-0.167828796901631
1,45,-0.1651862375329074
2,45,-0.1573622690857519
3,45,-0.14503909782160918
4,45,-0.1289929690228746
5,45,-0.11043105401586217
6,45,-0.09034004828663456
7,45,-0.0699595398045858
8,45,-0.05020625275938073
9,45,-0.03190909393651964
10,45,-0.015662811408219568
11,45,-0.001819674092985224
12,45,0.009421128112080623
13,45,0.017999316016357625
14,45,0.024115194431942655
15,45,0.027945432524575153
16,45,0.029808564590894093
17,45,0.030090785875472648
18,45,0.029253629593767982
19,45,0.02774539635538531
20,45,0.025836728349531768
21,45,0.023996965270271176
22,45,0.022394143839846947
23,45,0.021190324140661687
24,45,0.020491873142418626
25,45,0.02023047701732139
26,45,0.020416240084159654
27,45,0.020952968333403987
28,45,0.021752653943622136
29,45,0.02283020004779246
30,45,0.024117138389556203
31,45,0.025634996565713664
32,45,0.027306218560624984
33,45,0.029140354373339505
34,45,0.030942224494538095
35,45,0.032593915689176356
36,45,0.03387420078433934
37,45,0.034556090460682753
38,45,0.034517094714829
39,45,0.033585060074074136
40,45,0.031746775881401845
41,45,0.029082298553475994
42,45,0.025843817765235144
43,45,0.022460991131083574
44,45,0.019272020110292942
45,45,0.016724868150049588
46,45,0.015354390970060194
47,45,0.015411695660077385
48,45,0.01718548885128257
49,45,0.02072729328301648
50,45,0.025893406935210805
51,45,0.032409166972684034
52,45,0.03985053804899508
53,45,0.04774094295953546
54,45,0.055623701590775454
55,45,0.06294409655401978
56,45,0.0694452361576623
57,45,0.07481154019387759
58,45,0.07904099459392455
59,45,0.08225060205859336
60,45,0.08454637982777058
61,45,0.08620942699872103
62,45,0.087448360871349
63,45,0.08844448000127159
64,45,0.08939744242252345
65,45,0.09023831519061787
66,45,0.09098495921625727
67,45,0.09146013895679062
68,45,0.09159244814691192
69,45,0.09131892800724017
70,45,0.09050814031706977
71,45,0.0891978570698484
72,45,0.08741565966010967
73,45,0.08519696405437571
74,45,0.08269003098121175
75,45,0.07968071549566957
76,45,0.07641574244371441
77,45,0.07269493078638334
78,45,0.06836514907718083
79,45,0.0633354990332009
80,45,0.05747636965770653
81,45,0.05066240836549696
82,45,0.04287855452639633
83,45,0.03421008214081667
84,45,0.02470901187734853
85,45,0.01450135002778552
86,45,0.0038126122699395637
87,45,-0.007299199849512661
88,45,-0.018653331499081105
89,45,-0.030120843865006464
90,45,-0.04162639209062036
91,45,-0.0530621926409367
92,45,-0.06438612714646297
93,45,-0.075261138264068
94,45,-0.08542010437759018
95,45,-0.09454723193084646
96,45,-0.10219849356326449
97,45,-0.10801930360230472
98,45,-0.11172092999368033
99,45,-0.11294021944104315
0,46,-0.15913966859261564
1,46,-0.15663018986924726
2,46,-0.14918768246479885
3,46,-0.1374574843703158
4,46,-0.12215565818132745
5,46,-0.10441395636371453
6,46,-0.08514605855816626
7,46,-0.0655144155061862
8,46,-0.04637598256886122
9,46,-0.028517435234789446
10,46,-0.012511626943705778
11,46,0.0012822260987377376
12,46,0.012651619473217579
13,46,0.0214982136612889
14,46,0.027971088242338737
15,46,0.032204153057136864
16,46,0.034461425118024636
17,46,0.03507795286895998
18,46,0.03449113271290116
19,46,0.033125297541118925
20,46,0.03123063843759155
21,46,0.029291118597939203
22,46,0.02748120237265539
23,46,0.025977089845582668
24,46,0.024919690993556287
25,46,0.024242219408733945
26,46,0.023979117950148066
27,46,0.02402323937985784
28,46,0.024302343682393257
29,46,0.02481458436068351
30,46,0.025478115921941935
31,46,0.026301629844965646
32,46,0.027199272291909438
33,46,0.028173972950753523
34,46,0.029056566015242424
35,46,0.02973415184260375
36,46,0.03002262359859742
37,46,0.02974873920538812
38,46,0.028824398669712537
39,46,0.027140184468407824
40,46,0.02471810624774662
41,46,0.021655169040059263
42,46,0.01820882761330722
43,46,0.014788246560783591
44,46,0.011688417330333323
45,46,0.009289220397477038
46,46,0.008060566403401026
47,46,0.008184815108506882
48,46,0.009895945529024175
49,46,0.013218722817327944
50,46,0.018000874069002748
51,46,0.02399458786476316
52,46,0.030824677601231087
53,46,0.03807077348665189
54,46,0.045343003360358125
55,46,0.05214977571995405
56,46,0.0582615155244639
57,46,0.06339850519907486
58,46,0.0675647182706598
59,46,0.07085690142866952
60,46,0.07335943121597666
61,46,0.0753258003769588
62,46,0.07693716796075023
63,46,0.07835419038019609
64,46,0.07976601175232645
65,46,0.08110839027904149
66,46,0.08241260224895086
67,46,0.08352061090863572
68,46,0.08438467559972196
69,46,0.08496200353420136
70,46,0.08512327964035649
71,46,0.08492438105713518
72,46,0.08437248427253508
73,46,0.08348729074987205
74,46,0.08239052890803578
75,46,0.08081989558468194
76,46,0.07899108431774948
77,46,0.07664453892721212
78,46,0.07357585239969922
79,46,0.06965057652178075
80,46,0.06467944934320258
81,46,0.058494830048402946
82,46,0.05105367978285358
83,46,0.04241283205283253
84,46,0.03263551922282204
85,46,0.021866678077458346
86,46,0.010379129969805945
87,46,-0.001695773922619992
88,46,-0.014109494068179629
89,46,-0.026636289700036286
90,46,-0.039130863703576324
91,46,-0.051423664695903426
92,46,-0.06342750634394179
93,46,-0.07479579346636456
94,46,-0.08527177848736756
95,46,-0.09456354917710996
96,46,-0.10227390198997455
97,46,-0.10809520052862354
98,46,-0.11177835433954897
99,46,-0.11298583786083327
0,47,-0.15078221406383818
1,47,-0.1484018723531335
2,47,-0.14133289748224342
3,47,-0.1301816297136611
4,47,-0.11560793710395956
5,47,-0.09866682266874705
6,47,-0.08020270558427
7,47,-0.0613014526279585
8,47,-0.0427617449340687
9,47,-0.025328825474389305
10,47,-0.009554433074299595
11,47,0.004195792863356473
12,47,0.01569506290525169
13,47,0.02480975324215251
14,47,0.03163624060744041
15,47,0.03626769475158653
16,47,0.03891397138886532
17,47,0.039858207217548625
18,47,0.039514236532340874
19,47,0.038281584685137204
20,47,0.03639095527705649
21,47,0.0343370071868776
22,47,0.03230221997546323
23,47,0.030477518665065872
24,47,0.029038556974228413
25,47,0.027924686979531543
26,47,0.027197944253202877
27,47,0.026746447211735358
28,47,0.026519145898419083
29,47,0.026501623825424758
30,47,0.026601538290378812
31,47,0.02681562611815025
32,47,0.02704758140589547
33,47,0.02728840690542711
34,47,0.027389193072849594
35,47,0.027234048631726182
36,47,0.026671060202716035
37,47,0.02557414479269937
38,47,0.023888531381089706
39,47,0.021568228728938266
40,47,0.01867197711544577
41,47,0.015319124447159993
42,47,0.011774950026847364
43,47,0.008430708607193083
44,47,0.005539667702578299
45,47,0.003412459718674654
46,47,0.0024482686330884462
47,47,0.002756516420049593
48,47,0.004511142685259983
49,47,0.007703635378675244
50,47,0.012169016163170454
51,47,0.01768617926609295
52,47,0.02392763080479199
53,47,0.030534077224729117
54,47,0.03718482550539193
55,47,0.04345538968573237
56,47,0.04914780072795111
57,47,0.05401923438694212
58,47,0.05807956516309787
59,47,0.06140262521330442
60,47,0.06404779903186864
61,47,0.06623547010440234
62,47,0.06811685978846072
63,47,0.06982949743360223
64,47,0.07155134827371512
65,47,0.07322649981506402
66,47,0.07490576868531207
67,47,0.07645649694131862
68,47,0.07786198309077008
69,47,0.07910688492938789
70,47,0.08007273089151568
71,47,0.08083470956171368
72,47,0.08138210552897363
73,47,0.08171799036608718
74,47,0.0819356516303742
75,47,0.08172168806322588
76,47,0.08125678915257595
77,47,0.0802186677856298
78,47,0.07835207814878231
79,47,0.07547822100696067
80,47,0.07134888985001453
81,47,0.06575607973081787
82,47,0.058630861362871656
83,47,0.050003077816654695
84,47,0.03994725382381148
85,47,0.02862402751998161
86,47,0.01635141258702788
87,47,0.003326019234918931
88,47,-0.010141077229491202
89,47,-0.023737504554446787
90,47,-0.03725369686344493
91,47,-0.05046293605482788
92,47,-0.06323376662385272
93,47,-0.07520783601466974
94,47,-0.0861301446775542
95,47,-0.09572151544671215
96,47,-0.10361639989332616
97,47,-0.1095414614001129
98,47,-0.11327318088297034
99,47,-0.11449253683440475
0,48,-0.14299274148379482
1,48,-0.14073493243176927
2,48,-0.13402385927201976
3,48,-0.12342566500046814
4,48,-0.10954897638930561
5,48,-0.0933724469405206
6,48,-0.07567602869767143
7,48,-0.057470674450087245
8,48,-0.039498437428846955
9,48,-0.022463782213890227
10,48,-0.0068978049530414864
11,48,0.006829282532635261
12,48,0.01847608923799271
13,48,0.027877347232788452
14,48,0.03507550273752713
15,48,0.04012447311379219
16,48,0.043179308581784426
17,48,0.04446941506648727
18,48,0.04438321950601676
19,48,0.043292853770253714
20,48,0.04140859760082094
21,48,0.03923005685737735
22,48,0.03694840028674662
23,48,0.03477020792252006
24,48,0.03290627984006278
25,48,0.03130892415265407
26,48,0.03007368610087724
27,48,0.029093879893480334
28,48,0.028347906125418376
29,48,0.027817135917757696
30,48,0.027404817183196428
31,48,0.027098561398815946
32,48,0.026790771637934085
33,48,0.02645500454946159
34,48,0.025954491105949273
35,48,0.025159972307847056
36,48,0.023942624578921823
37,48,0.022211590782717394
38,48,0.019939465673814993
39,48,0.017140061119789607
40,48,0.013906545116697089
41,48,0.01038415967104811
42,48,0.006848212842669454
43,48,0.0036760974198841723
44,48,0.0010841598177648848
45,48,-0.0006829075655332417
46,48,-0.0012971648293387261
47,48,-0.0007214044726424618
48,48,0.0011575120570341824
49,48,0.0042941115507346694
50,48,0.008507823140462278
51,48,0.013603318273453624
52,48,0.019297137031571765
53,48,0.025291971629485488
54,48,0.03133462602545478
55,48,0.037067300449962204
56,48,0.04232527527892671
57,48,0.046901219389837934
58,48,0.050810359179195075
59,48,0.05410240433684521
60,48,0.056810471001881524
61,48,0.05911883803582896
62,48,0.06114930645617278
63,48,0.06301606442139018
64,48,0.06488652207099221
65,48,0.06671754881335801
66,48,0.06858485174052475
67,48,0.07038630739862128
68,48,0.0721420342588317
69,48,0.07387019320231047
70,48,0.07547071076987777
71,48,0.07703804992706864
72,48,0.07854571301140822
73,48,0.07997904815601942
74,48,0.08140056591946632
75,48,0.0824428208734389
76,48,0.08324707164774736
77,48,0.08342537141561479
78,48,0.08267208273900906
79,48,0.0807638940959805
80,48,0.07739622579265415
81,48,0.07232420139735041
82,48,0.06545722887040029
83,48,0.05680197345009219
84,48,0.04644590230509493
85,48,0.034563579263704014
86,48,0.021516437444006442
87,48,0.007557926182016672
88,48,-0.006944953698621248
89,48,-0.02160520422148693
90,48,-0.03615623160112591
91,48,-0.05032093394402182
92,48,-0.06392587554000784
93,48,-0.0765996413792891
94,48,-0.08808097992732655
95,48,-0.09809326395225071
96,48,-0.10628725858623511
97,48,-0.11241154341314541
98,48,-0.11625408485087974
99,48,-0.11750736716112442
0,49,-0.13611580816996138
1,49,-0.1339701128717934
2,49,-0.12758997886521684
3,49,-0.11750123161982629
4,49,-0.10426699874915357
5,49,-0.08879178590632364
6,49,-0.07179690313114406
7,49,-0.05422109260871366
8,49,-0.03675191476395412
9,49,-0.020053743574862892
10,49,-0.0046377432454391965
11,49,0.009123608872869227
12,49,0.020973724519535608
13,49,0.03071886049110617
14,49,0.03834549856765079
15,49,0.043867978155503806
16,49,0.047384092014908674
17,49,0.04906609299541742
18,49,0.04927269590461947
19,49,0.04834460126312479
20,49,0.04646960251557175
21,49,0.04414594355603185
22,49,0.04157437730464153
23,49,0.03897963033068663
24,49,0.03660934335857746
25,49,0.034438417524143006
26,49,0.032604899241960084
27,49,0.03102072889214469
28,49,0.02970455792183202
29,49,0.028645492123359872
30,49,0.027751065123993612
31,49,0.027003863049685606
32,49,0.0262851768584369
33,49,0.02554523259641428
34,49,0.024649204003253544
35,49,0.023442099627573043
36,49,0.02180544237489812
37,49,0.01966729748983198
38,49,0.01701736422455724
39,49,0.01392189039324876
40,49,0.01050301823852351
41,49,0.006933784852662939
42,49,0.0035015578678212478
43,49,0.0005753557825300959
44,49,-0.0016576211146457354
45,49,-0.0030111688838587725
46,49,-0.003224307077289268
47,49,-0.002326942139916355
48,49,-0.0002635889131852309
49,49,0.0028819240751545294
50,49,0.006911413830493984
51,49,0.011653262336039916
52,49,0.016861775139659585
53,49,0.022298617935121
54,49,0.027772752137025236
55,49,0.03298865144370211
56,49,0.03781431675179192
57,49,0.04207478373882623
58,49,0.04579003284470673
59,49,0.048986252440045064
60,49,0.05167134872135648
61,49,0.05399310804386914
62,49,0.0560471991848317
63,49,0.057926131702515704
64,49,0.059788421464872954
65,49,0.06160822999299853
66,49,0.06349021083769912
67,49,0.06536633312043705
68,49,0.06729722425006912
69,49,0.06933885030412057
70,49,0.0714154286433768
71,49,0.07363945721681375
72,49,0.07597037576761068
73,49,0.07837480989383039
74,49,0.0808821695000006
75,49,0.08306881114913267
76,49,0.08503249026216508
77,49,0.08631798995702411
78,49,0.08657041009155364
79,49,0.08552287599286501
80,49,0.08281912937218294
81,49,0.07818227657662646
82,49,0.07150591605932277
83,49,0.06277883343955182
84,49,0.05210373454247019
85,49,0.03966775798198796
86,49,0.02587327833953168
87,49,0.011021276456631313
88,49,-0.0044737522321156575
89,49,-0.02016408765121014
90,49,-0.03573474344648275
91,49,-0.05086679319356335
92,49,-0.06534803960221325
93,49,-0.07879314137517213
94,49,-0.09092683777362254
95,49,-0.10146553461709118
96,49,-0.11006066447862395
97,49,-0.11647052731586882
98,49,-0.12048058933123684
99,49,-0.1217879347559574
0,50,-0.13034964530106663
1,50,-0.1283038567753465
2,50,-0.12222222272521321
3,50,-0.11259103087559197
4,50,-0.09993392830438097
5,50,-0.08508476996030367
6,50,-0.06871246017180965
7,50,-0.05168663234235282
8,50,-0.03464249299122457
9,50,-0.01820461254555994
10,50,-0.002864681963728799
11,50,0.011005436580489913
12,50,0.023133446827159787
13,50,0.0332998674166447
14,50,0.04143278158881003
15,50,0.04750506724940351
16,50,0.05155356585419213
17,50,0.053688870002588374
18,50,0.054233946691965684
19,50,0.05349322245911026
20,50,0.05162941153503198
21,50,0.0491333172776649
22,50,0.04621648642751097
23,50,0.04312560803646193
24,50,0.04014771336915146
25,50,0.03729156089320895
26,50,0.034748208312521456
27,50,0.03246321021924814
28,50,0.030506998497003224
29,50,0.028890001712170488
30,50,0.02753388154633285
31,50,0.02642074312097975
32,50,0.025421866536817106
33,50,0.024458384381432552
34,50,0.023386620866403973
35,50,0.022013171802427678
36,50,0.020215473776261206
37,50,0.01792209661380184
38,50,0.015126791176953702
39,50,0.011938229762563424
40,50,0.008499472480252734
41,50,0.005011401146475691
42,50,0.0017746700696079643
43,50,-0.0008442352254860452
44,50,-0.0026778021128848195
45,50,-0.0035878848157153698
46,50,-0.003372436289282632
47,50,-0.002119593920724583
48,50,0.00017502273476566188
49,50,0.003390173592379142
50,50,0.007309193534638325
51,50,0.011781375756982015
52,50,0.01659056928474456
53,50,0.021550886955083115
54,50,0.0265250109750923
55,50,0.03127159834548365
56,50,0.035688601254150853
57,50,0.03962864791992615
58,50,0.04311542125924461
59,50,0.04615348690003884
60,50,0.04872839200197632
61,50,0.0509530911958791
62,50,0.052902541548974114
63,50,0.05465062696112
64,50,0.056349523259996204
65,50,0.05799493883660034
66,50,0.05972342001859943
67,50,0.06150338675979583
68,50,0.06343809624922869
69,50,0.06562445163308439
70,50,0.06801578250633611
71,50,0.07074110194389505
72,50,0.07374786144555401
73,50,0.07698372826962441
74,50,0.08044317653457256
75,50,0.08364563084978727
76,50,0.08664157667135441
77,50,0.08890823388355784
78,50,0.09004281343550247
79,50,0.08973628657167865
80,50,0.08758678995127411
81,50,0.08329075305209699
82,50,0.07673288318528648
83,50,0.06789028309594869
84,50,0.05688382651169377
85,50,0.04391259569001704
86,50,0.02941717205430905
87,50,0.01373680572851299
88,50,-0.002676028675523412
89,50,-0.019327776544741937
90,50,-0.03586479150544619
91,50,-0.05193643364782474
92,50,-0.06729625467596634
93,50,-0.08154525887402997
94,50,-0.09438789370506129
95,50,-0.10552583095523005
96,50,-0.11459676496269822
97,50,-0.12135783002668177
98,50,-0.1255791329049316
99,50,-0.12695620502017846
0,51,-0.125929385641939
1,51,-0.123969231673982
2,51,-0.11814707774556155
3,51,-0.10891157804508111
4,51,-0.09675308600344579
5,51,-0.08243972910986486
6,51,-0.06659466374185286
7,51,-0.05002202979540016
8,51,-0.03330699574871687
9,51,-0.01703433592865622
10,51,-0.0016764231168053811
11,51,0.012398742337609292
12,51,0.024902897545871383
13,51,0.03559309317279258
14,51,0.044336485958410776
15,51,0.05106115021590085
16,51,0.05573826773070323
17,51,0.058411258277374145
18,51,0.05935963087176788
19,51,0.058845658486461616
20,51,0.057003695293133205
21,51,0.054311014093400445
22,51,0.05099105066346965
23,51,0.04731717496360943
24,51,0.04361887904269679
25,51,0.039951143249709276
26,51,0.03656962779859896
27,51,0.03346948015587259
28,51,0.03078484171328455
29,51,0.028562180046719732
30,51,0.026747777505079284
31,51,0.025327919266601384
32,51,0.024165649572751136
33,51,0.023147371511186066
34,51,0.022109514076873893
35,51,0.020807808818972262
36,51,0.019100189878372476
37,51,0.01689665027151932
38,51,0.014180422389472369
39,51,0.011091103713624761
40,51,0.007783431972711696
41,51,0.004485166384256445
42,51,0.0015113132185433642
43,51,-0.0007678220272282488
44,51,-0.0021935613367531914
45,51,-0.002663065023625677
46,51,-0.0020222862895025173
47,51,-0.000405863023843267
48,51,0.002148397658856993
49,51,0.005484393638653273
50,51,0.009366849937578081
51,51,0.01366210391097411
52,51,0.01817363817463047
53,51,0.022758327553674462
54,51,0.027321591212967178
55,51,0.031665213432461314
56,51,0.03571257654039073
57,51,0.039338196190328745
58,51,0.04256842538052297
59,51,0.04538966759082541
60,51,0.04777010644374968
61,51,0.04979186191576446
62,51,0.05151677673075028
63,51,0.053004590970886056
64,51,0.0544046763843653
65,51,0.05573789521349681
66,51,0.057174333945113176
67,51,0.05871961970387929
68,51,0.0605196183823864
69,51,0.06271341247429518
70,51,0.06528634874848649
71,51,0.0683816202217713
72,51,0.07193635744442872
73,51,0.07587922930451896
74,51,0.08016796281663119
75,51,0.0842655027836372
76,51,0.08817131808609702
77,51,0.09129587782172166
78,51,0.09318989004077594
79,51,0.0935038051866286
80,51,0.09179709912859835
81,51,0.08774510577222827
82,51,0.0812311768931977
83,51,0.07222770453790872
84,51,0.060877341439663724
85,51,0.04739160793724295
86,51,0.03224688056798186
87,51,0.01581257383350021
88,51,-0.0014302119470812613
89,51,-0.018956636864459142
90,51,-0.0363840686804906
91,51,-0.053340728882176336
92,51,-0.06955111226761801
93,51,-0.08460385954458616
94,51,-0.09817862314775994
95,51,-0.10995681553322356
96,51,-0.11955027537169371
97,51,-0.12670609427277668
98,51,-0.1311682707801083
99,51,-0.1326258371473159
0,52,-0.12297256236615794
1,52,-0.12108278794221405
2,52,-0.11547759812128788
3,52,-0.10657094945236167
4,52,-0.09482620379549189
5,52,-0.08095189589221263
6,52,-0.06553240494667989
7,52,-0.0493104061079066
8,52,-0.0328236806572022
9,52,-0.016617076325928792
10,52,-0.0011435550286478247
11,52,0.013235998211712285
12,52,0.026217320672003552
13,52,0.037535752574513026
14,52,0.04699512922161375
15,52,0.05447455118064681
16,52,0.05987471052503679
17,52,0.06316634463473747
18,52,0.06457752974711184
19,52,0.06432293546185974
20,52,0.06250594873108639
21,52,0.059585697288639494
22,52,0.05579935601417674
23,52,0.05145295522197557
24,52,0.04692205874926003
25,52,0.0423204594744675
26,52,0.037979606998305826
27,52,0.03395912415271596
28,52,0.030467038177448558
29,52,0.027599091089541616
30,52,0.02533505991959828
31,52,0.023668548883506446
32,52,0.022455582467955537
33,52,0.021542098373174667
34,52,0.020734106237796368
35,52,0.019725420631402812
36,52,0.018340001340220624
37,52,0.016452001600555377
38,52,0.01402018707813113
39,52,0.011203896444385464
40,52,0.008160603882970463
41,52,0.0051435665982353385
42,52,0.002483082050275698
43,52,0.000559483563847607
44,52,-0.00046639855827379506
45,52,-0.0005134232151249307
46,52,0.0005367182857298758
47,52,0.002516045186894189
48,52,0.005354585690838576
49,52,0.008864874025675817
50,52,0.012793406439413957
51,52,0.017018763949636195
52,52,0.021353087893658085
53,52,0.02568403797067731
54,52,0.029946945335723285
55,52,0.033973500694628456
56,52,0.037706407871155534
57,52,0.041035641437702
58,52,0.043988787816488184
59,52,0.046538347917703504
60,52,0.04864146711224748
61,52,0.05035508511173248
62,52,0.051736871668254025
63,52,0.052838179183709144
64,52,0.053810136371794215
65,52,0.0547020621233969
66,52,0.05571867381968332
67,52,0.056902918947344006
68,52,0.058441927867534105
69,52,0.06051704049787077
70,52,0.06314720991576905
71,52,0.06648728915024549
72,52,0.07046570978673117
73,52,0.07499269281743182
74,52,0.07998785843938094
75,52,0.08485993486829102
76,52,0.08955419334597536
77,52,0.0934167549439735
78,52,0.09595359024933714
79,52,0.09677651361198514
80,52,0.09541368286318175
81,52,0.09152446136704384
82,52,0.08499792140173668
83,52,0.07580810824492801
84,52,0.06412240420286253
85,52,0.05016510838140675
86,52,0.03444511139878159
87,52,0.017354327072098386
88,52,-0.0006071909638194484
89,52,-0.018897478443250293
90,52,-0.03711457556892128
91,52,-0.054876049684935424
92,52,-0.07188268153095123
93,52,-0.08771231073478702
94,52,-0.10201633158703771
95,52,-0.11445154960892978
96,52,-0.12459341932844836
97,52,-0.13217117244676047
98,52,-0.13689350116874266
99,52,-0.1384387327116201
0,53,-0.12164745172503899
1,53,-0.11981239086071582
2,53,-0.11437956547797512
3,53,-0.10573218630634074
4,53,-0.09431277674048033
5,53,-0.08077735924598528
6,53,-0.06567862737028918
7,53,-0.0497021727514948
8,53,-0.033341421702971274
9,53,-0.017101080137763347
10,53,-0.0014142854870442534
11,53,0.013368327423449955
12,53,0.02692703465709201
13,53,0.03897696197600453
14,53,0.04925701011779893
15,53,0.05759300222234742
16,53,0.06381085263637942
17,53,0.06780359613185283
18,53,0.0697400646204187
19,53,0.06978227231229539
20,53,0.0680003685711199
21,53,0.06483166118323425
22,53,0.06052869710219966
23,53,0.055436199694668176
24,53,0.04997890923732484
25,53,0.04434102924824401
26,53,0.038939576389566355
27,53,0.033911656969394244
28,53,0.029547378549068526
29,53,0.026003326614045363
30,53,0.023300168477362604
31,53,0.02144114247221296
32,53,0.020276476190701942
33,53,0.019606713039138413
34,53,0.019198452198907034
35,53,0.018674801610359282
36,53,0.017813067263887206
37,53,0.016437179838248994
38,53,0.01446894727905601
39,53,0.012077002272235404
40,53,0.009413461374606413
41,53,0.006755256840733637
42,53,0.004448566135579313
43,53,0.002889158221478283
44,53,0.002250102457765024
45,53,0.0026039876083814306
46,53,0.004045524819048296
47,53,0.006386620292687439
48,53,0.009534941757010529
49,53,0.013275357021484524
50,53,0.01733683282691345
51,53,0.021604589905109606
52,53,0.025888528266477806
53,53,0.03009406378987478
54,53,0.03417340667874669
55,53,0.037974514123561676
56,53,0.041453048180301266
57,53,0.044508420516649494
58,53,0.04716829472090467
59,53,0.049396292678466125
60,53,0.051145734000783705
61,53,0.0524549806750656
62,53,0.05338666109582846
63,53,0.05398962206709257
64,53,0.05442115525329427
65,53,0.05476092267599597
66,53,0.05524798541318887
67,53,0.05596153994065389
68,53,0.05712696039972798
69,53,0.058966727565348265
70,53,0.061533933117971173
71,53,0.06499302166594134
72,53,0.06926600322367449
73,53,0.07424670632917696
74,53,0.07981674221264257
75,53,0.08533549698313436
76,53,0.09069219258526573
77,53,0.09517284810863202
78,53,0.09824094349824009
79,53,0.099471653483306
80,53,0.09836886351513385
81,53,0.09458016037751804
82,53,0.08800633728424145
83,53,0.0786285463218519
84,53,0.06664102914328396
85,53,0.052281280771239835
86,53,0.03608689476186555
87,53,0.01846564468996803
88,53,-7.282109527295688e-05
89,53,-0.018982636380314943
90,53,-0.03785201058599341
91,53,-0.05629813071482204
92,53,-0.07400400313963473
93,53,-0.09053936337113555
94,53,-0.10552589208873542
95,53,-0.11859369589183189
96,53,-0.12927431745538343
97,53,-0.13727335730254708
98,53,-0.14225750539208093
99,53,-0.14389154818582028
0,54,-0.12185100113583758
1,54,-0.12005342094653315
2,54,-0.1147429097800341
3,54,-0.10627727644805418
4,54,-0.09508501356594934
5,54,-0.0817785986864692
6,54,-0.0668874119528482
7,54,-0.05104604044208827
8,54,-0.03470840460158797
9,54,-0.018340132910452667
10,54,-0.0023547169048470096
11,54,0.012909756604130962
12,54,0.027119195182422118
13,54,0.039970361764062545
14,54,0.05113742932644527
15,54,0.060390504369934206
16,54,0.06747905354313843
17,54,0.07221617582035833
18,54,0.07470620568801678
19,54,0.07505597800081887
20,54,0.0733021523728894
21,54,0.0698586368607721
22,54,0.06499537068611971
23,54,0.05910162783766282
24,54,0.05265329024678067
25,54,0.045914279443422856
26,54,0.03939366073336714
27,54,0.033315062045403465
28,54,0.028054762754436524
29,54,0.02383756580275076
30,54,0.02072878087801655
31,54,0.018741083826171234
32,54,0.017718532220897032
33,54,0.01741152763406717
34,54,0.01753974390157964
35,54,0.017649487614107784
36,54,0.017461643240494595
37,54,0.01674015634580428
38,54,0.015360693178990914
39,54,0.013493253490196366
40,54,0.011279135772383597
41,54,0.009017961861900403
42,54,0.007072982254612725
43,54,0.005860417048097588
44,54,0.005574710756263812
45,54,0.0062921885428295354
46,54,0.008095455393231532
47,54,0.010788975971081527
48,54,0.014267116303926741
49,54,0.018290817895831424
50,54,0.022572475872038922
51,54,0.026997723172826227
52,54,0.031363816379780474
53,54,0.03558039356448717
54,54,0.03960342146547191
55,54,0.04328326192990062
56,54,0.04658147922327771
57,54,0.04940086713395431
58,54,0.051767483523690316
59,54,0.053640852396711125
60,54,0.05497759964237048
61,54,0.05580448539240024
62,54,0.05619786171064334
63,54,0.05621027215056529
64,54,0.056009664857811
65,54,0.05570734658795118
66,54,0.05557593643152359
67,54,0.055729633020746405
68,54,0.056428064607644046
69,54,0.057933042803597345
70,54,0.06033148762435303
71,54,0.06379576808831189
72,54,0.06824392521593836
73,54,0.07355643851587956
74,54,0.07957796483788115
75,54,0.08562544020514906
76,54,0.09153120102564571
77,54,0.09652674141034367
78,54,0.10003558967764548
79,54,0.10159805215153028
80,54,0.10069976492104615
81,54,0.09697942943967064
82,54,0.09035363595830859
83,54,0.08081455827232276
84,54,0.06858392247431766
85,54,0.05391248405248916
86,54,0.037361948650868726
87,54,0.019350445566487906
88,54,0.00038868650517542847
89,54,-0.018985018222338113
90,54,-0.038357541927325656
91,54,-0.057354506046976894
92,54,-0.07564659908530302
93,54,-0.0927981174645538
94,54,-0.10840054027448787
95,54,-0.12205631332290068
96,54,-0.13324786563407542
97,54,-0.14165258942284709
98,54,-0.14689061339868204
99,54,-0.14861131984889653
0,55,-0.1234977691738095
1,55,-0.12172138294772594
2,55,-0.1164849302786024
3,55,-0.10812688870737475
4,55,-0.09706822238058521
5,55,-0.08388745805768849
6,55,-0.06909913576237159
7,55,-0.05329356757647474
8,55,-0.03689110491723113
9,55,-0.02032016518023738
10,55,-0.003975069141233689
11,55,0.011820101858575072
12,55,0.02671861753515259
13,55,0.040401066843514855
14,55,0.052479050966212526
15,55,0.06266671353023412
16,55,0.07063832575931883
17,55,0.07612782422256714
18,55,0.07917262564114935
19,55,0.07982443358923774
20,55,0.07808783370273886
21,55,0.0743533037002635
22,55,0.06890973646750354
23,55,0.062195391319619375
24,55,0.05473712871207681
25,55,0.04688428737608774
26,55,0.0392402298612069
27,55,0.03211945046314213
28,55,0.0259843356170677
29,55,0.0211311586881493
30,55,0.01767057006509276
31,55,0.015623242740730348
32,55,0.014826206832367461
33,55,0.014976710736846144
34,55,0.015742857372060826
35,55,0.01659185290827736
36,55,0.017182246043375926
37,55,0.01721337782419141
38,55,0.016509143832990958
39,55,0.015235138014759286
40,55,0.013518475220735127
41,55,0.011680274159516557
42,55,0.010101393560944416
43,55,0.009221633999914047
44,55,0.009263369330255955
45,55,0.010316390446860169
46,55,0.012460538780032948
47,55,0.015503559284297808
48,55,0.019333911324793007
49,55,0.02369207372339588
50,55,0.028275241248593375
51,55,0.032963287222628423
52,55,0.037532289275077346
53,55,0.04188358285318827
54,55,0.04596526294153591
55,55,0.04961767836903164
56,55,0.05280159334051859
57,55,0.05541796305078606
58,55,0.05748947801839677
59,55,0.05897596079194045
60,55,0.05984406942570786
61,55,0.06011592343747907
62,55,0.0598895398525201
63,55,0.059227462370472495
64,55,0.05831258435318887
65,55,0.05728866221033968
66,55,0.05646058843103674
67,55,0.05597620071057463
68,55,0.05612436429146328
69,55,0.057203543170544435
70,55,0.05933310894306487
71,55,0.06269172934935341
72,55,0.06719577572675917
73,55,0.07271611537635181
74,55,0.07906245401318301
75,55,0.085517972348498
76,55,0.09185867144788062
77,55,0.0972685181432098
78,55,0.10113426531279401
79,55,0.10296330063192727
80,55,0.10222811146377353
81,55,0.09856050678899919
82,55,0.09189526110822044
83,55,0.08223830310089397
84,55,0.06983829270393471
85,55,0.054959388063252845
86,55,0.038182362497536815
87,55,0.019931596102651383
88,55,0.0007113112815204659
89,55,-0.01895743683417095
90,55,-0.03866797669525113
91,55,-0.05806210177433968
92,55,-0.07680378394888976
93,55,-0.09445531563414988
94,55,-0.11057908021030016
95,55,-0.12475058263953542
96,55,-0.13640084491817106
97,55,-0.14517602117939532
98,55,-0.15064749683097034
99,55,-0.15244849758164492
0,56,-0.12635724363190093
1,56,-0.12458626854549948
2,56,-0.11937618305182696
3,56,-0.11105313607004064
4,56,-0.10003731556753337
5,56,-0.08688401712606719
6,56,-0.07210217426018062
7,56,-0.05624584829638479
8,56,-0.03970949718859629
9,56,-0.02288738269271562
10,56,-0.006155516738544975
11,56,0.010176880999097193
12,56,0.025753405509931326
13,56,0.040241963538392156
14,56,0.05319668400170485
15,56,0.06427908770001522
16,56,0.0730933332024506
17,56,0.07929879790663108
18,56,0.08286700902226585
19,56,0.08379736315600894
20,56,0.08206532867552596
21,56,0.07803908294135908
22,56,0.07202716504525597
23,56,0.06451911613385164
24,56,0.05609009072941262
25,56,0.047176457177556586
26,56,0.03847337772913306
27,56,0.030385545021090365
28,56,0.0234569994308913
29,56,0.018053988022074918
30,56,0.014329590394481784
31,56,0.012309311773606169
32,56,0.011820928601082414
33,56,0.012506614822086703
34,56,0.013980456513309036
35,56,0.015631498476068373
36,56,0.017053703825695266
37,56,0.017882290198031114
38,56,0.01788783049232734
39,56,0.01722856176274945
40,56,0.016017093847040087
41,56,0.014595606240618508
42,56,0.013363501763706154
43,56,0.012786215766027453
44,56,0.013118657388986321
45,56,0.014471582773694536
46,56,0.016929374729443225
47,56,0.020311698268415057
48,56,0.024506720380486513
49,56,0.029237590445518435
50,56,0.03418812460677145
51,56,0.03922654449888796
52,56,0.04410148951137671
53,56,0.04869512741333892
54,56,0.05293798209822853
55,56,0.056649861294317816
56,56,0.05978449607755465
57,56,0.06223648329159914
58,56,0.0640228211750582
59,56,0.0651068093811773
60,56,0.06547029001740157
61,56,0.06513656931474543
62,56,0.06423119750616024
63,56,0.06283221135890926
64,56,0.06114058534421929
65,56,0.05933263359111152
66,56,0.05774351166928682
67,56,0.05655336760537466
68,56,0.05607468489506573
69,56,0.056639551151420164
70,56,0.05839811248915794
71,56,0.061534466852208425
72,56,0.06596616946171707
73,56,0.07155971065822087
74,56,0.07809371606708737
75,56,0.08482867529892246
76,56,0.09148714625280263
77,56,0.09721436043673748
78,56,0.10136454932853667
79,56,0.10341444161713298
80,56,0.10282694870875275
81,56,0.0992273956653662
82,56,0.09256819412894401
83,56,0.08286913056417688
84,56,0.07040240842161438
85,56,0.055444216474825225
86,56,0.03858761799892818
87,56,0.020259422761228052
88,56,0.0009503811998001765
89,56,-0.018843530789126817
90,56,-0.03872860396222677
91,56,-0.0583683802969972
92,56,-0.07742444808536675
93,56,-0.09545970546605531
94,56,-0.1120083636005802
95,56,-0.12661968606516893
96,56,-0.13867238203783927
97,56,-0.14777865814448887
98,56,-0.15346040809799888
99,56,-0.1553344441435911
0,57,-0.13006733913698554
1,57,-0.12828763542529487
2,57,-0.12306030017680314
3,57,-0.11470650230148749
4,57,-0.10365209579231305
5,57,-0.09044019374869094
6,57,-0.07558344237804704
7,57,-0.05960843774028035
8,57,-0.042892777048109565
9,57,-0.025800739983424137
10,57,-0.008691370986525726
11,57,0.008141004494973458
12,57,0.02433423344973562
13,57,0.039548105592075444
14,57,0.05328706201089517
15,57,0.06516685897895513
16,57,0.07473027714058844
17,57,0.08157042494622146
18,57,0.08559724005226599
19,57,0.08676319798451004
20,57,0.08501868179973826
21,57,0.08071132631266664
22,57,0.07416863961316267
23,57,0.06593098673420172
24,57,0.05661637028424593
25,57,0.04674547698050446
26,57,0.03709817976687191
27,57,0.028164126471892814
28,57,0.02056086306401994
29,57,0.014719198834427516
30,57,0.010829107818608463
31,57,0.00891713654709747
32,57,0.008799044656370825
33,57,0.010061979412967048
34,57,0.012266273004570394
35,57,0.014727289358233975
36,57,0.01697605234767252
37,57,0.018589045090266154
38,57,0.019285974690319563
39,57,0.019217419862798124
40,57,0.01848392907595553
41,57,0.01744871742448595
42,57,0.016530705524928635
43,57,0.016221575211602612
44,57,0.01681093256411259
45,57,0.018435205997775483
46,57,0.021188017007261806
47,57,0.024906862959142018
48,57,0.029483012565833633
49,57,0.03462487129672809
50,57,0.04000481485036289
51,57,0.0454740021868929
52,57,0.05074984357543144
53,57,0.0556864655973186
54,57,0.060189353153873526
55,57,0.06404947564078611
56,57,0.06720786741789198
57,57,0.06954893275724316
58,57,0.07108106556643179
59,57,0.07177274907007813
60,57,0.0716243112428856
61,57,0.07066475616011303
62,57,0.06905090843883954
63,57,0.06688105168086622
64,57,0.0643763136704365
65,57,0.06174552894663066
66,57,0.05935173470334121
67,57,0.05740653246994043
68,57,0.05624023850668891
69,57,0.0562154183153325
70,57,0.05751108378626668
71,57,0.06031637228807085
72,57,0.06455297977845476
73,57,0.07008883524849807
74,57,0.07667643559125281
75,57,0.08356564214864193
76,57,0.09042999345183489
77,57,0.09638553548484197
78,57,0.1007587407812025
79,57,0.1029979628019646
80,57,0.10255867731757462
81,57,0.09905916830939532
82,57,0.09246689414612774
83,57,0.08281416576846823
84,57,0.07039185859775898
85,57,0.055486674828898686
86,57,0.03869677688180673
87,57,0.020448841917641403
88,57,0.001214443237586238
89,57,-0.018541139542321616
90,57,-0.038442406320427835
91,57,-0.05817846286481654
92,57,-0.07741228779468656
93,57,-0.09571001081712893
94,57,-0.11257931077852845
95,57,-0.12754472567849007
96,57,-0.13993389140523504
97,57,-0.14932336996571394
98,57,-0.1551866565741875
99,57,-0.15712461804741906
0,58,-0.13422242923570593
1,58,-0.13242354123121913
2,58,-0.1271456526901602
3,58,-0.11871181996957603
4,58,-0.1075589627644149
5,58,-0.09422832881864451
6,58,-0.0792446088653378
7,58,-0.06311552168608614
8,58,-0.04621141404368245
9,58,-0.02887132376417867
10,58,-0.011438900833127263
11,58,0.005805879308354633
12,58,0.022500023000247893
13,58,0.03830086897232832
14,58,0.05267358351920848
15,58,0.065198641113966
16,58,0.07536973551123083
17,58,0.08272575327555387
18,58,0.08712275072684861
19,58,0.08847425048406876
20,58,0.0867105629577054
21,58,0.08216096064097655
22,58,0.07516961061992333
23,58,0.06632389180867904
24,58,0.05627600974366942
25,58,0.04562320109198481
26,58,0.03521770592305984
27,58,0.025623828546486038
28,58,0.017520616492220142
29,58,0.011393962899092003
30,58,0.007462849848707265
31,58,0.005751075593252608
32,58,0.006059756887225376
33,58,0.007923785638922709
34,58,0.010853266261619865
35,58,0.01409814577891666
36,58,0.01713204193401907
37,58,0.01948219134555984
38,58,0.020823050282160693
39,58,0.021298667079463485
40,58,0.021001322108531895
41,58,0.02031422497748281
42,58,0.019675545428981422
43,58,0.019601277906076575
44,58,0.020414773884112947
45,58,0.022279635825725563
46,58,0.02530074254173087
47,58,0.029336801326280693
48,58,0.0342840991106641
49,58,0.03983936198073934
50,58,0.045666710561818036
51,58,0.051597042859611975
52,58,0.05731679264954437
53,58,0.06264712016036356
54,58,0.06746492768616008
55,58,0.07152778077033872
56,58,0.07476020244848769
57,58,0.07703405764550553
58,58,0.07834600008209236
59,58,0.07866987466786668
60,58,0.07802547122446413
61,58,0.07644983983300335
62,58,0.07413186541634786
63,58,0.07119308639266819
64,58,0.06787477858870261
65,58,0.06441745506072039
66,58,0.06120839459617855
67,58,0.05848939606858039
68,58,0.05660212784368923
69,58,0.05593552419941261
70,58,0.056694568936109135
71,58,0.05907270770876494
72,58,0.06299807625691756
73,58,0.0683458543398956
74,58,0.07484825725714472
75,58,0.08175736667908495
76,58,0.08870433123775001
77,58,0.0947869921601523
78,58,0.09931049924762192
79,58,0.10169849311296275
80,58,0.10140080659039086
81,58,0.09802820995628281
82,58,0.09155927696519939
83,58,0.08203620554650115
84,58,0.06976212423796824
85,58,0.05503199631857569
86,58,0.03844092121653375
87,58,0.020413206863850064
88,58,0.0013962148359496496
89,58,-0.018179408049036283
90,58,-0.03796037825213716
91,58,-0.05766343729101209
92,58,-0.07695565713129326
93,58,-0.09540841574380465
94,58,-0.11250436790214735
95,58,-0.1277447573156678
96,58,-0.14040853157075617
97,58,-0.15003529588284437
98,58,-0.15605241720095364
99,58,-0.15804558638046728
0,59,-0.13829794655794103
1,59,-0.13647444087837357
2,59,-0.1311272551847651
3,59,-0.12258714726249309
4,59,-0.11130598354066024
5,59,-0.09783184061143402
6,59,-0.08270797019849851
7,59,-0.06643062863531668
8,59,-0.049372051968930464
9,59,-0.031850538402068196
10,59,-0.01419549070760695
11,59,0.003326763456243498
12,59,0.02035829286705848
13,59,0.03656040083387779
14,59,0.051371252675380674
15,59,0.06434902581349888
16,59,0.0749526691306528
17,59,0.08268110621975211
18,59,0.08734615570665483
19,59,0.08883157720720192
20,59,0.087052608585509
21,59,0.08232209786638123
22,59,0.07499700222615502
23,59,0.0657049540850494
24,59,0.055121605551903485
25,59,0.04390928116663417
26,59,0.03297666490470874
27,59,0.02294906411134434
28,59,0.01455262695071724
29,59,0.008315998612488329
30,59,0.004477788066651556
31,59,0.0030553972519555828
32,59,0.0038326949415932177
33,59,0.006296995399679872
34,59,0.009913953251270868
35,59,0.013878971204576374
36,59,0.017616669812014152
37,59,0.020617421720089624
38,59,0.022518779793244903
39,59,0.023460763620278158
40,59,0.023532823570349137
41,59,0.02313685136687127
42,59,0.02272982915292232
43,59,0.022848777603940107
44,59,0.023847921898777713
45,59,0.02591737946295325
46,59,0.029173353637816035
47,59,0.033496959893454914
48,59,0.038790051957221294
49,59,0.04474087111884728
50,59,0.05100884640432923
51,59,0.057402923167501285
52,59,0.06358149482275621
53,59,0.06933062190819328
54,59,0.07449772410836886
55,59,0.0788050234059483
56,59,0.08215765058776014
57,59,0.08441345116716548
58,59,0.08555376014192007
59,59,0.08555645705655479
60,59,0.08445978200597892
61,59,0.08230941679721582
62,59,0.0793248517156826
63,59,0.07565265841822111
64,59,0.07155272798718215
65,59,0.06729631893358601
66,59,0.06329053631088755
67,59,0.05980610255846841
68,59,0.05718953545238037
69,59,0.055851560760856955
70,59,0.05601981556355895
71,59,0.0578912959272202
72,59,0.06140254168803949
73,59,0.06644164374210959
74,59,0.07272713108432072
75,59,0.07952617966657272
76,59,0.08643582900913316
77,59,0.09254722160403617
78,59,0.09715145573227346
79,59,0.09965171201929479
80,59,0.09949313918696134
81,59,0.09627809118774167
82,59,0.089990916518218
83,59,0.08067956899958517
84,59,0.06865159906828922
85,59,0.054207318238695734
86,59,0.03793006914474972
87,59,0.020240034831658704
88,59,0.0015564084887955687
89,59,-0.017726746053995157
90,59,-0.03728063987364294
91,59,-0.05684974650557706
92,59,-0.07610646367174922
93,59,-0.09462847586655698
94,59,-0.1118745612238854
95,59,-0.1273237206041813
96,59,-0.1402094150589619
97,59,-0.15003336978497828
98,59,-0.15618002765040728
99,59,-0.15822083507464413
0,60,-0.14185833110605017
1,60,-0.140008400262559
2,60,-0.13458386811544187
3,60,-0.1259276178871005
4,60,-0.1145087934582989
5,60,-0.1008892076479242
6,60,-0.08563543003037921
7,60,-0.06923867191108002
8,60,-0.05208199895332655
9,60,-0.03446781539969379
10,60,-0.016712948523490923
11,60,0.0009282959254051093
12,60,0.01810885983195476
13,60,0.03450016042097559
14,60,0.04952654852877458
15,60,0.06273847601732996
16,60,0.07357579351901222
17,60,0.08151353520224802
18,60,0.08633067534719885
19,60,0.08789157571845863
20,60,0.08610165791560576
21,60,0.08125939261299209
22,60,0.0737296555953435
23,60,0.06417135319588851
24,60,0.053271601023880066
25,60,0.04174351581150404
26,60,0.030533820133314293
27,60,0.020312928628300142
28,60,0.01183838115503022
29,60,0.0056675769646972185
30,60,0.002048855852081033
31,60,0.0009904719663609285
32,60,0.002257231295516249
33,60,0.005295636552546057
34,60,0.009534781514048518
35,60,0.014128613940556534
36,60,0.01846334457059129
37,60,0.022006492991749838
38,60,0.024368638286432542
39,60,0.02568854956098221
40,60,0.026058641660711146
41,60,0.025896928321344603
42,60,0.025677621387330873
43,60,0.025953408595341898
44,60,0.027104085279461287
45,60,0.029343026559217833
46,60,0.032795514080135035
47,60,0.03736384635340073
48,60,0.04295472638841602
49,60,0.049251382077272865
50,60,0.055912728835210146
51,60,0.06272650610480923
52,60,0.06932940299248003
53,60,0.07547433766285394
54,60,0.08098228266135266
55,60,0.08554213500246988
56,60,0.08903914635266119
57,60,0.09131758846251614
58,60,0.09234037262831407
59,60,0.09208721335744485
60,60,0.09061200729502161
61,60,0.08796757229265495
62,60,0.084400005534917
63,60,0.0800806376755645
64,60,0.07528418214224075
65,60,0.07031085378275748
66,60,0.06558159308860922
67,60,0.061393778974888846
68,60,0.05809175173271797
69,60,0.056102107812876056
70,60,0.05567051981961413
71,60,0.05699578357689461
72,60,0.06002344411353988
73,60,0.06465886654768838
74,60,0.07061342071665422
75,60,0.07718143432975921
76,60,0.08393555419570475
77,60,0.08997242507393821
78,60,0.094577915755508
79,60,0.09714077223452477
80,60,0.09710309258571215
81,60,0.09405899065131962
82,60,0.0879934231597872
83,60,0.07895552150876028
84,60,0.06724892548572825
85,60,0.05317589791138744
86,60,0.03729888792440761
87,60,0.020032159388392756
88,60,0.0017632756953389617
89,60,-0.017150976521406847
90,60,-0.0364072693973867
91,60,-0.05577654197895754
92,60,-0.0749364081375461
93,60,-0.09347088781214552
94,60,-0.11081543099408009
95,60,-0.12642713722652843
96,60,-0.13949733849858603
97,60,-0.14948907427333324
98,60,-0.1557474780283883
99,60,-0.1578305260018169
0,61,-0.1444690231637651
1,61,-0.14259737381871673
2,61,-0.13710705556513858
3,61,-0.12835524753973004
4,61,-0.11682830952941003
5,61,-0.10310549887526577
6,61,-0.08777814851964649
7,61,-0.07133604724003817
8,61,-0.054179729108000174
9,61,-0.03659909465932287
10,61,-0.018899045688158367
11,61,-0.0013231268867457402
12,61,0.015798679120962333
13,61,0.03215374340652488
14,61,0.04716583774006722
15,61,0.06039224145570188
16,61,0.07126866684029665
17,61,0.07926177244462451
18,61,0.08412854600373976
19,61,0.08572340843238635
20,61,0.08394577050421503
21,61,0.07908074959959777
22,61,0.07149491698328347
23,61,0.06186756073657307
24,61,0.05088487443936174
25,61,0.03929508128840098
26,61,0.028063785474842007
27,61,0.01789030447616824
28,61,0.009548285804157786
29,61,0.003610097215641872
30,61,0.0003249227138439892
31,61,-0.00030906755819160026
32,61,0.0014536805192619795
33,61,0.00502772967229248
34,61,0.009815274662287266
35,61,0.014943217448490032
36,61,0.019771096984186443
37,61,0.023757464007758244
38,61,0.026495893650462676
39,61,0.028125546884439245
40,61,0.028746442508236214
41,61,0.028788015462851035
42,61,0.028738275609612174
43,61,0.029157980452509946
44,61,0.030445031922681665
45,61,0.032830715569616586
46,61,0.0364454546242996
47,61,0.04120985269128141
48,61,0.04703410950878606
49,61,0.053600524026478524
50,61,0.060572085827516275
51,61,0.06771848442804185
52,61,0.07466354470670922
53,61,0.08113236477947794
54,61,0.08692557258564193
55,61,0.09170391654606647
56,61,0.09533426790039812
57,61,0.09764957490460802
58,61,0.09859196066281584
59,61,0.09814049795295432
60,61,0.09636101450087153
61,61,0.0933106582469918
62,61,0.08925663398167671
63,61,0.08439334725790104
64,61,0.0790051021203908
65,61,0.07341899964285403
66,61,0.06806291230077477
67,61,0.06325806416316482
68,61,0.05933991500933189
69,61,0.056744437276393
70,61,0.05573010118405364
71,61,0.05649534801068512
72,61,0.05899436972413241
73,61,0.06315278020701953
74,61,0.0686808763703084
75,61,0.07491049107102299
76,61,0.08139999048125901
77,61,0.0872631693346193
78,61,0.09178975049326255
79,61,0.09436074101904524
80,61,0.09441685533329292
81,61,0.09154471776673745
82,61,0.08572502356673795
83,61,0.07700320262938476
84,61,0.06567086152517732
85,61,0.05202885589460493
86,61,0.03661015411125845
87,61,0.019821787127511925
88,61,0.0020173831489955774
89,61,-0.016482694304613688
90,61,-0.03539998801625188
91,61,-0.05452949124901352
92,61,-0.07355291584553925
93,61,-0.09206015259405831
94,61,-0.1094641378349479
95,61,-0.1252005223850574
96,61,-0.13842281177312543
97,61,-0.14855564044137282
98,61,-0.15490941944790393
99,61,-0.15702968081586732
0,62,-0.1457505375137771
1,62,-0.1438678010545118
2,62,-0.1383413112744165
3,62,-0.12954225043540646
4,62,-0.11797166203814413
5,62,-0.10422651863154897
6,62,-0.08892091395864554
7,62,-0.07254394263236463
8,62,-0.05551758522869932
9,62,-0.03812122277577146
10,62,-0.02064777034229337
11,62,-0.0033311463630525395
12,62,0.013521674988624
13,62,0.029618694449709437
14,62,0.044395554005859594
15,62,0.05742984136213636
16,62,0.0681665606698516
17,62,0.0760784832173158
18,62,0.0809107197155754
19,62,0.08251618606664124
20,62,0.08079122747585643
21,62,0.07600808126153424
22,62,0.06852835447898542
23,62,0.059039834856776
24,62,0.048215839231488644
25,62,0.03682332975768077
26,62,0.025827538502198877
27,62,0.015940472026159114
28,62,0.007936914881611301
29,62,0.0023905514826765284
30,62,-0.00045692254752793815
31,62,-0.0006175231046654517
32,62,0.0016358266639144858
33,62,0.005695439534065372
34,62,0.010947000803753326
35,62,0.016505155911545444
36,62,0.02171483983966027
37,62,0.026038780650196713
38,62,0.029063432105431275
39,62,0.030929236347219558
40,62,0.03174792631125456
41,62,0.03195475464963238
42,62,0.03204754143007449
43,62,0.03258680805993208
44,62,0.03398056474088662
45,62,0.03647194153199962
46,62,0.040192005879362114
47,62,0.045075989311044395
48,62,0.05103629628774797
49,62,0.05775899166746967
50,62,0.06491600576828205
51,62,0.07226444289244682
52,62,0.07942595105305372
53,62,0.0861061349942247
54,62,0.09209394821209571
55,62,0.09702985609965253
56,62,0.10076561044843402
57,62,0.10312649582647282
58,62,0.10403197085270222
59,62,0.1034575298172058
60,62,0.10147586947641685
61,62,0.09814373035897006
62,62,0.09374194305382844
63,62,0.08848400879651308
64,62,0.08265652526370104
65,62,0.07661030421968462
66,62,0.07077178155486763
67,62,0.06548204945283942
68,62,0.061061201990014524
69,62,0.05794725257965183
70,62,0.05640558700360998
71,62,0.0566315764817773
72,62,0.058586759146237455
73,62,0.06221833903600782
74,62,0.06724110690993257
75,62,0.07303296070676879
76,62,0.07914855006220023
77,62,0.08473036070336093
78,62,0.08908197994605871
79,62,0.09158504988954519
80,62,0.09168205459991441
81,62,0.0889546989928931
82,62,0.08337625059812126
83,62,0.07498409075378731
84,62,0.06405049031127419
85,62,0.05087141442436405
86,62,0.035941897140219226
87,62,0.01965985574588558
88,62,0.002342583161407674
89,62,-0.01572496644803323
90,62,-0.0342881677488549
91,62,-0.053163490561928484
92,62,-0.07203502274569473
93,62,-0.09049737178611394
94,62,-0.10794153413371532
95,62,-0.12378133665060886
96,62,-0.13713638268382056
97,62,-0.14739327714323736
98,62,-0.1538320606759953
99,62,-0.1559864303244467
0,63,-0.14557689046614541
1,63,-0.14369652390450938
2,63,-0.13817262765496707
3,63,-0.129388243851281
4,63,-0.11785519729710359
5,63,-0.10418614250284008
6,63,-0.08901375372806797
7,63,-0.07282526356448216
8,63,-0.05606602906118496
9,63,-0.03900593106936867
10,63,-0.02192553605982539
11,63,-0.005050162356383225
12,63,0.011341434231326275
13,63,0.026981048482412007
14,63,0.041327002518301015
15,63,0.05398850617075368
16,63,0.06443068443513766
17,63,0.0721446525403735
18,63,0.07687202828037698
19,63,0.07847098203001224
20,63,0.07683678232297098
21,63,0.07222904088666837
22,63,0.06499832119425264
23,63,0.05582981503357587
24,63,0.04537423269175633
25,63,0.03440260389379546
26,63,0.023862889088377415
27,63,0.014465860637756123
28,63,0.006974560451453726
29,63,0.0019522455413607531
30,63,-0.00037357642031565774
31,63,-2.426557239232352e-05
32,63,0.0027106105226266664
33,63,0.007210711424704641
34,63,0.01285519458087947
35,63,0.018760178624688706
36,63,0.02426693032430194
37,63,0.028853040704234445
38,63,0.03210611991289625
39,63,0.03416695861142216
40,63,0.03516131354444951
41,63,0.03552311946168629
42,63,0.03575473486125702
43,63,0.03640713863842393
44,63,0.03788962720591371
45,63,0.040450300130942196
46,63,0.04421562885727326
47,63,0.04913098972974694
48,63,0.05510963732012897
49,63,0.06184636535908794
50,63,0.069026808900162
51,63,0.07640294314478524
52,63,0.08360621502470167
53,63,0.0903338081216134
54,63,0.0963739529997838
55,63,0.1013575588222011
56,63,0.10512680845113209
57,63,0.10750513472339662
58,63,0.10838912121198518
59,63,0.10774865897928976
60,63,0.10565834723274747
61,63,0.10216913277690765
62,63,0.09756731294146448
63,63,0.09207995905308053
64,63,0.08598750867440685
65,63,0.07966052735446283
66,63,0.07351479115823167
67,63,0.06790630525938468
68,63,0.06313390884133696
69,63,0.05962992949935142
70,63,0.05766035463511798
71,63,0.057414394614170305
72,63,0.05885850436243345
73,63,0.061960822729815845
74,63,0.06644479953138216
75,63,0.07174004826083547
76,63,0.07740696471591946
77,63,0.08262664092308114
78,63,0.08672573424792063
79,63,0.08909507884527557
80,63,0.08918256875585939
81,63,0.0865684655327641
82,63,0.08121691832911893
83,63,0.07315352798286767
84,63,0.06262533868448372
85,63,0.04992044693699427
86,63,0.035488898669427726
87,63,0.019718000771717925
88,63,0.0028874282024844433
89,63,-0.014751268510735827
90,63,-0.032965052136205486
91,63,-0.0515888243489826
92,63,-0.07030671608845296
93,63,-0.08871653397454793
94,63,-0.1061884412620202
95,63,-0.12211424433917273
96,63,-0.13558429661861737
97,63,-0.14594869950906286
98,63,-0.15246215830757137
99,63,-0.1546473614343995
0,64,-0.1438839730417385
1,64,-0.14202267571999982
2,64,-0.13655048665896174
3,64,-0.1278580985363078
4,64,-0.11646255246887449
5,64,-0.10298729522946815
6,64,-0.0880768019324023
7,64,-0.0722129712221431
8,64,-0.055863646643047105
9,64,-0.03928891196301265
10,64,-0.022756181101613038
11,64,-0.006482879234681604
12,64,0.009284696378017543
13,64,0.02430349244059471
14,64,0.038063237068854505
15,64,0.05021317703085515
16,64,0.06024630264255393
17,64,0.06768152549466322
18,64,0.07226317999538878
19,64,0.07385923536276096
20,64,0.07236465775167744
21,64,0.06802593933844037
22,64,0.06117680363331601
23,64,0.0524893298797906
24,64,0.042583718254718406
25,64,0.032221964154814486
26,64,0.02232030954110087
27,64,0.013576811541497591
28,64,0.006732221331731125
29,64,0.0023302300505747553
30,64,0.0005797476815132541
31,64,0.001452300257369643
32,64,0.004645265072213078
33,64,0.00953548997949838
34,64,0.015505474124438479
35,64,0.021685568301109015
36,64,0.027423189871115028
37,64,0.03221896868581098
38,64,0.03566825811230956
39,64,0.03790953490351967
40,64,0.039083103060875146
41,64,0.039613453824131284
42,64,0.04000121782428323
43,64,0.040778239015708095
44,64,0.042346252062998246
45,64,0.0449512626591968
46,64,0.048709747717111895
47,64,0.05357240711873601
48,64,0.05945200886890234
49,64,0.06605669024884264
50,64,0.07308963661034795
51,64,0.08030592879913456
52,64,0.08735822629478207
53,64,0.09394730567782972
54,64,0.09987204982917319
55,64,0.1047656755981734
56,64,0.10846738544842083
57,64,0.11080581495116348
58,64,0.11165577785322967
59,64,0.110980708279385
60,64,0.10885273500571202
61,64,0.10531176435597445
62,64,0.10064170596979238
63,64,0.09507704138741246
64,64,0.08888352786379983
65,64,0.08244732795446907
66,64,0.07616431073347485
67,64,0.07040006702027313
68,64,0.06542751892811793
69,64,0.06166581496017898
70,64,0.0593754272622391
71,64,0.05873647240605351
72,64,0.05971740180666529
73,64,0.06230508864973672
74,64,0.0662348040013967
75,64,0.07099098116850655
76,64,0.07614814989210572
77,64,0.08093443851612392
78,64,0.08470803434829577
79,64,0.08687771763743513
80,64,0.08690119038328703
81,64,0.08436181741944893
82,64,0.0792145848427026
83,64,0.07147032608190784
84,64,0.061346341347416455
85,64,0.04911994809117459
86,64,0.03518994661681063
87,64,0.019930948524233827
88,64,0.003583681857890042
89,64,-0.013632024793878372
90,64,-0.0315025521458665
91,64,-0.04987867355248454
92,64,-0.06844240053487738
93,64,-0.08679297030084854
94,64,-0.10428126326405618
95,64,-0.12027647745253489
96,64,-0.13384425144795387
97,64,-0.14430013782020978
98,64,-0.15087830335323815
99,64,-0.15309098881516547
0,65,-0.14084348982487427
1,65,-0.1390187320721452
2,65,-0.1336503676011489
3,65,-0.12513126249632478
4,65,-0.11397728352494596
5,65,-0.10081610114139039
6,65,-0.08629576299063046
7,65,-0.07088802525413485
8,65,-0.05508013769667741
9,65,-0.03912121466237295
10,65,-0.023264625685442297
11,65,-0.007720254506239144
12,65,0.0073010553624044405
13,65,0.021580931590506225
14,65,0.03464682841604372
15,65,0.04619314347655745
16,65,0.05574518772209558
17,65,0.0628559775359463
18,65,0.06727649721869966
19,65,0.0688868761935737
20,65,0.06758182140492863
21,65,0.06359400761084544
22,65,0.057235751987718686
23,65,0.049157321083839634
24,65,0.03994320033416443
25,65,0.030336007003825216
26,65,0.02120918272066774
27,65,0.01323960450827144
28,65,0.007137558874092065
29,65,0.0034206653635919793
30,65,0.0022765684989281
31,65,0.00367225529771531
32,65,0.007296442372535239
33,65,0.012531874381238595
34,65,0.018773084886561264
35,65,0.025175399405270582
36,65,0.031100365608836
37,65,0.03607683741938672
38,65,0.03971254455700546
39,65,0.0421396249839745
40,65,0.04351181492620526
41,65,0.04423587571181997
42,65,0.04480411322401778
43,65,0.04572030465624266
44,65,0.047370689114359266
45,65,0.04999285132907971
46,65,0.05368863031435467
47,65,0.05840972612986661
48,65,0.06406780413635715
49,65,0.07038874221962033
50,65,0.07709646915282065
51,65,0.08395783362902876
52,65,0.09065721718434361
53,65,0.09691128334179666
54,65,0.1025406627668417
55,65,0.1071932864288101
56,65,0.11071257134244661
57,65,0.1129401669741128
58,65,0.11373142627871857
59,65,0.11304357242170227
60,65,0.11094235302425659
61,65,0.10745146547833428
62,65,0.10284481615144614
63,65,0.09735709665164904
64,65,0.09123076421383303
65,65,0.08486282837384351
66,65,0.07862018218838784
67,65,0.07287243448172376
68,65,0.06786340724465845
69,65,0.06399251289076346
70,65,0.061509442559327
71,65,0.06058293408386817
72,65,0.06118038824570249
73,65,0.06330380061899632
74,65,0.0667019398051707
75,65,0.0709139462951498
76,65,0.07553461834322661
77,65,0.07984482273604954
78,65,0.08324062088377104
79,65,0.08515656220151868
80,65,0.08506465078971814
81,65,0.08255656621349772
82,65,0.07757992328788532
83,65,0.07012927001596836
84,65,0.06039005627644656
85,65,0.04862717109244841
86,65,0.03518423088553391
87,65,0.02042174987946055
88,65,0.004541347457234224
89,65,-0.01226671038693894
90,65,-0.029805685749124677
91,65,-0.04793998497098073
92,65,-0.06634779374235222
93,65,-0.08462835828231619
94,65,-0.1021159954561881
95,65,-0.11815743616807595
96,65,-0.13179902553929423
97,65,-0.14232501786864304
98,65,-0.14895433645506273
99,65,-0.15118973401513358
0,66,-0.13674915265892196
1,66,-0.13497728232141526
2,66,-0.1297621266594433
3,66,-0.12149284173301567
4,66,-0.11067796831321175
5,66,-0.09794228358532564
6,66,-0.0839289993773491
7,66,-0.06909468851972633
8,66,-0.05394133305799187
9,66,-0.038705411242517584
10,66,-0.02362542239461618
11,66,-0.008903440480025893
12,66,0.005287152014716412
13,66,0.018750929398265725
14,66,0.03105742214120255
15,66,0.0419484832264061
16,66,0.05098357950191712
17,66,0.057753547968786734
18,66,0.062018257540330524
19,66,0.06367057053466851
20,66,0.06260481156732567
21,66,0.059039065929027856
22,66,0.053261049930370064
23,66,0.04589246929754154
24,66,0.03747917879172746
25,66,0.02873662501860963
26,66,0.020487467905695667
27,66,0.013381509755163279
28,66,0.008092254036455415
29,66,0.005106964048536611
30,66,0.004590669985191198
31,66,0.006507982729090145
32,66,0.010543606299506791
33,66,0.01609310477579129
34,66,0.022570118755538715
35,66,0.029163316701669828
36,66,0.03525455049748416
37,66,0.040403582545877725
38,66,0.044233825621631695
39,66,0.0468668177818472
40,66,0.04846814020402235
41,66,0.049419856947679364
42,66,0.050200068949379784
43,66,0.05127746728339844
44,66,0.05301638862238178
45,66,0.0556407018129903
46,66,0.059233498080175195
47,66,0.06374315537232178
48,66,0.06907919608511293
49,66,0.07498779226352781
50,66,0.08121464203122741
51,66,0.08754549593868433
52,66,0.09370418513663026
53,66,0.09943422230116994
54,66,0.10458746103995509
55,66,0.1088386994024404
56,66,0.11204304264447273
57,66,0.1140638066935935
58,66,0.11474103965429094
59,66,0.11402811464904516
60,66,0.1119821297670569
61,66,0.10860682492148044
62,66,0.10416000011900906
63,66,0.0988694338066125
64,66,0.09294663281252724
65,66,0.08679453590866615
66,66,0.08074283680525696
67,66,0.0751596922700628
68,66,0.07025820920989645
69,66,0.06641278197639622
70,66,0.06385827150916157
71,66,0.0627508126272005
72,66,0.06305416437044187
73,66,0.06478127140871948
74,66,0.06769517836619343
75,66,0.0713871855787147
76,66,0.07547647028604842
77,66,0.0792998089818866
78,66,0.08229515359744255
79,66,0.08392911755436216
80,66,0.083692041202994
81,66,0.08118892634956865
82,66,0.07636265071960224
83,66,0.0691907527807416
84,66,0.05982629563459341
85,66,0.04852049012151838
86,66,0.035559499971896
87,66,0.02128830615492916
88,66,0.00586980484695232
89,66,-0.010533346719967085
90,66,-0.02773893713947473
91,66,-0.04562329046984814
92,66,-0.06385980272170855
93,66,-0.0820463809031935
94,66,-0.0995043787152099
95,66,-0.11555836216211901
96,66,-0.12924117141665192
97,66,-0.1398095878366803
98,66,-0.1464725325213294
99,66,-0.14872431511412287
0,67,-0.13198955575444415
1,67,-0.13028341393419396
2,67,-0.12526081726537086
3,67,-0.1173018195449913
4,67,-0.10690253571101493
5,67,-0.09467841343393957
6,67,-0.08126052017178154
7,67,-0.06708614928265888
8,67,-0.05266674556514772
9,67,-0.038224661007006944
10,67,-0.023983233153558103
11,67,-0.010135869230907701
12,67,0.0031824957850403734
13,67,0.015796922941262892
14,67,0.0273217017584102
15,67,0.037546167203799996
16,67,0.04606372460420971
17,67,0.05250448259903351
18,67,0.05663778916823503
19,67,0.0583680836680287
20,67,0.05758878404594725
21,67,0.05450215304790618
22,67,0.04936908650233818
23,67,0.042777663450578984
24,67,0.03523403175040585
25,67,0.027421270194281533
26,67,0.020106588726775954
27,67,0.013909818809224817
28,67,0.009463819946176955
29,67,0.007224282134302484
30,67,0.007334426521083515
31,67,0.009758976791999885
32,67,0.014184119949277374
33,67,0.02002382790306001
34,67,0.026716540726738458
35,67,0.03349021329267998
36,67,0.03975105038443871
37,67,0.04508953988988651
38,67,0.049145932706778694
39,67,0.05202599117092177
40,67,0.053904054049780825
41,67,0.05513117122245603
42,67,0.05616537070454797
43,67,0.057434918887338426
44,67,0.05927745189273992
45,67,0.06189931164863083
46,67,0.06536222196427843
47,67,0.06960821276425122
48,67,0.07454448874432273
49,67,0.07993923661706503
50,67,0.08555989494652749
51,67,0.09121678289284318
52,67,0.09667803830598132
53,67,0.10172264154880395
54,67,0.10624024279331934
55,67,0.1099427089047822
56,67,0.11270297193368606
57,67,0.11441378002200508
58,67,0.11490466831946833
59,67,0.11412873858444073
60,67,0.11213342086011835
61,67,0.10890039403784613
62,67,0.10466718409861642
63,67,0.09964837819916283
64,67,0.09401885392708209
65,67,0.08818317906207085
66,67,0.08242748563407076
67,67,0.07711403972189146
68,67,0.07242557301287889
69,67,0.06870809875272244
70,67,0.06617921635279345
71,67,0.06498234879018128
72,67,0.06507549316120276
73,67,0.06647772141786845
74,67,0.06896576983399427
75,67,0.07217767486235971
76,67,0.07575829103370779
77,67,0.07910021245061216
78,67,0.08168434396429802
79,67,0.08301362292422709
80,67,0.08260022867125372
81,67,0.08006749263404345
82,67,0.07535764733438555
83,67,0.06843241646765819
84,67,0.05941467759475927
85,67,0.048542419130171766
86,67,0.03604485217874753
87,67,0.02225079539221042
88,67,0.007285868023245712
89,67,-0.008713112549230573
90,67,-0.02557669350426295
91,67,-0.043192402442400635
92,67,-0.06122938103089837
93,67,-0.07928379767508886
94,67,-0.09666908172403055
95,67,-0.11268893867963925
96,67,-0.1263693243581656
97,67,-0.1369442201221318
98,67,-0.1436179563652331
99,67,-0.14587782328726462
0,68,-0.1270883840170427
1,68,-0.12545637319999514
2,68,-0.12065257076119451
3,68,-0.1130435403320007
4,68,-0.10310915639001905
5,68,-0.09145035809524416
6,68,-0.07868043591042806
7,68,-0.06521484115455678
8,68,-0.05156930817611283
9,68,-0.03795125315355108
10,68,-0.024569606974182534
11,68,-0.011608098844590131
12,68,0.00083639465719898
13,68,0.0126062900199031
14,68,0.02336184166233579
15,68,0.03293804175518744
16,68,0.04096080696581339
17,68,0.04709962370998255
18,68,0.0511334906123011
19,68,0.05297661134045484
20,68,0.05252179557646741
21,68,0.04995466307445895
22,68,0.045508666304158396
23,68,0.039735218087116664
24,68,0.03310129341753054
25,68,0.02625441633790615
26,68,0.019904125317225407
27,68,0.014638901239777624
28,68,0.011048098047467647
29,68,0.009555800445014029
30,68,0.010284578611390316
31,68,0.013200400117966637
32,68,0.017995774752307625
33,68,0.024106323637170135
34,68,0.03099930546432006
35,68,0.0379456511573153
36,68,0.04437875410712877
37,68,0.049918424016141216
38,68,0.05422267292760807
39,68,0.057377719074793276
40,68,0.05956420797792816
41,68,0.06109862673929456
42,68,0.0624146197887967
43,68,0.06389763544120797
44,68,0.06585585772154445
45,68,0.06847580035537248
46,68,0.07179626546894724
47,68,0.07575040407755296
48,68,0.08024270941132272
49,68,0.08506301530633209
50,68,0.08999856484570046
51,68,0.09488723645608843
52,68,0.09954283482966275
53,68,0.10378541092177329
54,68,0.10754586334769556
55,68,0.11058131434947427
56,68,0.11278739680074068
57,68,0.11409322604049521
58,68,0.11432347842674062
59,68,0.11343581330129382
60,68,0.1114682454499416
61,68,0.10837996813643258
62,68,0.10438583444829419
63,68,0.09968156376999104
64,68,0.09440158299548784
65,68,0.08894797688753897
66,68,0.08355878058318922
67,68,0.07858686857980501
68,68,0.074186651947457
69,68,0.07067456462755217
70,68,0.06825048872724437
71,68,0.0670466143055819
72,68,0.06701429375425505
73,68,0.06817437390782288
74,68,0.07031620843645214
75,68,0.07311737749751046
76,68,0.07624756363838969
77,68,0.07915219419464847
78,68,0.08135315188064851
79,68,0.08239121060887555
80,68,0.08180229974459508
81,68,0.07923163006307732
82,68,0.07462451183346275
83,68,0.06792853547995037
84,68,0.059239809738755866
85,68,0.04878413779897528
86,68,0.03673643252659531
87,68,0.023409356916090474
88,68,0.008894026997950277
89,68,-0.00669641111016972
90,68,-0.023203328375529964
91,68,-0.04052459948252363
92,68,-0.058326231387582084
93,68,-0.07620233075704164
94,68,-0.09346398930119904
95,68,-0.10939584299558192
96,68,-0.12302402731347684
97,68,-0.13356482972449157
98,68,-0.1402234067363679
99,68,-0.14248184630014293
0,69,-0.1224494500174842
1,69,-0.12089477301105944
2,69,-0.1163204996710192
3,69,-0.10907701132782677
4,69,-0.09962618461213424
5,69,-0.08855142018728657
6,69,-0.07644522487316863
7,69,-0.06370081864861277
8,69,-0.05083378730159893
9,69,-0.038036498203837255
10,69,-0.025505015112685214
11,69,-0.013411854682090052
12,69,-0.0018168995420637657
13,69,0.009136780114204157
14,69,0.019155913154463633
15,69,0.028118480626289966
16,69,0.03568110695869109
17,69,0.04155206178074877
18,69,0.04552012143085449
19,69,0.04750715087266144
20,69,0.04740641331318329
21,69,0.04538637161203951
22,69,0.04165355883560551
23,69,0.036721277178912715
24,69,0.031018672762911592
25,69,0.02515600110291416
26,69,0.019784702630204265
27,69,0.015461434301869303
28,69,0.012729844033856352
29,69,0.011983102833255543
30,69,0.013324431638466194
31,69,0.01672077101920877
32,69,0.02187490056076058
33,69,0.02824508927642455
34,69,0.03532980685849907
35,69,0.04244439036665426
36,69,0.049051070020141196
37,69,0.054796569727841415
38,69,0.05935733130900189
39,69,0.06279776214978483
40,69,0.065303128960295
41,69,0.06715468208585662
42,69,0.0687592895292255
43,69,0.0704606218423578
44,69,0.0725372344149946
45,69,0.07515576893183606
46,69,0.07833245902384078
47,69,0.08199052155032405
48,69,0.08603171382492292
49,69,0.09026559419453406
50,69,0.09449569943262759
51,69,0.09858727095615905
52,69,0.10239708463814168
53,69,0.10578765845639282
54,69,0.10873015214019688
55,69,0.1110315519863434
56,69,0.11261242370255786
57,69,0.11344296992956515
58,69,0.11334864644322806
59,69,0.11229712026033667
60,69,0.1103186118434678
61,69,0.10735145939088397
62,69,0.10358797531262098
63,69,0.09920106017125363
64,69,0.09428372973798105
65,69,0.08923258139839163
66,69,0.08423564251461357
67,69,0.07963440807179722
68,69,0.0755585656979747
69,69,0.07229572187861777
70,69,0.07002914153963502
71,69,0.06888206781513873
72,69,0.0687988009849505
73,69,0.06979755942757038
74,69,0.07167803990068933
75,69,0.0741481322047548
76,69,0.07689905204824754
77,69,0.0794230804349354
78,69,0.08127842592512025
79,69,0.08204284850944532
80,69,0.08127717586285144
81,69,0.07865159268749267
82,69,0.07411912668339937
83,69,0.06761698521677317
84,69,0.05922058190935786
85,69,0.04914653557170823
86,69,0.037521230921811366
87,69,0.024642382806632668
88,69,0.010570663460384822
89,69,-0.004602487447300518
90,69,-0.0207280967179031
91,69,-0.03771471330401255
92,69,-0.055228204500053835
93,69,-0.07286180711707857
94,69,-0.0899312476567502
95,69,-0.10570539110904065
96,69,-0.1192185372037784
97,69,-0.1296749722196182
98,69,-0.1362862649048111
99,69,-0.13853158847996383
0,70,-0.11845439518128842
1,70,-0.11697513441413321
2,70,-0.11262553130472952
3,70,-0.1057392105285544
4,70,-0.09676037136614468
5,70,-0.08625447164195066
6,70,-0.07479314491956757
7,70,-0.06274950946044555
8,70,-0.0506358308457493
9,70,-0.038630298505268
10,70,-0.02691846529069153
11,70,-0.015659713850254775
12,70,-0.004878484535765892
13,70,0.005294686653542158
14,70,0.014613359842769569
15,70,0.022995754398834833
16,70,0.03012782221139787
17,70,0.03575606723461533
18,70,0.03967963028844679
19,70,0.04182610424413724
20,70,0.04209119560528052
21,70,0.040626036265166476
22,70,0.03761181542995473
23,70,0.03352356910727394
24,70,0.028754593255143845
25,70,0.023877305289715878
26,70,0.019486182722175727
27,70,0.016106092458358034
28,70,0.01423337143205572
29,70,0.014231125963306113
30,70,0.016184330331270758
31,70,0.020058999714819947
32,70,0.025570847074050107
33,70,0.032199494408814644
34,70,0.03947550041721115
35,70,0.046758079580285994
36,70,0.05353915229807171
37,70,0.0594897503442553
38,70,0.06430577998617082
39,70,0.06802960744153097
40,70,0.07085056236155651
41,70,0.07301680207092431
42,70,0.07490765768852725
43,70,0.07682886680413503
44,70,0.07903080768937798
45,70,0.08166148366035486
46,70,0.08471587132589775
47,70,0.0881068498329114
48,70,0.09173318076500436
49,70,0.09542040843371069
50,70,0.09898364093623968
51,70,0.10231232027672377
52,70,0.10530033013674256
53,70,0.10785048965044552
54,70,0.10996989694103831
55,70,0.11151711236107076
56,70,0.11243801308955881
57,70,0.11274673449406691
58,70,0.11227538691491645
59,70,0.11100751000503806
60,70,0.10896835212679434
61,70,0.10607875587538729
62,70,0.10251055041862855
63,70,0.09841109448007046
64,70,0.09383328888088727
65,70,0.08916563489128748
66,70,0.08454625007379946
67,70,0.08030428735764872
68,70,0.07654915975035692
69,70,0.0735420347264153
70,70,0.0714521461586628
71,70,0.07039691803402093
72,70,0.07031419678514794
73,70,0.07121596501747263
74,70,0.07290965359425172
75,70,0.07512340153334662
76,70,0.07756513457388792
77,70,0.0797658266756116
78,70,0.08131320074880932
79,70,0.08181879646326706
80,70,0.0808683848763394
81,70,0.07815903853679629
82,70,0.07365608400505153
83,70,0.06729124053799751
84,70,0.05912697653820942
85,70,0.04937500091818947
86,70,0.038121464926916815
87,70,0.025651403224401292
88,70,0.012000572600300075
89,70,-0.0027591940306592733
90,70,-0.018487588870812033
91,70,-0.035104485293231846
92,70,-0.052279638340223755
93,70,-0.06960740510476171
94,70,-0.08641555511985644
95,70,-0.10196148949125927
96,70,-0.11529598605466163
97,70,-0.12561712652041024
98,70,-0.13214835429698724
99,70,-0.13436858776731242
0,71,-0.11534325759384956
1,71,-0.11392993886511249
2,71,-0.10977742839622806
3,71,-0.10320465078439156
4,71,-0.094641361793947
5,71,-0.08463835667771491
6,71,-0.07375044417312893
7,71,-0.06233635982607666
8,71,-0.050904669136798475
9,71,-0.03962215080628084
10,71,-0.028667606035014614
11,71,-0.018185673083280562
12,71,-0.008167435604264028
13,71,0.0012682588885581936
14,71,0.009922499938511464
15,71,0.017751804249201086
16,71,0.024471235251439794
17,71,0.029865880986108095
18,71,0.03374703356803366
19,71,0.03604688282666757
20,71,0.0366666648978935
21,71,0.03574063189353183
22,71,0.03342692982369044
23,71,0.030163156050548423
24,71,0.026308802591302083
25,71,0.022398425445317116
26,71,0.01897155522965477
27,71,0.016521147664207092
28,71,0.015494965526158921
29,71,0.01622654092261655
30,71,0.018783341804919473
31,71,0.02312725270166993
32,71,0.028988341946387663
33,71,0.03586468371031515
34,71,0.04331880295285373
35,71,0.05075189931176283
36,71,0.057686011316036456
37,71,0.06381416565182008
38,71,0.06885316374246031
39,71,0.07282498691802175
40,71,0.0759232963746399
41,71,0.07836749157468148
42,71,0.08050990221181564
43,71,0.08262448107052478
44,71,0.08493622779496945
45,71,0.08757709813289694
46,71,0.09052350785168528
47,71,0.09367899465632945
48,71,0.09693969603722508
49,71,0.1001430548958524
50,71,0.10311111280861951
51,71,0.1057525750647983
52,71,0.10799061510624597
53,71,0.10976323098657303
54,71,0.11110627513971849
55,71,0.11192841142474208
56,71,0.11219879722375481
57,71,0.11197551729310362
58,71,0.11110221301532874
59,71,0.10958312704860873
60,71,0.10744163033541554
61,71,0.10458522584576713
62,71,0.10116877606469643
63,71,0.09731270595511887
64,71,0.09303350634854723
65,71,0.08870993653272308
66,71,0.08443276419893664
67,71,0.08051933097522124
68,71,0.07706406526358478
69,71,0.07430535558160045
70,71,0.07240193901179737
71,71,0.0714685418197405
72,71,0.07143722982073086
73,71,0.07231024694738153
74,71,0.07389919765500963
75,71,0.0759415519905815
76,71,0.07815567348188779
77,71,0.08010131868104509
78,71,0.08138763821352768
79,71,0.08165506022578484
80,71,0.08051399706528173
81,71,0.07768974152077135
82,71,0.07316488113065134
83,71,0.06687199964380852
84,71,0.0588699684049061
85,71,0.04937112147490552
86,71,0.03843176464943099
87,71,0.026327186089474708
88,71,0.013074502576273517
89,71,-0.0012724479583994253
90,71,-0.016581777394094388
91,71,-0.032786280986329075
92,71,-0.04956489499818417
93,71,-0.06651625703398167
94,71,-0.08298773353453726
95,71,-0.09823049722490396
96,71,-0.11131987556655076
97,71,-0.12145315229918197
98,71,-0.12787054052569147
99,71,-0.13005341189818864
0,72,-0.11327506578072644
1,72,-0.11191472871905717
2,72,-0.107920952731547
3,72,-0.10160195677326556
4,72,-0.09337801076162577
5,72,-0.08379093228177226
6,72,-0.07338527990123112
7,72,-0.06251299553787248
8,72,-0.05168003994094761
9,72,-0.04104506764997495
10,72,-0.03078393449959549
11,72,-0.02102454009491339
12,72,-0.011726401426130906
13,72,-0.0029959748089822824
14,72,0.005016550161599298
15,72,0.012304727511946112
16,72,0.018613303789607016
17,72,0.023766590394188825
18,72,0.02759017133485031
19,72,0.03001985094306292
20,72,0.03096569748777256
21,72,0.03054562623219681
22,72,0.028897374751068128
23,72,0.026422640887176385
24,72,0.023449371953574882
25,72,0.020474934804951772
26,72,0.017987047301176062
27,72,0.016446536520561494
28,72,0.016252035029538092
29,72,0.017707337669889966
30,72,0.020862521792878397
31,72,0.025670654784335056
32,72,0.03187578154302173
33,72,0.03898973105515324
34,72,0.04660560471347708
35,72,0.05416335056088428
36,72,0.06121525841354014
37,72,0.06747482979062625
38,72,0.07268218341323518
39,72,0.07684285204322805
40,72,0.08015651306413929
41,72,0.08282037460685387
42,72,0.08516172559029656
43,72,0.087430667168519
44,72,0.08983037160305685
45,72,0.09247996291196614
46,72,0.0953405707514321
47,72,0.09830807960133825
48,72,0.1012765930236128
49,72,0.10409107221676095
50,72,0.1065763042670369
51,72,0.10865418110461178
52,72,0.11026833060077479
53,72,0.11138474591098202
54,72,0.11205897902436845
55,72,0.11224559851689264
56,72,0.11193298733724077
57,72,0.11122021298342588
58,72,0.10996589971728099
59,72,0.1081979799500914
60,72,0.10594061155552481
61,72,0.10309197088281508
62,72,0.09979405175181455
63,72,0.09613978623929142
64,72,0.09211467213481228
65,72,0.0880866313846127
66,72,0.08410371021909668
67,72,0.08047316410193162
68,72,0.07728024888183427
69,72,0.07474518138769781
70,72,0.07302052831346373
71,72,0.07222122113489604
72,72,0.07227439692815096
73,72,0.07316945726506674
74,72,0.07471801349129237
75,72,0.07665593419551442
76,72,0.07870508192809211
77,72,0.08044323375270324
78,72,0.08149261414655484
79,72,0.08151679485945351
80,72,0.08015083520240296
81,72,0.07714945217139757
82,72,0.07251811793230445
83,72,0.0661981151524742
84,72,0.05825560598714219
85,72,0.048910221910773544
86,72,0.038200564857106656
87,72,0.02639565417848644
88,72,0.01350077962888463
89,72,-0.00044716772572428454
90,72,-0.015325213831602014
91,72,-0.031081604120117845
92,72,-0.04741078929419018
93,72,-0.06392004851295496
94,72,-0.07998368218522955
95,72,-0.09485281534307433
96,72,-0.10763488566044543
97,72,-0.11753128836517135
98,72,-0.12380326829770638
99,72,-0.12593731286779075
0,73,-0.11212765608524933
1,73,-0.11080356948787085
2,73,-0.10691864438558696
3,73,-0.10077633213859372
4,73,-0.09279422780218738
5,73,-0.0835134298495177
6,73,-0.07347747777839686
7,73,-0.06304108411404741
8,73,-0.052710637623022194
9,73,-0.04264077239167818
10,73,-0.03300819801097532
11,73,-0.023922151282931736
12,73,-0.015312073306631646
13,73,-0.007269829116012261
14,73,0.00010475321960257133
15,73,0.006841934748990752
16,73,0.012717458487713884
17,73,0.017596047949155036
18,73,0.021320151635336515
19,73,0.023828675420190848
20,73,0.025044112385330664
21,73,0.025069044154406583
22,73,0.02402391234318202
23,73,0.022276947046520945
24,73,0.02012725506483548
25,73,0.018036445253528655
26,73,0.01644463448337774
27,73,0.015780234967678552
28,73,0.016393045923905447
29,73,0.01855621644153871
30,73,0.022301942623016657
31,73,0.02756861087800644
32,73,0.03411217622942786
33,73,0.04145217329823936
34,73,0.04920969014528964
35,73,0.056859101305235527
36,73,0.06398245025775395
37,73,0.07031279432339943
38,73,0.07561631252247025
39,73,0.079887290701663
40,73,0.08333374039830233
41,73,0.0861381570211961
42,73,0.08860554604598292
43,73,0.09097085119174153
44,73,0.09341932020743116
45,73,0.09606091383102466
46,73,0.0988455368888026
47,73,0.10166421822032135
48,73,0.10441051202906237
49,73,0.10693337074189913
50,73,0.10905760201421799
51,73,0.11071213473951502
52,73,0.11185234814365685
53,73,0.11246376998951746
54,73,0.11261154236217408
55,73,0.11228940204182436
56,73,0.11149913728422689
57,73,0.11037484371081518
58,73,0.10879196652149403
59,73,0.10680293582572631
60,73,0.1044350012925861
61,73,0.10158086040246417
62,73,0.09837444732602307
63,73,0.09488200302894256
64,73,0.09106526395498804
65,73,0.08728121723197546
66,73,0.08354170850998344
67,73,0.08014668106079625
68,73,0.07717801506532851
69,73,0.07484232570186578
70,73,0.07329016861694981
71,73,0.07263834247987688
72,73,0.07280914483089873
73,73,0.07377573323265096
74,73,0.07534454439428373
75,73,0.07723899355369213
76,73,0.07917691010970884
77,73,0.08074297093753557
78,73,0.08156442126528418
79,73,0.08132182553981693
80,73,0.07967547930275032
81,73,0.07641070151021268
82,73,0.0715622257657742
83,73,0.06508918387680751
84,73,0.05707716951837938
85,73,0.04776098713864485
86,73,0.03717505855456693
87,73,0.025586240714801534
88,73,0.012995240080272197
89,73,-0.0005775347926828545
90,73,-0.015019099748315057
91,73,-0.03029673549463041
92,73,-0.04612756769256521
93,73,-0.06213323785868852
94,73,-0.07772187653517904
95,73,-0.09215172632866597
96,73,-0.10456902228997933
97,73,-0.11418364309975004
98,73,-0.1202812988540245
99,73,-0.12235608852643054
0,74,-0.11179509174144187
1,74,-0.11048647196275851
2,74,-0.10664837830427132
3,74,-0.10058696529540612
4,74,-0.0927256351478718
5,74,-0.08361537717883039
6,74,-0.073810453562146
7,74,-0.0636797512497651
8,74,-0.05373543065616104
9,74,-0.0441334137785816
10,74,-0.03505525766468054
11,74,-0.026590223959829018
12,74,-0.01863894029156654
13,74,-0.01127515396092349
14,74,-0.004546151230897522
15,74,0.001615756675164448
16,74,0.007019424613645242
17,74,0.01157166682969546
18,74,0.015134643693272665
19,74,0.017650089635026234
20,74,0.019056132256082492
21,74,0.01944100668606552
22,74,0.01891085272472992
23,74,0.0178032645235362
24,74,0.01639147363766824
25,74,0.015103506520972587
26,74,0.014337269757561444
27,74,0.014488843659819395
28,74,0.0158610392591072
29,74,0.018695360027777497
30,74,0.023005667083452863
31,74,0.02870954574609641
32,74,0.03557161075877957
33,74,0.04311249764668901
34,74,0.05097780033429444
35,74,0.05867130595834169
36,74,0.06580379423758131
37,74,0.07212764428822993
38,74,0.07743804339497729
39,74,0.08172405771802005
40,74,0.08520463169406867
41,74,0.08805509005469503
42,74,0.09056107076594344
43,74,0.09295056118389766
44,74,0.09539412773301592
45,74,0.09799565324919968
46,74,0.10069769121582794
47,74,0.10338951808898855
48,74,0.10596619642456062
49,74,0.10827840289039159
50,74,0.11015030114685942
51,74,0.11151316635914554
52,74,0.11232727401875309
53,74,0.1125900854340216
54,74,0.11236737046965573
55,74,0.11168464289858093
56,74,0.11055090704576287
57,74,0.1091273597385225
58,74,0.10730651414905878
59,74,0.10516338214983989
60,74,0.1027291533018797
61,74,0.09989299858989398
62,74,0.09678435192017787
63,74,0.0934431812256662
64,74,0.08981444530945737
65,74,0.0862436198613068
66,74,0.08271341584440961
67,74,0.07951931002844503
68,74,0.07674522967136
69,74,0.07458843236599932
70,74,0.07320162102587346
71,74,0.07270437397255591
72,74,0.07301426622052531
73,74,0.07408554991798155
74,74,0.07571462580381194
75,74,0.07760344621146942
76,74,0.07945939883484243
77,74,0.08086447725781909
78,74,0.08144500601974869
79,74,0.08089352272327233
80,74,0.07889762578815862
81,74,0.07527480585031299
82,74,0.0700958302422805
83,74,0.06334691915617441
84,74,0.05514467271314061
85,74,0.04574593725192244
86,74,0.03519317825339385
87,74,0.02375349771045876
88,74,0.011428332103605499
89,74,-0.0017800098266889108
90,74,-0.015771077026329294
91,74,-0.030536040502738615
92,74,-0.0458220087157315
93,74,-0.06127090393965773
94,74,-0.07632948011359986
95,74,-0.09026935008114378
96,74,-0.10227940055301588
97,74,-0.11158019990216417
98,74,-0.1174831662692668
99,74,-0.11949137705141766
0,75,-0.1120445535179897
1,75,-0.11073088157718303
2,75,-0.10687830133610987
3,75,-0.10080355264562968
4,75,-0.09294452862286562
5,75,-0.08387322479120485
6,75,-0.07416669025769806
7,75,-0.06421915764894948
8,75,-0.0545543995067419
9,75,-0.045334702293985174
10,75,-0.036749302116732
11,75,-0.02886623937774857
12,75,-0.02155799050888163
13,75,-0.014875693119392963
14,75,-0.008812039259282756
15,75,-0.003261091624153778
16,75,0.0016207656872211373
17,75,0.005783342185168294
18,75,0.009110281434004719
19,75,0.011545237342943437
20,75,0.0130439912836664
21,75,0.013681111485311703
22,75,0.013551251850913104
23,75,0.012964868962626497
24,75,0.012173026627351646
25,75,0.011573574485737481
26,75,0.011529166440595873
27,75,0.012404532511027355
28,75,0.014459264560173324
29,75,0.017902519333802047
30,75,0.022729706485733914
31,75,0.028831765726863523
32,75,0.03597796700796607
33,75,0.04368350456752523
34,75,0.05161424334073672
35,75,0.05929805717551062
36,75,0.06637275282446353
37,75,0.07261009842386557
38,75,0.07783681344062643
39,75,0.08204238735561376
40,75,0.08545873240655055
41,75,0.08826028124803997
42,75,0.09071550989392563
43,75,0.09305189325004903
44,75,0.09542741505447339
45,75,0.0979420031690097
46,75,0.10053456249715964
47,75,0.103096318018288
48,75,0.10552728433685843
49,75,0.10768007584374573
50,75,0.10938075406284042
51,75,0.11056118534270354
52,75,0.1111828834791595
53,75,0.11124954673596221
54,75,0.11082046486444597
55,75,0.10994481799752975
56,75,0.10863197214985121
57,75,0.10705963941836671
58,75,0.10513484403782059
59,75,0.10294938713013835
60,75,0.10053673366473959
61,75,0.09778181709225464
62,75,0.09481142102958984
63,75,0.09163952759990934
64,75,0.0882012470947302
65,75,0.08483041193994723
66,75,0.08148877386702225
67,75,0.0784710604002612
68,75,0.07586902924686001
69,75,0.07387479976387112
70,75,0.07264758573637664
71,75,0.07230997930582816
72,75,0.07277482095832966
73,75,0.07397531480455655
74,75,0.07569302528190747
75,75,0.0776011529205789
76,75,0.07939093560162291
77,75,0.08063349103940709
78,75,0.08094996002455446
79,75,0.08004058015558257
80,75,0.0776231452518914
81,75,0.07354870668405056
82,75,0.06793077501151856
83,75,0.060791531664108334
84,75,0.05228936940784479
85,75,0.0427094361075433
86,75,0.032113426213982166
87,75,0.020770311715750722
88,75,0.008686527095960628
89,75,-0.004156504243837844
90,75,-0.01767408103114576
91,75,-0.031886926932202186
92,75,-0.04657941097411822
93,75,-0.061420215532962175
94,75,-0.07589804906183417
95,75,-0.08930407139814633
96,75,-0.10087165496406669
97,75,-0.10983320271407138
98,75,-0.1155256173624366
99,75,-0.11746166010652814
0,76,-0.1123988819808801
1,76,-0.1110609515244505
2,76,-0.10713662724901951
3,76,-0.10096088690079341
4,76,-0.09299455169821158
5,76,-0.08384158881017356
6,76,-0.07411355961994559
7,76,-0.06424051426165533
8,76,-0.054763901659498515
9,76,-0.04585728085385199
10,76,-0.037719278173426574
11,76,-0.03039579043706908
12,76,-0.023731256627797848
13,76,-0.017748880050930893
14,76,-0.012384790042233362
15,76,-0.00749356850701588
16,76,-0.0031954357955328305
17,76,0.0005029314188504941
18,76,0.0035075563819191302
19,76,0.005762707240137388
20,76,0.00724239026021678
21,76,0.008007609273590788
22,76,0.008143588431266835
23,76,0.007937225409477833
24,76,0.007621196989020973
25,76,0.0075673361870940425
26,76,0.008111030007967202
27,76,0.00958763977905619
28,76,0.012219184274727013
29,76,0.01618272766518203
30,76,0.021455846991557337
31,76,0.027898027651644952
32,76,0.035278974529319385
33,76,0.04310257838824327
34,76,0.0510501047838261
35,76,0.05866805885852955
36,76,0.06561860105921369
37,76,0.07169309466735285
38,76,0.07675147663303505
39,76,0.08078865621610021
40,76,0.08405090745509369
41,76,0.08671661293010402
42,76,0.08903876892054541
43,76,0.0912487443702048
44,76,0.09349284779091249
45,76,0.09586768675126223
46,76,0.09831125153232279
47,76,0.10071971924571699
48,76,0.10300151834690041
49,76,0.10501252118410775
50,76,0.10658499996225146
51,76,0.10765189040830592
52,76,0.10817513121128286
53,76,0.1081614926652037
54,76,0.10765972731041984
55,76,0.1067358131194851
56,76,0.10539421585235687
57,76,0.1038187121394003
58,76,0.10192787408141157
59,76,0.09982296121506806
60,76,0.09753718214233231
61,76,0.09494887272740016
62,76,0.09218252374739677
63,76,0.0892261302942643
64,76,0.08601059908050956
65,76,0.08285727362999751
66,76,0.07971435588842724
67,76,0.07687861417980457
68,76,0.07445409734100394
69,76,0.07263032541959547
70,76,0.07157613953586406
71,76,0.0714158419832529
72,76,0.0720567592225052
73,76,0.07340917099827493
74,76,0.07523546028733108
75,76,0.0771752713544629
76,76,0.07889979560422944
77,76,0.07996396470662148
78,76,0.07998257647068385
79,76,0.07866161349829781
80,76,0.07575370204631326
81,76,0.07114543584702915
82,76,0.06499973807240167
83,76,0.057382550487091066
84,76,0.04850280257414852
85,76,0.038678128908031795
86,76,0.027997554782814404
87,76,0.016731322750274558
88,76,0.0048924076527328
89,76,-0.00756329402247502
90,76,-0.02057104902996798
91,76,-0.034187373146778555
92,76,-0.04824030854706507
93,76,-0.06243116571386054
94,76,-0.07629129115775868
95,76,-0.08913604531244346
96,76,-0.10024193087883759
97,76,-0.10885238375612971
98,76,-0.1143273855377629
99,76,-0.11618897185690003
0,77,-0.11267148193564935
1,77,-0.11129276197698346
2,77,-0.10724755666069541
3,77,-0.10089566082478996
4,77,-0.09272808575769886
5,77,-0.0833903532311524
6,77,-0.073538651526178
7,77,-0.06364761266286223
8,77,-0.054281753295981616
9,77,-0.04563036968738743
10,77,-0.037901931705164316
11,77,-0.031119763114475063
12,77,-0.025100247542468423
13,77,-0.019833344177641266
14,77,-0.015197483167867176
15,77,-0.011007012889422185
16,77,-0.007345584022004914
17,77,-0.004177064956820686
18,77,-0.0015737003996036947
19,77,0.0004072698511663475
20,77,0.0017568338371347636
21,77,0.002521742434510088
22,77,0.0027790034018835286
23,77,0.0027956198127867538
24,77,0.002789799003949156
25,77,0.003112354374025017
26,77,0.004080443328348338
27,77,0.0060034462139810785
28,77,0.009073501482816937
29,77,0.013437520591651264
30,77,0.019057293780861073
31,77,0.025758047371709836
32,77,0.03330656002253818
33,77,0.0411912891540851
34,77,0.04910399553409661
35,77,0.05660484283998812
36,77,0.063376813335708
37,77,0.06923064877992147
38,77,0.07405964235749707
39,77,0.07786713831410452
40,77,0.08091352658357209
41,77,0.08338334711970674
42,77,0.08551440385599562
43,77,0.08754344325643615
44,77,0.08960470173769863
45,77,0.09179071956168627
46,77,0.09404078205807309
47,77,0.096258947327442
48,77,0.09836654441915016
49,77,0.10022620100971835
50,77,0.10168328913550795
51,77,0.1026754492031614
52,77,0.10316758360204403
53,77,0.10316912798953126
54,77,0.10271695587016438
55,77,0.10188743967773917
56,77,0.10067518505002226
57,77,0.099258430575901
58,77,0.09756209726401721
59,77,0.09568651271729323
60,77,0.0936595481562108
61,77,0.09134790064581466
62,77,0.08887173344919574
63,77,0.08619260734121781
64,77,0.08324159426774713
65,77,0.08032685762918845
66,77,0.07739056790524046
67,77,0.07473468578700704
68,77,0.07248044129755726
69,77,0.0708173944212831
70,77,0.06992770840679441
71,77,0.06993656737085985
72,77,0.07074606039532227
73,77,0.07224352769571851
74,77,0.0741696195818804
75,77,0.07612902018354362
76,77,0.07777103551143227
77,77,0.07863195228583209
78,77,0.07832115143628471
79,77,0.07654946634738735
80,77,0.07310879212400323
81,77,0.06792181920809526
82,77,0.06120530865609908
83,77,0.053073586305799836
84,77,0.043791022834739124
85,77,0.03370877856559673
86,77,0.022947439858398866
87,77,0.011775806221521634
88,77,0.00021270373326842673
89,77,-0.011816993314823776
90,77,-0.02427266346057877
91,77,-0.037252116804666
92,77,-0.05063151733884297
93,77,-0.06414905802739668
94,77,-0.07737637608170189
95,77,-0.08965553535290383
96,77,-0.10030148382884363
97,77,-0.1085661056704339
98,77,-0.11382791702180839
99,77,-0.11561674785662035
0,78,-0.11264867396585032
1,78,-0.1112170998367219
2,78,-0.10701538632474694
3,78,-0.10043288191536703
4,78,-0.09199606306265196
5,78,-0.08239903203320864
6,78,-0.07234985310424236
7,78,-0.06237369717928232
8,78,-0.05306175162695581
9,78,-0.044622333687584614
10,78,-0.03727263275504811
11,78,-0.031013159458780137
12,78,-0.025632156225583458
13,78,-0.02108146609589312
14,78,-0.01718199232527695
15,78,-0.013708078618947184
16,78,-0.010707944855312235
17,78,-0.008105091637844453
18,78,-0.005952728600277624
19,78,-0.004312854744966899
20,78,-0.0031810005102670402
21,78,-0.002526506690628594
22,78,-0.002280655080539873
23,78,-0.002193040966631088
24,78,-0.002056411633020616
25,78,-0.0015356173817053786
26,78,-0.0003223219100618735
27,78,0.0018714820298555424
28,78,0.0052172112536936766
29,78,0.009835366125116707
30,78,0.0156753498240505
31,78,0.022527603022354015
32,78,0.030153786939990823
33,78,0.03802491471742542
34,78,0.04583857325633289
35,78,0.05316447409131797
36,78,0.059702325152102276
37,78,0.0652818682428915
38,78,0.06982849076666753
39,78,0.0733553941890932
40,78,0.07613567309726932
41,78,0.07836013558517152
42,78,0.08025073987028009
43,78,0.08204858303906803
44,78,0.08387442076855223
45,78,0.08581453542774398
46,78,0.08781064833692653
47,78,0.08977667946328438
48,78,0.09165120675879734
49,78,0.09330800033967535
50,78,0.0946135588847028
51,78,0.09551619687226776
52,78,0.09598908824864338
53,78,0.09604702335764159
54,78,0.09571715405945724
55,78,0.09508197551622288
56,78,0.09412344909742387
57,78,0.09300408808667271
58,78,0.09164984080962313
59,78,0.09014902866147168
60,78,0.08851797066290601
61,78,0.08660513543873094
62,78,0.08452215818397235
63,78,0.0822030166773402
64,78,0.07958095515732566
65,78,0.07694927149714204
66,78,0.07424996439658571
67,78,0.07179196833476453
68,78,0.06971736654577398
69,78,0.06821710909025569
70,78,0.06748950936162146
71,78,0.06765956126855599
72,78,0.06862481013558863
73,78,0.07025115596297837
74,78,0.07225700199160201
75,78,0.07421437790526397
76,78,0.07575173967779847
77,78,0.07638815580776281
78,78,0.07573158679042535
79,78,0.07349913592315716
80,78,0.06952694421943306
81,78,0.06377385455562035
82,78,0.05651282963754056
83,78,0.04790784231317957
84,78,0.038279145544947824
85,78,0.028008415184558544
86,78,0.017246821296794224
87,78,0.006255916612644796
88,78,-0.004943851156895107
89,78,-0.016465596177113184
90,78,-0.028297495789956884
91,78,-0.04058349797651317
92,78,-0.053250428652972914
93,78,-0.06607551622528263
94,78,-0.07866533553260524
95,78,-0.09038838765536639
96,78,-0.10059004644062952
97,78,-0.10852615740441252
98,78,-0.11358709174328396
99,78,-0.11530783280431933
0,79,-0.11200364669093688
1,79,-0.1105133718738216
2,79,-0.10613813248528459
3,79,-0.09929912827738008
4,79,-0.09056091256024956
5,79,-0.0806696872559769
6,79,-0.07038890722651558
7,79,-0.06029692676384002
8,79,-0.0510128821924809
9,79,-0.042766294714965625
10,79,-0.03578074759479932
11,79,-0.030034331180104346
12,79,-0.025287640864917194
13,79,-0.021450768339491333
14,79,-0.01828901300632424
15,79,-0.015538154789282999
16,79,-0.01321348134024447
17,79,-0.01120190558322065
18,79,-0.009541581416669942
19,79,-0.008302769339024962
20,79,-0.007472240910828987
21,79,-0.007037556702016445
22,79,-0.006939011763279268
23,79,-0.00693941327608627
24,79,-0.006839264180598548
25,79,-0.006313462148682447
26,79,-0.005053056257565913
27,79,-0.0027856243214046117
28,79,0.0006495734724012436
29,79,0.005352443230549397
30,79,0.011264783634032938
31,79,0.018144311640753585
32,79,0.02574701709272631
33,79,0.033526759255437355
34,79,0.041182662481332954
35,79,0.04829066825550399
36,79,0.05456225675607129
37,79,0.05984482182520878
38,79,0.06409245253962581
39,79,0.06732724998801132
40,79,0.0698318766308148
41,79,0.0718011728622514
42,79,0.07343964109895751
43,79,0.07498935755847924
44,79,0.07655563155731215
45,79,0.07821517333650263
46,79,0.079912362446521
47,79,0.0815717781551939
48,79,0.08315286647302855
49,79,0.0845448356030829
50,79,0.08564318427670514
51,79,0.08641384101520089
52,79,0.08684507359976124
53,79,0.08696189983220393
54,79,0.08678665678689867
55,79,0.08640590046888974
56,79,0.0857885115156023
57,79,0.0850734356281464
58,79,0.08418310955494235
59,79,0.08318334956402396
60,79,0.08207251198564336
61,79,0.08067373389894783
62,79,0.07908440389746829
63,79,0.07720942820469645
64,79,0.0749840068474441
65,79,0.07268413478959701
66,79,0.07025568658809789
67,79,0.06801504607847164
68,79,0.06612782842330489
69,79,0.06478691501342837
70,79,0.0642092168554882
71,79,0.06451914466015296
72,79,0.06561157844407717
73,79,0.06733470718972967
74,79,0.06938686890680401
75,79,0.0713134987245212
76,79,0.07272588360592636
77,79,0.0731305630715724
78,79,0.07213965022128832
79,79,0.06947879837207438
80,79,0.06503188917213265
81,79,0.05879175025711447
82,79,0.051086150531773455
83,79,0.04212534513044375
84,79,0.03228076847972261
85,79,0.021957754159302567
86,79,0.011332559463880898
87,79,0.0006520541728605167
88,79,-0.010067623567010742
89,79,-0.020983868166695174
90,79,-0.03211705900775996
91,79,-0.0436597580110174
92,79,-0.055588985466783924
93,79,-0.06772044466652005
94,79,-0.07968773430366127
95,79,-0.09088312454241532
96,79,-0.10067228082425572
97,79,-0.10830974046803021
98,79,-0.11319000088224129
99,79,-0.11485013410856482
0,80,-0.11083776687974023
1,80,-0.1092903035623749
2,80,-0.10474637494371564
3,80,-0.09765817627339857
4,80,-0.08862732738180057
5,80,-0.07845087578152743
6,80,-0.06794613846705033
7,80,-0.057742824114029645
8,80,-0.04848571860748052
9,80,-0.04042583144018863
10,80,-0.03378949520538299
11,80,-0.028533044255709683
12,80,-0.024390798199419805
13,80,-0.021229334062809357
14,80,-0.018762642872388824
15,80,-0.016691368472493195
16,80,-0.015002330346760573
17,80,-0.013551577436373918
18,80,-0.012368015879474115
19,80,-0.011534296892023121
20,80,-0.011034698685762123
21,80,-0.01087783254479291
22,80,-0.011014858629096125
23,80,-0.011219031665859802
24,80,-0.011296565758129873
25,80,-0.010927466430075583
26,80,-0.009793892502784729
27,80,-0.0076329493431330775
28,80,-0.004284917264158139
29,80,0.0003367416029504966
30,80,0.0061718058850601665
31,80,0.012949662847859145
32,80,0.020421753279151744
33,80,0.028027501489304996
34,80,0.03546418479345448
35,80,0.04231200194499252
36,80,0.048289266770552786
37,80,0.05325937044926832
38,80,0.05720046126953093
39,80,0.060141331286104105
40,80,0.06237048535240319
41,80,0.06408373591511918
42,80,0.06546673308821482
43,80,0.06675848332179157
44,80,0.06804768031088315
45,80,0.06939823673474166
46,80,0.07075717628868006
47,80,0.0720597172548878
48,80,0.07328877390864363
49,80,0.07435234809418034
50,80,0.07518119349060726
51,80,0.0757650844843738
52,80,0.07611376460499741
53,80,0.07626773542324372
54,80,0.07625039330832806
55,80,0.07615138113669673
56,80,0.07592743220629927
57,80,0.07568835317215417
58,80,0.07534934969771712
59,80,0.07494471161317051
60,80,0.07444877889520285
61,80,0.07365301332811214
62,80,0.07263424121083517
63,80,0.07126741364663758
64,80,0.06948805483716569
65,80,0.06755247546789178
66,80,0.0654132148511053
67,80,0.0633937747343225
68,80,0.06168524747226911
69,80,0.060482669638076914
70,80,0.060023566058589495
71,80,0.060432214201682655
72,80,0.0616037449808573
73,80,0.0633741656984057
74,80,0.06542619711217412
75,80,0.06728759798988904
76,80,0.06855826851915481
77,80,0.06873945046936569
78,80,0.06745375610717019
79,80,0.06443809636857623
80,80,0.05962570285828406
81,80,0.05303918040226563
82,80,0.04505591324868874
83,80,0.035924784932831244
84,80,0.026059007966978243
85,80,0.015877251855272334
86,80,0.005571362888986187
87,80,-0.004634991910279496
88,80,-0.014737322616383608
89,80,-0.024942303515672393
90,80,-0.035304599474329734
91,80,-0.04606505890569679
92,80,-0.05724761129658873
93,80,-0.06870295020235062
94,80,-0.08008188225721824
95,80,-0.0907954166568743
96,80,-0.10021801711354783
97,80,-0.10759728563607496
98,80,-0.11232361349357234
99,80,-0.11393292114098585
0,81,-0.10910709209929337
1,81,-0.10751024666205922
2,81,-0.10282128338712937
3,81,-0.09551990441377711
4,81,-0.08624102097564901
5,81,-0.07582741419355443
6,81,-0.06514480402529443
7,81,-0.0548691409157982
8,81,-0.04566589357000339
9,81,-0.037806602675118484
10,81,-0.03151613970840117
11,81,-0.0267301274006968
12,81,-0.023158802448051574
13,81,-0.02062498168743332
14,81,-0.018797211715536832
15,81,-0.017345311754979775
16,81,-0.016232637103712477
17,81,-0.01529056016352115
18,81,-0.014544678375386866
19,81,-0.014093412399233785
20,81,-0.013925028358244163
21,81,-0.014071814736780652
22,81,-0.014498401601485966
23,81,-0.0149865144812793
24,81,-0.015347741109508206
25,81,-0.015263930435139628
26,81,-0.014402398207494116
27,81,-0.012504557615102385
28,81,-0.009403705199474643
29,81,-0.005018764158194244
30,81,0.0005938651629548986
31,81,0.00714183809577662
32,81,0.014374932068676571
33,81,0.021723379086324712
34,81,0.028880616439892037
35,81,0.03543067542977951
36,81,0.04109415982475184
37,81,0.045748417178401724
38,81,0.049389736916964466
39,81,0.05205023928738228
40,81,0.054019827351112326
41,81,0.0554916218497965
42,81,0.05663121825182316
43,81,0.05767034001473803
44,81,0.05868087686030776
45,81,0.059711075437917316
46,81,0.06071038885784219
47,81,0.06162368440072896
48,81,0.06245835133449873
49,81,0.06314282675612048
50,81,0.06364666623449011
51,81,0.0639878996034895
52,81,0.06420271875776962
53,81,0.0643520438898122
54,81,0.06446670786044706
55,81,0.06463995080594032
56,81,0.06481916642678698
57,81,0.06508294249124447
58,81,0.06533762329308956
59,81,0.06558001318899187
60,81,0.06575604326917528
61,81,0.06562107160425512
62,81,0.06522522941122588
63,81,0.06441328741857433
64,81,0.06311793656550435
65,81,0.06157306681780028
66,81,0.059738545858635916
67,81,0.05794301097193966
68,81,0.05640331830181822
69,81,0.05531590826558386
70,81,0.05493977926016669
71,81,0.05540011020093516
72,81,0.05659595435645315
73,81,0.058358299122119206
74,81,0.060361061556250206
75,81,0.06212580762894504
76,81,0.06324900259369315
77,81,0.06323617312318675
78,81,0.061727249340037815
79,81,0.05847339759111492
80,81,0.053456601504876744
81,81,0.046723162754460645
82,81,0.038691162720169814
83,81,0.029636609062436037
84,81,0.020001068566671165
85,81,0.010203712378825003
86,81,0.00043961077972198837
87,81,-0.009099238438466273
88,81,-0.018427608617457736
89,81,-0.027804215439573454
90,81,-0.037318369658351
91,81,-0.04725595344007161
92,81,-0.057682315768943226
93,81,-0.06847760816253867
94,81,-0.07929990074990201
95,81,-0.08957311662015854
96,81,-0.09866985661938088
97,81,-0.10582652640096057
98,81,-0.11042226184144965
99,81,-0.11198938043253293
0,82,-0.10696084698338382
1,82,-0.10532877212153835
2,82,-0.10053709661860921
3,82,-0.09308688127475762
4,82,-0.08363954005926644
5,82,-0.07307427346495388
6,82,-0.06229550335501699
7,82,-0.05201672224302456
8,82,-0.04291599557564041
9,82,-0.03528288237794186
10,82,-0.02933612611013814
11,82,-0.024991982472784002
12,82,-0.021939919510259642
13,82,-0.019960798160354898
14,82,-0.018685711894249835
15,82,-0.01775967532194045
16,82,-0.017128631639025116
17,82,-0.016606578109531256
18,82,-0.01622226804283855
19,82,-0.01609281948822172
20,82,-0.016217021458942327
21,82,-0.016653010855407047
22,82,-0.017381751425091352
23,82,-0.018191896571806865
24,82,-0.018901140040725295
25,82,-0.019191171051716083
26,82,-0.01871061437395838
27,82,-0.017200716965817264
28,82,-0.014481870711279043
29,82,-0.010470384449035919
30,82,-0.0052133797071292065
31,82,0.0009830933340708725
32,82,0.007871154087297327
33,82,0.014878832243084616
34,82,0.021695065213862108
35,82,0.027908763980121876
36,82,0.033239329665775585
37,82,0.037576148117295816
38,82,0.040927530043518345
39,82,0.0433257100148694
40,82,0.04505790340135718
41,82,0.04631164290003653
42,82,0.04723225615998672
43,82,0.04804094717019325
44,82,0.048793997388202115
45,82,0.04952186745049403
46,82,0.05017579479408596
47,82,0.050708048926026095
48,82,0.05114887506715604
49,82,0.05144584870322433
50,82,0.05160668380176503
51,82,0.051678537303814664
52,82,0.05172596187094314
53,82,0.05183343501994386
54,82,0.052044819633010775
55,82,0.052458387196566036
56,82,0.053016512337308086
57,82,0.05376812333997805
58,82,0.05461164637472393
59,82,0.055504338560240285
60,82,0.056361631151958136
61,82,0.056901064020166814
62,82,0.05714074070328934
63,82,0.056895917985457345
64,82,0.05609225809621421
65,82,0.05493833425134653
66,82,0.053400358023282024
67,82,0.0518089922152285
68,82,0.050405992313244496
69,82,0.04938851264068944
70,82,0.04903740218287567
71,82,0.049481155135254085
72,82,0.05062769153755653
73,82,0.05231174418076989
74,82,0.054207268817663135
75,82,0.05584251473828772
76,82,0.05681948037727125
77,82,0.0566582574720087
78,82,0.0550215537814438
79,82,0.05167655422974349
80,82,0.046649990391415486
81,82,0.04000341186292644
82,82,0.03218277484029386
83,82,0.02347653727611032
84,82,0.01433834392537392
85,82,0.0051738414194915094
86,82,-0.0038320319126796676
87,82,-0.012525816403467616
88,82,-0.020947804184288543
89,82,-0.029407871213152248
90,82,-0.03802781771355512
91,82,-0.04713160229039204
92,82,-0.05681821659891284
93,82,-0.06698949742167315
94,82,-0.07730124679983419
95,82,-0.08718394476454705
96,82,-0.0959993412870972
97,82,-0.10297001581147924
98,82,-0.1074584304342352
99,82,-0.10899185912967368
0,83,-0.1046735403861021
1,83,-0.10302373913145857
2,83,-0.09818156758046825
3,83,-0.09066151414208434
4,83,-0.08114296352141537
5,83,-0.07052949759054172
6,83,-0.05975207223218604
7,83,-0.04955098704522243
8,83,-0.040607169215036265
9,83,-0.03322502421997342
10,83,-0.0276130626361919
11,83,-0.023670145829782996
12,83,-0.02106948763866967
13,83,-0.019553632015231415
14,83,-0.018725646415987285
15,83,-0.01821243731683353
16,83,-0.017948306845937623
17,83,-0.017736685391355422
18,83,-0.01761461301430245
19,83,-0.017718664354106295
20,83,-0.01806299624604435
21,83,-0.01873184467149258
22,83,-0.01972470355030964
23,83,-0.020835822469962295
24,83,-0.021891028453865147
25,83,-0.022572069879970513
26,83,-0.022508426646709268
27,83,-0.021439279103105946
28,83,-0.019170113493601093
29,83,-0.015608348426212615
30,83,-0.010788339453029039
31,83,-0.005021780661081721
32,83,0.0014497626798402052
33,83,0.00805990131721046
34,83,0.014493454908915737
35,83,0.02034624513635208
36,83,0.025334003370517166
37,83,0.029356165810895618
38,83,0.032426790063254884
39,83,0.034575426340779813
40,83,0.036082995225115155
41,83,0.037129851636564126
42,83,0.03784230902510899
43,83,0.03842995965533191
44,83,0.038937036711104156
45,83,0.039376249746965186
46,83,0.0397009753905877
47,83,0.03986893099408917
48,83,0.03993026072112116
49,83,0.03984856495208078
50,83,0.039665534619416576
51,83,0.03945495258358278
52,83,0.0393083591843606
53,83,0.039334406135822064
54,83,0.03959360702720005
55,83,0.04019060921655182
56,83,0.041067300695431186
57,83,0.04224717835040792
58,83,0.043623512922749796
59,83,0.04511561571780476
60,83,0.04660872327258403
61,83,0.04778392547632393
62,83,0.048623578381921106
63,83,0.04891549767489778
64,83,0.04857394827558892
65,83,0.04777969742735877
66,83,0.046503094272338785
67,83,0.04507286829812074
68,83,0.04375346150573023
69,83,0.042741828280668415
70,83,0.04233999607822625
71,83,0.04268282905923115
72,83,0.043692424398614094
73,83,0.045216581211207085
74,83,0.04693923890590668
75,83,0.04840839002463326
76,83,0.04924112905609945
77,83,0.048982469030306675
78,83,0.0473220511830732
79,83,0.044044032374586095
80,83,0.03921348566200322
81,83,0.03289788483289158
82,83,0.02555611526440771
83,83,0.01747323050221894
84,83,0.009097882007154112
85,83,0.0008087317446552333
86,83,-0.0072320568278883
87,83,-0.014914003392732411
88,83,-0.022307335280856933
89,83,-0.029768783530926157
90,83,-0.03744884704974538
91,83,-0.04570040227645222
92,83,-0.054648050589094055
93,83,-0.06420759206230287
94,83,-0.07402612864188995
95,83,-0.08353643106511299
96,83,-0.09208473106173187
97,83,-0.09888084192698443
98,83,-0.10326870946573763
99,83,-0.10477119714323635
0,84,-0.10240360625266476
1,84,-0.10075693901126215
2,84,-0.09592620945659291
3,84,-0.08842991075016471
4,84,-0.07895523494062218
5,84,-0.06841567050105368
6,84,-0.057754408318942296
7,84,-0.04772607055019762
8,84,-0.039003409040560655
9,84,-0.03190193949103559
10,84,-0.02661669869121397
11,84,-0.02303186736025964
12,84,-0.020810130255085824
13,84,-0.01966117341817153
14,84,-0.019170719267094682
15,84,-0.018954953081447456
16,84,-0.01894180645558663
17,84,-0.018930468260805355
18,84,-0.01896981023492117
19,84,-0.019214708084291487
20,84,-0.019697621974046342
21,84,-0.020527175232018635
22,84,-0.02172267472724343
23,84,-0.02308287566575018
24,84,-0.024444555001537083
25,84,-0.02549172529597854
26,84,-0.02583732836319541
27,84,-0.025219118966560927
28,84,-0.02342947792931227
29,84,-0.020362920021398168
30,84,-0.016039762702348526
31,84,-0.010769713477202458
32,84,-0.0047843683296378
33,84,0.0013637689753522864
34,84,0.007357555612543365
35,84,0.012803379213437438
36,84,0.017413425611266575
37,84,0.021096707160722872
38,84,0.023868610014687874
39,84,0.025755569920875132
40,84,0.027030381131226022
41,84,0.027867012411661563
42,84,0.0283755495411242
43,84,0.028755004725098843
44,84,0.02904235574260383
45,84,0.029233554001621087
46,84,0.0292838727355047
47,84,0.029153407575904566
48,84,0.028906275545523386
49,84,0.0285158104443326
50,84,0.028048863179719774
51,84,0.027598934465459024
52,84,0.0272791494617195
53,84,0.027219821366998076
54,84,0.027499359985085903
55,84,0.028229969992935366
56,84,0.02935791112759034
57,84,0.03088827791634685
58,84,0.03271427845265862
59,84,0.03472298376436811
60,84,0.03677270793923526
61,84,0.0385128168072697
62,84,0.03988822047722351
63,84,0.0406625737732611
64,84,0.040734409544711525
65,84,0.04025427206761378
66,84,0.039193226697534556
67,84,0.037873141581258096
68,84,0.03657756495431386
69,84,0.03550222893591126
70,84,0.034968763401593606
71,84,0.035122195690746594
72,84,0.03590452108255704
73,84,0.03718614835270273
74,84,0.03867160820209392
75,84,0.039940901945556107
76,84,0.040635478225340194
77,84,0.040334329957659065
78,84,0.03875575285019295
79,84,0.03569994367808249
80,84,0.0312609321281343
81,84,0.025501852914203482
82,84,0.01887788366548193
83,84,0.011654749932858977
84,84,0.004259938680661435
85,84,-0.0029660647442142363
86,84,-0.009893551803543232
87,84,-0.01645537301465083
88,84,-0.022752464053155563
89,84,-0.02917948822505423
90,84,-0.035909503058974224
91,84,-0.04331258833644824
92,84,-0.05153085006168112
93,84,-0.06048668406310753
94,84,-0.06981567747243389
95,84,-0.07895136696151894
96,84,-0.08722483084147825
97,84,-0.09383810371491563
98,84,-0.09811884672853921
99,84,-0.09958836847545172
0,85,-0.10059683863346436
1,85,-0.0989745321967348
2,85,-0.09421817670590826
3,85,-0.08684047150381957
4,85,-0.07752611881824123
5,85,-0.06718337596339552
6,85,-0.056753078064502915
7,85,-0.046991398438876786
8,85,-0.038551724115677644
9,85,-0.03175675960119406
10,85,-0.02678572537843138
11,85,-0.023511079433774285
12,85,-0.021591150733001996
13,85,-0.0207090705198425
14,85,-0.02044424685118429
15,85,-0.02040944994041638
16,85,-0.020530427544144914
17,85,-0.020607597909474862
18,85,-0.02070341914986784
19,85,-0.0209879486965292
20,85,-0.021512940096727107
21,85,-0.02240754048943927
22,85,-0.023710995326837292
23,85,-0.025225606168532977
24,85,-0.026802245609360398
25,85,-0.028131097424193285
26,85,-0.028813880598136166
27,85,-0.028590129283657006
28,85,-0.027244689750659745
29,85,-0.024657979537551
30,85,-0.020837733913140255
31,85,-0.016085388841020176
32,85,-0.010620306615237496
33,85,-0.00497346541214938
34,85,0.0005389419293351239
35,85,0.0055380001076628105
36,85,0.009734148688949062
37,85,0.01304619362417725
38,85,0.015487740852222487
39,85,0.017083699521208473
40,85,0.018098293315233605
41,85,0.018702169690186565
42,85,0.0189935101516312
43,85,0.019164357620866213
44,85,0.019250935731179197
45,85,0.019235280647990294
46,85,0.019075027616054285
47,85,0.018730017030975432
48,85,0.018271075390657643
49,85,0.017673553917120444
50,85,0.017017565140122315
51,85,0.016406190526140563
52,85,0.015965356657034135
53,85,0.015841407967855048
54,85,0.01612888938961987
55,85,0.016947597438047524
56,85,0.01825199992799753
57,85,0.020036900571540173
58,85,0.02220147973002895
59,85,0.024609000151940563
60,85,0.02709636950839922
61,85,0.029288690257999406
62,85,0.031093925596906047
63,85,0.03225628345626319
64,85,0.03265521333014476
65,85,0.03240955071396456
66,85,0.031487765236306586
67,85,0.030200272440197296
68,85,0.028845830202044453
69,85,0.02761875397482072
70,85,0.02685843778817798
71,85,0.02672458389770327
72,85,0.027184874063095776
73,85,0.028141060736743384
74,85,0.029328199606425187
75,85,0.030368035006176797
76,85,0.030933859176002443
77,85,0.0306448725723385
78,85,0.02924655393780995
79,85,0.02655202188907424
80,85,0.022672573111776728
81,85,0.01765685651662352
82,85,0.011939825591070985
83,85,0.005753939696660382
84,85,-0.0005077041269032634
85,85,-0.006550010253704386
86,85,-0.012280919563636417
87,85,-0.017672372592642205
88,85,-0.022852879845231655
89,85,-0.02824211666938936
90,85,-0.03402804694360384
91,85,-0.04058522637569695
92,85,-0.0480665859849978
93,85,-0.05639586992037948
94,85,-0.06519940104590205
95,85,-0.07391446839301352
96,85,-0.08186368499627861
97,85,-0.08825117560900253
98,85,-0.09239555377371289
99,85,-0.09382210903277155
0,86,-0.09949049240458407
1,86,-0.09791136424792057
2,86,-0.09328503040342184
3,86,-0.08610914190558105
4,86,-0.07705658248596592
5,86,-0.06701614229768893
6,86,-0.05691304877291259
7,86,-0.04749362682650826
8,86,-0.039382273171213455
9,86,-0.03290598295552627
10,86,-0.028227705014614912
11,86,-0.02521213306408754
12,86,-0.023520043774624355
13,86,-0.022814972766354913
14,86,-0.022680837881125626
15,86,-0.022733467180842126
16,86,-0.022898613130564627
17,86,-0.022981472828178084
18,86,-0.023056810477100953
19,86,-0.02330404300664668
20,86,-0.02379221866158332
21,86,-0.024664368902449496
22,86,-0.025978026288612455
23,86,-0.027538038229977246
24,86,-0.02921253559179604
25,86,-0.030703519474627683
26,86,-0.0316095869820856
27,86,-0.031678345971158706
28,86,-0.030696598576469114
29,86,-0.028533179574878886
30,86,-0.025187756556078966
31,86,-0.020949219503563654
32,86,-0.016024071940591966
33,86,-0.010914967805547349
34,86,-0.005932902799031581
35,86,-0.00143698202464293
36,86,0.002286081471538637
37,86,0.005166986779840954
38,86,0.007217120703899127
39,86,0.008464428407933156
40,86,0.009166040033051104
41,86,0.009494575639109826
42,86,0.009541559845274605
43,86,0.00949725912323629
44,86,0.009403744395967806
45,86,0.009232392057128891
46,86,0.008942985919929924
47,86,0.008492008077155333
48,86,0.007947968248117832
49,86,0.007279206725797849
50,86,0.006564953720953781
51,86,0.005905540576350177
52,86,0.005428740819297673
53,86,0.005289346400786599
54,86,0.005594175531768997
55,86,0.006470045320384088
56,86,0.007882764432906697
57,86,0.009825595802794851
58,86,0.012210284052343923
59,86,0.014886659871081065
60,86,0.017677454679869697
61,86,0.02019277874933323
62,86,0.022306031791231362
63,86,0.02374751954084786
64,86,0.024375116628107207
65,86,0.024274879422591766
66,86,0.023409271637319762
67,86,0.02207253495726036
68,86,0.0205739213997731
69,86,0.019106081810605247
70,86,0.01802344701718539
71,86,0.017504678005025198
72,86,0.017548284951772075
73,86,0.018094718053362158
74,86,0.0189184880709945
75,86,0.019690370907483157
76,86,0.0201216907134949
77,86,0.019875910734299396
78,86,0.01872237099451013
79,86,0.01648309338179388
80,86,0.01327447551102523
81,86,0.009122105721871776
82,86,0.004425942538546224
83,86,-0.0006255924572542426
84,86,-0.005683171042619506
85,86,-0.010500281541681034
86,86,-0.015023305621070904
87,86,-0.019255624236393487
88,86,-0.02334736268312554
89,86,-0.027728094176382
90,86,-0.03259283337047236
91,86,-0.038308285897983296
92,86,-0.045033681080894894
93,86,-0.052691196111481986
94,86,-0.06090448565009865
95,86,-0.06912116303919902
96,86,-0.07666688929748489
97,86,-0.08276087967988133
98,86,-0.08672357784689666
99,86,-0.08809145725535927
0,87,-0.09935209346440388
1,87,-0.09783338048146106
2,87,-0.0933878481555439
3,87,-0.08648951087798196
4,87,-0.07779089088035107
5,87,-0.0681479599843442
6,87,-0.05845832302202325
7,87,-0.04944798914857529
8,87,-0.041704029313223145
9,87,-0.03555529290042614
10,87,-0.031149202466622228
11,87,-0.02834713281936274
12,87,-0.026819319264177466
13,87,-0.026217007848572393
14,87,-0.026139203119782906
15,87,-0.026210814608020883
16,87,-0.026358492878898687
17,87,-0.026394857331069943
18,87,-0.026403655252579483
19,87,-0.026566305412416114
20,87,-0.02696494325027743
21,87,-0.027747396668019064
22,87,-0.028985746986109007
23,87,-0.030485500634313212
24,87,-0.032133685442204296
25,87,-0.0336495664969334
26,87,-0.0346373900092658
27,87,-0.034860465602832846
28,87,-0.034119240383915894
29,87,-0.032276512027237914
30,87,-0.029331352387998777
31,87,-0.02555866563670861
32,87,-0.021154403288164758
33,87,-0.016588784684245184
34,87,-0.012163851903096656
35,87,-0.008214770952690742
36,87,-0.00501971565427084
37,87,-0.002633372064337891
38,87,-0.0010451958360135905
39,87,-0.00021730701610067626
40,87,0.00010327157178835478
41,87,9.83588797680568e-05
42,87,-0.00014104276033322094
43,87,-0.0004196940699330298
44,87,-0.0006827516408520751
45,87,-0.0009654139621488866
46,87,-0.001305655661781202
47,87,-0.001752716556438827
48,87,-0.0022495723314932548
49,87,-0.0028435593931135372
50,87,-0.003470844365438097
51,87,-0.00404690525647311
52,87,-0.0044540892931763665
53,87,-0.004538203314950806
54,87,-0.004186089568975149
55,87,-0.0032656362409397843
56,87,-0.001798016558495874
57,87,0.00021655764339811867
58,87,0.0027086524860351346
59,87,0.005525715211661009
60,87,0.008484645002681646
61,87,0.011190811706001114
62,87,0.013487062474268896
63,87,0.01509573654129781
64,87,0.015851559714064933
65,87,0.015806976610292622
66,87,0.014915262462636747
67,87,0.013449857148771116
68,87,0.011725470496458001
69,87,0.009933134420862189
70,87,0.008439410078608489
71,87,0.007446179417456733
72,87,0.006987487628975941
73,87,0.007048259227303788
74,87,0.007449812872437178
75,87,0.0079160263248923
76,87,0.00820018192371208
77,87,0.00801069780754915
78,87,0.0071349454738083296
79,87,0.00539837312499003
80,87,0.0029099565890646772
81,87,-0.00033467684170318535
82,87,-0.003982538186392048
83,87,-0.007895836812167545
84,87,-0.011773253102546732
85,87,-0.01541495978472085
86,87,-0.01880106810494908
87,87,-0.021954843853563943
88,87,-0.025038739446245017
89,87,-0.028475094519308186
90,87,-0.03245795754901337
91,87,-0.03733499169447896
92,87,-0.04326971197951934
93,87,-0.050183061059215106
94,87,-0.057707125525666925
95,87,-0.06531097120932827
96,87,-0.07233986971277773
97,87,-0.07804455522909848
98,87,-0.08176207652650191
99,87,-0.0830491694914599
0,88,-0.10033493085302325
1,88,-0.09888953460085759
2,88,-0.09466272280678822
3,88,-0.08809792588454002
4,88,-0.07982088260268938
5,88,-0.07064406261724798
6,88,-0.06142831169927376
7,88,-0.05287147906165046
8,88,-0.0455176759405731
9,88,-0.039696380938949005
10,88,-0.035541695952815644
11,88,-0.032916449974436546
12,88,-0.03150680046019261
13,88,-0.030958242006818182
14,88,-0.030893840917997295
15,88,-0.030951877519328264
16,88,-0.031058624947945646
17,88,-0.031035013408654777
18,88,-0.03096811101477215
19,88,-0.03103276928050036
20,88,-0.03131840091373306
21,88,-0.03196729108731233
22,88,-0.033061459936106985
23,88,-0.03440560928902414
24,88,-0.03590688956228405
25,88,-0.037307942870029365
26,88,-0.03822847447463573
27,88,-0.03845663091397
28,88,-0.03781971834541764
29,88,-0.03618251756506652
30,88,-0.033552688646523166
31,88,-0.030191543232831464
32,88,-0.026288275982551568
33,88,-0.0222778571105664
34,88,-0.018448769459610048
35,88,-0.015107849986634392
36,88,-0.012516974473328446
37,88,-0.010711788500884722
38,88,-0.009678710042862804
39,88,-0.009360665493659326
40,88,-0.009504556207502901
41,88,-0.009911091015055717
42,88,-0.010483830117664183
43,88,-0.011015829344614758
44,88,-0.011433844444582064
45,88,-0.011776388882935862
46,88,-0.012079922905286367
47,88,-0.012401973741361871
48,88,-0.01270643709176511
49,88,-0.013064344915619586
50,88,-0.01344113783306966
51,88,-0.013780568427137041
52,88,-0.013986818307785143
53,88,-0.013915519493821193
54,88,-0.01345420668803854
55,88,-0.012467969878343865
56,88,-0.010964674533170182
57,88,-0.008931425305490848
58,88,-0.006413872789380548
59,88,-0.0035566308497436694
60,88,-0.0005404082639870467
61,88,0.002245166988359415
62,88,0.004617184024027665
63,88,0.006295703028627031
64,88,0.007091523509188846
65,88,0.007022893497378391
66,88,0.006031270514540665
67,88,0.004365192231489345
68,88,0.0023399650453939103
69,88,0.00014535813352267724
70,88,-0.001842764509092376
71,88,-0.0033952978137676837
72,88,-0.004438568550540367
73,88,-0.00493909298802464
74,88,-0.005023007229283394
75,88,-0.004912008758765296
76,88,-0.00480869341208745
77,88,-0.004961462185747223
78,88,-0.0055718527182762045
79,88,-0.006816745183641615
80,88,-0.008605941289715702
81,88,-0.010978189623529033
82,88,-0.013635834760862053
83,88,-0.016494074140609882
84,88,-0.01929914760785323
85,88,-0.021892035126256815
86,88,-0.024277949608404015
87,88,-0.026486623712116852
88,88,-0.028682139497504977
89,88,-0.03126268693358725
90,88,-0.03441436876983062
91,88,-0.03845688267665537
92,88,-0.043558453299738176
93,88,-0.04964177601141273
94,88,-0.05636109701208625
95,88,-0.06322063681272994
96,88,-0.06960420081850316
97,88,-0.0748114260031798
98,88,-0.07821246002276894
99,88,-0.07939383337452455
0,89,-0.10263564511024015
1,89,-0.1012738879007884
2,89,-0.09729590674032806
3,89,-0.09110885086647613
4,89,-0.0833065759152305
5,89,-0.07464926169450337
6,89,-0.06595376236600714
7,89,-0.05788362544171832
8,89,-0.050936322049892624
9,89,-0.045441425300850824
10,89,-0.04152272812916635
11,89,-0.03904945419890282
12,89,-0.03772964652398514
13,89,-0.03720896762297343
14,89,-0.03714232547736174
15,89,-0.037184559779234405
16,89,-0.037259177883242955
17,89,-0.0371954815745994
18,89,-0.03707704966473102
19,89,-0.03706346916442271
20,89,-0.03724486940427596
21,89,-0.03774704765964998
22,89,-0.038656491637993895
23,89,-0.03977547935301118
24,89,-0.04103111242784507
25,89,-0.042194552986074996
26,89,-0.042909959473036
27,89,-0.042999057545785035
28,89,-0.042328772015025606
29,89,-0.04077494185912656
30,89,-0.038363655519788153
31,89,-0.03534471288548957
32,89,-0.031905856556477374
33,89,-0.028446026450183126
34,89,-0.025235915488337923
35,89,-0.0225506735032468
36,89,-0.02062768939867965
37,89,-0.019478784095554147
38,89,-0.019082246106336243
39,89,-0.019351635759448982
40,89,-0.02002917444679042
41,89,-0.020890019854959974
42,89,-0.02182733086465305
43,89,-0.022616776781433146
44,89,-0.02316307263845374
45,89,-0.023506120778620243
46,89,-0.02368249340179318
47,89,-0.02376055866079696
48,89,-0.02373399278803845
49,89,-0.023703891049080994
50,89,-0.02367661909920571
51,89,-0.023634489804862824
52,89,-0.02351336775245727
53,89,-0.023186695026197413
54,89,-0.022549637711563264
55,89,-0.021467170758114662
56,89,-0.019934434302740556
57,89,-0.017920660136041988
58,89,-0.01544408715199097
59,89,-0.01263250112242531
60,89,-0.009656396190621308
61,89,-0.006891613121297269
62,89,-0.004541301034805656
63,89,-0.0028822633476011106
64,89,-0.002127304868736246
65,89,-0.002292480774485739
66,89,-0.0034498232726036804
67,89,-0.005379029881623865
68,89,-0.007768569412291981
69,89,-0.010429377250147809
70,89,-0.01297894601157168
71,89,-0.01515761282735184
72,89,-0.016848979513270024
73,89,-0.017968980439036386
74,89,-0.018587664259030134
75,89,-0.018873951051318727
76,89,-0.018986350360137294
77,89,-0.019134519021463348
78,89,-0.01951687820837833
79,89,-0.020318657388088468
80,89,-0.021478294628650474
81,89,-0.023071097682986874
82,89,-0.02485926592908072
83,89,-0.02680937631339475
84,89,-0.02871045287247398
85,89,-0.03043513717238966
86,89,-0.032001957992179086
87,89,-0.03343286987001193
88,89,-0.034882172846664616
89,89,-0.036708233369608934
90,89,-0.039083422087969666
91,89,-0.04229315265911282
92,89,-0.04651273359286279
93,89,-0.051671794444700936
94,89,-0.0574616953763325
95,89,-0.06343713896967529
96,89,-0.06904023490460531
97,89,-0.07363667143999919
98,89,-0.07664681454207312
99,89,-0.07769638360423414
0,90,-0.10611370907918172
1,90,-0.1048413518074085
2,90,-0.10112880399992719
3,90,-0.0953431868865664
4,90,-0.08804351974140445
5,90,-0.07993206327591906
6,90,-0.07177751749713934
7,90,-0.06420577385870274
8,90,-0.05766689939173375
9,90,-0.05249122972782061
10,90,-0.04879622109638149
11,90,-0.04646252004386042
12,90,-0.04522515453390952
13,90,-0.04473481453351269
14,90,-0.04468412179812731
15,90,-0.04474606744497578
16,90,-0.04483779214115202
17,90,-0.044795930951295304
18,90,-0.04469274305029103
19,90,-0.044664058350463165
20,90,-0.04479363410973747
21,90,-0.04517978289095481
22,90,-0.045907346354397305
23,90,-0.046774265739259135
24,90,-0.04772587927800487
25,90,-0.048565550987405004
26,90,-0.048969319527714106
27,90,-0.048800168532579846
28,90,-0.047975980980481836
29,90,-0.04639323500850878
30,90,-0.04410645688585646
31,90,-0.04135784979825985
32,90,-0.03834051201465627
33,90,-0.03541908876013622
34,90,-0.03284340099344263
35,90,-0.030855246578539663
36,90,-0.029659906957931526
37,90,-0.0292406473417941
38,90,-0.02956175052713661
39,90,-0.03049687271050061
40,90,-0.03177852652788715
41,90,-0.0331484277276104
42,90,-0.034484824066566944
43,90,-0.035541097890018136
44,90,-0.03619761849495262
45,90,-0.03649452316767565
46,90,-0.036470255058702605
47,90,-0.036206036159455834
48,90,-0.03573260158736957
49,90,-0.03518529881512222
50,90,-0.03461992405846104
51,90,-0.034064736001710116
52,90,-0.03349463336962799
53,90,-0.03280711747993337
54,90,-0.03191135176621174
55,90,-0.030675059521854564
56,90,-0.02908225892315386
57,90,-0.02708189247368864
58,90,-0.024663297165716358
59,90,-0.021931186575784523
60,90,-0.01903976789162698
61,90,-0.016344805079825164
62,90,-0.014064911562854832
63,90,-0.012469947664612846
64,90,-0.011796031016274355
65,90,-0.012093944702428416
66,90,-0.013450504901811655
67,90,-0.015676437048568914
68,90,-0.01846771201962838
69,90,-0.02163519735495356
70,90,-0.02479168589979963
71,90,-0.027644015252008103
72,90,-0.030030527565941156
73,90,-0.03181590794247313
74,90,-0.03301213120448665
75,90,-0.033738778405677294
76,90,-0.03411163029522868
77,90,-0.03430741083502653
78,90,-0.0345289679189591
79,90,-0.03497502655227436
80,90,-0.035619857058009075
81,90,-0.03657500301414984
82,90,-0.037662980895220244
83,90,-0.03889683351280837
84,90,-0.04010048966119939
85,90,-0.041167526406752586
86,90,-0.04211712299911596
87,90,-0.04295056760383886
88,90,-0.04380241138915153
89,90,-0.044978867116697074
90,90,-0.04663503135179781
91,90,-0.04901896000774286
92,90,-0.05231670837110869
93,90,-0.05647103510455054
94,90,-0.06122413637149293
95,90,-0.06619534793571802
96,90,-0.07090233910184907
97,90,-0.07479090731249016
98,90,-0.07734659634024865
99,90,-0.07824200265622494
0,91,-0.11061652357966523
1,91,-0.10943823653269646
2,91,-0.1060044436935641
3,91,-0.10063974201329984
4,91,-0.09386631693087111
5,91,-0.08632469921485608
6,91,-0.07873252191438951
7,91,-0.0716756875435749
8,91,-0.06555711171677103
9,91,-0.0607081700281924
10,91,-0.05724329341592238
11,91,-0.05505848564371263
12,91,-0.05391928451354033
13,91,-0.05348484630576422
14,91,-0.053489456711758976
15,91,-0.05362476422033069
16,91,-0.0537978558213581
17,91,-0.05385163080882194
18,91,-0.053839927212720795
19,91,-0.05386816765894764
20,91,-0.05400795488185395
21,91,-0.0543211531594352
22,91,-0.05488588128264382
23,91,-0.05549476074429549
24,91,-0.056109340644979966
25,91,-0.05656772360816831
26,91,-0.05658359919743816
27,91,-0.056067025749143795
28,91,-0.054995426856294216
29,91,-0.05329409101159399
30,91,-0.051054031324383686
31,91,-0.04851358238738612
32,91,-0.0458771775738569
33,91,-0.04347751667319244
34,91,-0.04154052888679871
35,91,-0.04027378383125324
36,91,-0.03984352062889229
37,91,-0.04020021091128001
38,91,-0.04128851574114378
39,91,-0.04293312932259141
40,91,-0.044853014690488635
41,91,-0.04675080826564226
42,91,-0.04848751894041925
43,91,-0.04979193904728163
44,91,-0.050520416885774466
45,91,-0.05071402976045647
46,91,-0.05041554335093679
47,91,-0.049720965439519205
48,91,-0.04870358243351802
49,91,-0.04753482321575575
50,91,-0.046324744448611455
51,91,-0.04515135825658945
52,91,-0.04403273057414481
53,91,-0.04289419072210876
54,91,-0.041663805102871265
55,91,-0.04021452594133734
56,91,-0.03852122829266591
57,91,-0.03651212672230031
58,91,-0.034147807285989984
59,91,-0.0315061212022556
60,91,-0.028720419134515396
61,91,-0.02612220994251402
62,91,-0.02394113231002848
63,91,-0.022437277249991894
64,91,-0.02186915139645862
65,91,-0.022322293810248084
66,91,-0.023898741557786707
67,91,-0.026442043800670945
68,91,-0.02965845002199785
69,91,-0.03335791457175219
70,91,-0.03714986647810292
71,91,-0.04070549537664192
72,91,-0.04381629150157096
73,91,-0.04629648264108255
74,91,-0.048099780226948496
75,91,-0.04930129758577095
76,91,-0.04997680091764778
77,91,-0.050276947270504024
78,91,-0.050415994096510985
79,91,-0.05061060668776918
80,91,-0.05087581564202992
81,91,-0.05135755594619695
82,91,-0.051936076815763954
83,91,-0.05266406501777965
84,91,-0.053390745084470836
85,91,-0.05401953459477227
86,91,-0.05455778817668033
87,91,-0.054975193368591135
88,91,-0.055378135914907034
89,91,-0.056011679921539326
90,91,-0.05701161351771589
91,91,-0.05858806801097671
92,91,-0.06094174612826464
93,91,-0.06403480921653681
94,91,-0.06767161055267934
95,91,-0.07154819714742189
96,91,-0.07527160418248968
97,91,-0.07837823522004328
98,91,-0.08043097060090076
99,91,-0.08115503155204351
0,92,-0.11597200911000982
1,92,-0.11488809932325239
2,92,-0.11173351062552683
3,92,-0.106789691522863
4,92,-0.10054178293012228
5,92,-0.09356772870432906
6,92,-0.08653375996982504
7,92,-0.07998578960632585
8,92,-0.0742820594141449
9,92,-0.06975592725757451
10,92,-0.06652225142534007
11,92,-0.06449569804408384
12,92,-0.06347459274184075
13,92,-0.06312881065514375
14,92,-0.06323615196924948
15,92,-0.06350625800769194
16,92,-0.06383264840678748
17,92,-0.06406316931861511
18,92,-0.06422713405663671
19,92,-0.06439485573719139
20,92,-0.06462124436711747
21,92,-0.06492493838049995
22,92,-0.06537311862666684
23,92,-0.06575227499979519
24,92,-0.06603731208360841
25,92,-0.06610152219491283
26,92,-0.06569925885105476
27,92,-0.06479059547746147
28,92,-0.063417319992368
29,92,-0.06153953509328858
30,92,-0.0592904736613491
31,92,-0.0569082791234905
32,92,-0.054614120047517645
33,92,-0.05271240956881229
34,92,-0.05140353591832536
35,92,-0.05086170916456467
36,92,-0.051209299150286824
37,92,-0.05236107543350954
38,92,-0.054237494039625744
39,92,-0.05660737496600632
40,92,-0.059173254026973154
41,92,-0.061595068037604506
42,92,-0.06371565867175377
43,92,-0.06523884475973318
44,92,-0.0659989563837371
45,92,-0.0660398026702751
46,92,-0.06541103926065261
47,92,-0.06422498193478532
48,92,-0.06260075156842504
49,92,-0.06074543884187733
50,92,-0.05882434512022883
51,92,-0.05696536685627507
52,92,-0.055230372784535575
53,92,-0.05357341238322988
54,92,-0.05194420246152731
55,92,-0.050222453387505084
56,92,-0.04837572607175389
57,92,-0.04631264949512115
58,92,-0.04396673556493624
59,92,-0.04138782832706056
60,92,-0.03868594883988408
61,92,-0.03616688235615584
62,92,-0.03406802121844521
63,92,-0.032638603178384074
64,92,-0.032158708493625454
65,92,-0.032748694316069304
66,92,-0.034526081470175995
67,92,-0.03736852148176695
68,92,-0.04099483596655773
69,92,-0.04521382983421063
70,92,-0.04963285929079575
71,92,-0.053886831409727165
72,92,-0.057720393825547944
73,92,-0.060899657471054525
74,92,-0.06332166431820951
75,92,-0.06502261813602672
76,92,-0.06604156752746349
77,92,-0.06650964192976971
78,92,-0.0666574350107112
79,92,-0.06672198289652442
80,92,-0.06676064538714854
81,92,-0.06694991961467167
82,92,-0.0672221330805769
83,92,-0.06766136861369887
84,92,-0.0681319113855352
85,92,-0.06853687356124283
86,92,-0.06886122328978672
87,92,-0.06903541810152092
88,92,-0.06913215225813474
89,92,-0.06933079465579794
90,92,-0.06974768090276484
91,92,-0.07055697449777654
92,92,-0.07197745916892018
93,92,-0.07399597952917247
94,92,-0.07648628708739125
95,92,-0.07922912357844325
96,92,-0.08192910268371634
97,92,-0.08421845250632032
98,92,-0.08574489263537544
99,92,-0.08628913218853995
0,93,-0.12174439541377069
1,93,-0.12075257826745656
2,93,-0.11787001469929237
3,93,-0.113335914504205
4,93,-0.10759934329962562
5,93,-0.10117704179720022
6,93,-0.09468516768356494
7,93,-0.08863098472011188
8,93,-0.0833316425441808
9,93,-0.07912321328876715
10,93,-0.0761237058277402
11,93,-0.07426857261543773
12,93,-0.07338968962176295
13,93,-0.07316884440115246
14,93,-0.07342733524819778
15,93,-0.07389151703773678
16,93,-0.07443888769375917
17,93,-0.07492116571665974
18,93,-0.07533901841543411
19,93,-0.075725428541773
20,93,-0.07611585173526692
21,93,-0.0764818868437942
22,93,-0.07687680582239409
23,93,-0.07708052046291414
24,93,-0.07707798993760662
25,93,-0.07677614818749134
26,93,-0.0759701163497084
27,93,-0.07466971566191205
28,93,-0.07298172622722632
29,93,-0.07090409491047467
30,93,-0.06861488453432685
31,93,-0.06635510819432966
32,93,-0.06436664384727919
33,93,-0.06293019793793064
34,93,-0.06222060170421173
35,93,-0.0623813842976233
36,93,-0.06348922562847292
37,93,-0.0654224004392745
38,93,-0.06807445118738542
39,93,-0.07115467460334912
40,93,-0.07434749999902124
41,93,-0.07726876524066029
42,93,-0.07974306885535043
43,93,-0.08145003827848996
44,93,-0.08220453234571323
45,93,-0.08205472752979404
46,93,-0.08105884698397858
47,93,-0.07934600840690109
48,93,-0.07708185796309408
49,93,-0.07450696253181377
50,93,-0.07183995569448598
51,93,-0.06925638599659578
52,93,-0.06686060604170052
53,93,-0.06463502930273535
54,93,-0.06255290883837006
55,93,-0.06050244787547854
56,93,-0.058446388313313946
57,93,-0.05627667915541679
58,93,-0.05390287336285837
59,93,-0.05134789016665309
60,93,-0.048697573323806864
61,93,-0.04623224413535354
62,93,-0.04419413711730158
63,93,-0.04282111932297994
64,93,-0.04241315342551388
65,93,-0.04312418604422419
66,93,-0.04508633921523142
67,93,-0.04821086079755332
68,93,-0.05222984704960254
69,93,-0.056950234771647956
70,93,-0.06197752064963424
71,93,-0.06691036854044796
72,93,-0.07144740769217606
73,93,-0.07530975015470176
74,93,-0.07834073041249212
75,93,-0.08054341783281416
76,93,-0.08192421055719024
77,93,-0.0826010202172256
78,93,-0.08282438224159705
79,93,-0.08285319382321177
80,93,-0.08278670065283222
81,93,-0.08282794171554997
82,93,-0.08295446225292835
83,93,-0.08327399981499184
84,93,-0.08365700289687084
85,93,-0.0839985213797263
86,93,-0.08425394216919813
87,93,-0.08431085492520651
88,93,-0.08420602773549035
89,93,-0.08405317074630148
90,93,-0.08395058668338606
91,93,-0.0840403072315894
92,93,-0.08456146340540727
93,93,-0.08552899816822901
94,93,-0.08688848480687739
95,93,-0.08850818753217027
96,93,-0.0901921581089482
97,93,-0.09166796183671977
98,93,-0.0926703256818655
99,93,-0.09303514880866715
0,94,-0.12745737905606802
1,94,-0.12655385341895453
2,94,-0.12393176037858211
3,94,-0.11979045606858563
4,94,-0.11454492600933008
5,94,-0.1086541957947702
6,94,-0.1026870259329371
7,94,-0.09711432446965773
8,94,-0.092216212366111
9,94,-0.08833132983363612
10,94,-0.08558208142676449
11,94,-0.08392474415177276
12,94,-0.08322318004138651
13,94,-0.08317068369706249
14,94,-0.08362947361001716
15,94,-0.08434041352120403
16,94,-0.08516357971529942
17,94,-0.08595363865424588
18,94,-0.08668097041663714
19,94,-0.08734187505251612
20,94,-0.08795190333876235
21,94,-0.08843566862287844
22,94,-0.0888317211120011
23,94,-0.08891404383120971
24,94,-0.088675087293268
25,94,-0.08805286049118877
26,94,-0.08688136667024082
27,94,-0.085217414399267
28,94,-0.08322963763112057
29,94,-0.08095385506840103
30,94,-0.07861216685523686
31,94,-0.07645005110680358
32,94,-0.07473152256534377
33,94,-0.07371758934095851
34,94,-0.073558082515774
35,94,-0.07436902305835247
36,94,-0.07618187632579065
37,94,-0.07883939921066485
38,94,-0.08220759933919908
39,94,-0.0859366659196894
40,94,-0.08969335785059229
41,94,-0.09305150060208689
42,94,-0.09581959284059849
43,94,-0.09765634476389096
44,94,-0.0983614157894408
45,94,-0.09798982827942382
46,94,-0.09661006177339004
47,94,-0.09436818251651857
48,94,-0.09147463616864115
49,94,-0.08819962013058102
50,94,-0.08480990175394254
51,94,-0.08152323204467393
52,94,-0.07848177396590472
53,94,-0.07569289178263716
54,94,-0.07315211618970352
55,94,-0.0707558189815245
56,94,-0.06846296436742705
57,94,-0.06615147993761639
58,94,-0.06371022707753582
59,94,-0.06113768761133542
60,94,-0.0584964242816568
61,94,-0.05604356822095724
62,94,-0.05402461882385978
63,94,-0.05266719840165024
64,94,-0.05228979187722871
65,94,-0.05307851555699017
66,94,-0.0551794272096231
67,94,-0.05853626044336124
68,94,-0.0628947932864321
69,94,-0.06806030406096397
70,94,-0.07363701395388489
71,94,-0.07918947001780907
72,94,-0.08437332293578947
73,94,-0.08886936654653255
74,94,-0.09247208303895604
75,94,-0.09515727733742096
76,94,-0.09690307888013194
77,94,-0.09781926381128869
78,94,-0.0981774161418798
79,94,-0.09825762919808767
80,94,-0.09819770361173141
81,94,-0.09822213280403957
82,94,-0.0983453395192555
83,94,-0.09869116356730956
84,94,-0.09912864541729505
85,94,-0.0995393077873814
86,94,-0.09984505416468892
87,94,-0.09989052907167206
88,94,-0.09967722785222577
89,94,-0.09925715426197712
90,94,-0.09871306090553844
91,94,-0.0981598469106757
92,94,-0.0978577916366703
93,94,-0.0978511569874172
94,94,-0.0981550174574295
95,94,-0.09872266908314486
96,94,-0.09945331063590857
97,94,-0.10016402712608397
98,94,-0.10067339065244596
99,94,-0.1008691929955603
0,95,-0.1328202040258475
1,95,-0.13199638713194872
2,95,-0.12960917825512297
3,95,-0.1258221616881201
4,95,-0.12101967485614296
5,95,-0.1156090271033463
6,95,-0.11011635415343335
7,95,-0.10498015503617353
8,95,-0.10044877718883072
9,95,-0.0968634275286604
10,95,-0.09435172428584337
11,95,-0.09288981974350463
12,95,-0.09237088031659368
13,95,-0.09249894681215665
14,95,-0.09317310973347048
15,95,-0.09414656120861764
16,95,-0.09526231214022118
17,95,-0.09637734779607854
18,95,-0.09743260973027645
19,95,-0.09839060307240288
20,95,-0.09924796396353486
21,95,-0.09988525243352342
22,95,-0.10032653975667927
23,95,-0.1003404182547456
24,95,-0.09992423052972299
25,95,-0.0990428182967662
26,95,-0.09756481486328994
27,95,-0.09558864866903605
28,95,-0.09333830485775252
29,95,-0.09088485302163463
30,95,-0.08849096925678168
31,95,-0.08640762799950608
32,95,-0.08492079486768489
33,95,-0.08427623238912929
34,95,-0.08460115718480665
35,95,-0.0859884742894792
36,95,-0.08842800302045362
37,95,-0.09172999846850871
38,95,-0.09573427278428426
39,95,-0.10003578858322726
40,95,-0.10428482634051761
41,95,-0.10801697986789804
42,95,-0.11102675510483095
43,95,-0.11295523462285928
44,95,-0.11359044756500225
45,95,-0.11299531601707713
46,95,-0.11124874496908888
47,95,-0.1085125412346315
48,95,-0.10503764141230931
49,95,-0.10111911401418183
50,95,-0.09706495973205165
51,95,-0.09312858586326911
52,95,-0.08948439566120214
53,95,-0.08616095980687533
54,95,-0.0831741805332058
55,95,-0.08042842052873311
56,95,-0.0778803969742512
57,95,-0.07539755842208251
58,95,-0.07285220748781285
59,95,-0.07022233222687646
60,95,-0.06754969193571014
61,95,-0.0650716248246681
62,95,-0.06303570025829686
63,95,-0.06166073413078266
64,95,-0.061281456455617445
65,95,-0.062113027564009826
66,95,-0.06431377358148893
67,95,-0.06785685560680577
68,95,-0.07250072428996646
69,95,-0.07804898131416849
70,95,-0.08410465265387757
71,95,-0.09020144366604654
72,95,-0.09595648552021885
73,95,-0.10101571618906746
74,95,-0.10513097705006658
75,95,-0.10825626833047863
76,95,-0.11034613360243384
77,95,-0.11150606197406887
78,95,-0.11202797203168302
79,95,-0.11221132248829235
80,95,-0.11222758201893157
81,95,-0.11231801362100668
82,95,-0.11252586083355709
83,95,-0.11298521495791647
84,95,-0.11355895515316661
85,95,-0.11411276950548199
86,95,-0.11453518734833779
87,95,-0.11463132609151216
88,95,-0.11437074192781438
89,95,-0.1137510405797002
90,95,-0.11284238889493281
91,95,-0.11173794503156387
92,95,-0.1107181210327326
93,95,-0.1098551376899195
94,95,-0.10922676960854005
95,95,-0.10886357352410414
96,95,-0.1087499728982948
97,95,-0.10878206740835594
98,95,-0.10885410879654955
99,95,-0.10889983531978942
0,96,-0.13744285286611557
1,96,-0.13668669244543707
2,96,-0.13449868699353829
3,96,-0.13101242749689845
4,96,-0.12658647492389719
5,96,-0.12158481636652141
6,96,-0.11649769801806542
7,96,-0.1117365334303031
8,96,-0.10752386512831436
9,96,-0.10420303023056476
10,96,-0.10190655363658152
11,96,-0.10062774559537502
12,96,-0.10028436775610317
13,96,-0.10058937202757079
14,96,-0.10147252894967096
15,96,-0.1026966671943228
16,96,-0.10408955635375605
17,96,-0.10551001881685806
18,96,-0.10687317575411726
19,96,-0.10811317865500314
20,96,-0.10921074604266323
21,96,-0.11000897372923646
22,96,-0.11051956397022877
23,96,-0.11050697786504315
24,96,-0.10997166379638657
25,96,-0.10890015369022876
26,96,-0.10718955603260838
27,96,-0.10497223419133661
28,96,-0.10251765284829162
29,96,-0.09992641140524938
30,96,-0.09749505492618482
31,96,-0.09547947506598575
32,96,-0.0941848269858383
33,96,-0.09384537143159832
34,96,-0.09456911277356994
35,96,-0.09643068201694405
36,96,-0.09938456189138378
37,96,-0.10321367870437825
38,96,-0.10773534741565527
39,96,-0.11249733775275672
40,96,-0.11713623688410735
41,96,-0.12115585754509084
42,96,-0.12433979518482374
43,96,-0.12631570195753739
44,96,-0.12686361906708044
45,96,-0.1260546749972491
46,96,-0.12397754898483981
47,96,-0.12080774484184076
48,96,-0.11683030353469803
49,96,-0.11235989536180568
50,96,-0.10773748265182803
51,96,-0.1032445541004563
52,96,-0.09908104552778241
53,96,-0.09529210338223493
54,96,-0.0919105629900514
55,96,-0.08884758280964888
56,96,-0.08605838736275473
57,96,-0.08340285620670329
58,96,-0.08074054088592675
59,96,-0.078033170035269
60,96,-0.07530510032393067
61,96,-0.07277791741580586
62,96,-0.07070055914664408
63,96,-0.06928501161473832
64,96,-0.06887967805505468
65,96,-0.06972450557350385
66,96,-0.07198821351721563
67,96,-0.07566902812141052
68,96,-0.08053634105635865
69,96,-0.08639226317427529
70,96,-0.09283863433756778
71,96,-0.0993830314509978
72,96,-0.10561014116774459
73,96,-0.1111373907460802
74,96,-0.11568154265023622
75,96,-0.11917997220461984
76,96,-0.12156862611027464
77,96,-0.12295143816754717
78,96,-0.12363832863866264
79,96,-0.12394526133266481
80,96,-0.1240712915896438
81,96,-0.12427018128710188
82,96,-0.12460644954717282
83,96,-0.1252200358076152
84,96,-0.1259654221639721
85,96,-0.12669268083936913
86,96,-0.1272602844001085
87,96,-0.12743977790978533
88,96,-0.12717393717321102
89,96,-0.12641566635738855
90,96,-0.1252255755907754
91,96,-0.12368044315462612
92,96,-0.12207818002207205
93,96,-0.12051537834213377
94,96,-0.11912211081744317
95,96,-0.1179939005187407
96,96,-0.11718591489443497
97,96,-0.11665906498183176
98,96,-0.11637086679002095
99,96,-0.11629288005042326
0,97,-0.14098606769675825
1,97,-0.14028118619899033
2,97,-0.13824405443301657
3,97,-0.13498565844929544
4,97,-0.1308451004924791
5,97,-0.12615375784298521
6,97,-0.12137477536361985
7,97,-0.11689924044731015
8,97,-0.11293080477116746
9,97,-0.10981450544022664
10,97,-0.10768702595942159
11,97,-0.10655502484496537
12,97,-0.10635505674781598
13,97,-0.10680687683088763
14,97,-0.10786346549866721
15,97,-0.1092946985108938
16,97,-0.11091639280402887
17,97,-0.11258879795695975
18,97,-0.1142068861718144
19,97,-0.11568332209208165
20,97,-0.11698665191943292
21,97,-0.1179311832293024
22,97,-0.11851889370336721
23,97,-0.11851102921718848
24,97,-0.11790950151498691
25,97,-0.11671646240301925
26,97,-0.11484988731353951
27,97,-0.11246701371419476
28,97,-0.10987095319615037
29,97,-0.10718453307617892
30,97,-0.10472982133615005
31,97,-0.10276677442743676
32,97,-0.10161571240587364
33,97,-0.10150324268761324
34,97,-0.10252307675546035
35,97,-0.10473705082949891
36,97,-0.10807305189973704
37,97,-0.11229357868978695
38,97,-0.11719881073258875
39,97,-0.12230044810621621
40,97,-0.12722474699330633
41,97,-0.13145148108833382
42,97,-0.13475624585589685
43,97,-0.1367570057809644
44,97,-0.13722846569089597
45,97,-0.1362485824174655
46,97,-0.13391374094044295
47,97,-0.13040993081995111
48,97,-0.12604792531237763
49,97,-0.12115645648282225
50,97,-0.1161004427849548
51,97,-0.1111815932472382
52,97,-0.10661831554898527
53,97,-0.10246763581653795
54,97,-0.0987751329312232
55,97,-0.09545722734856099
56,97,-0.0924682902823406
57,97,-0.08966329461418354
58,97,-0.08689287443303328
59,97,-0.08410714298770472
60,97,-0.08131740681255906
61,97,-0.0787339117287047
62,97,-0.07660646528529469
63,97,-0.0751422016755896
64,97,-0.07469986347223312
65,97,-0.07553839715546928
66,97,-0.07783443321568484
67,97,-0.08160545042483136
68,97,-0.08662939068562991
69,97,-0.09270740491228935
70,97,-0.0994405325891421
71,97,-0.10631669123085885
72,97,-0.11289613734970771
73,97,-0.11877522168197174
74,97,-0.12364453940972453
75,97,-0.12742963062282797
76,97,-0.13005270482699416
77,97,-0.1316172044371342
78,97,-0.13244666250193404
79,97,-0.1328691590060771
80,97,-0.13310374403681635
81,97,-0.13341247707921866
82,97,-0.1338741557619869
83,97,-0.13463169589613244
84,97,-0.1355316757262699
85,97,-0.13641150620514964
86,97,-0.13710635103052482
87,97,-0.13736276663712488
88,97,-0.1371038544257317
89,97,-0.13624978689313139
90,97,-0.13485482088435674
91,97,-0.1329846016533338
92,97,-0.13095056356087298
93,97,-0.12886810293821327
94,97,-0.12690629699864076
95,97,-0.12520954696628905
96,97,-0.12388561882653448
97,97,-0.12294322637899313
98,97,-0.1223872676719111
99,97,-0.12221729498469358
0,98,-0.14321138539071399
1,98,-0.14253928411108063
2,98,-0.14059855877167138
3,98,-0.13748592566116713
4,98,-0.13352808524632565
5,98,-0.12903580799866177
6,98,-0.12445500091143913
7,98,-0.12016383709942602
8,98,-0.11635418234891404
9,98,-0.11337201622518478
10,98,-0.11135667252165149
11,98,-0.11032325306405255
12,98,-0.11022007419160218
13,98,-0.11077114383715525
14,98,-0.11194388459807669
15,98,-0.1135123777876288
16,98,-0.11528472324789618
17,98,-0.11712194603205717
18,98,-0.11890607633995387
19,98,-0.12053625961016223
20,98,-0.12197335070959525
21,98,-0.12301355255658564
22,98,-0.12365272953593376
23,98,-0.12365030686032696
24,98,-0.12300902668448543
25,98,-0.1217407931389971
26,98,-0.11977675683647249
27,98,-0.11728970843978459
28,98,-0.11460378924493853
29,98,-0.11185594982816838
30,98,-0.10938429485304368
31,98,-0.10745151127321151
32,98,-0.10638754543742834
33,98,-0.10641445398596261
34,98,-0.1076168167473952
35,98,-0.1100485540837326
36,98,-0.11362068023936445
37,98,-0.11808273687802284
38,98,-0.12322397067055135
39,98,-0.12853335875388439
40,98,-0.13363078358815983
41,98,-0.13798121210311365
42,98,-0.14135560422255367
43,98,-0.14336639121302142
44,98,-0.14378551173103915
45,98,-0.14269566213806684
46,98,-0.1401982682855305
47,98,-0.13648590768298163
48,98,-0.13188525546229357
49,98,-0.12673327984248317
50,98,-0.12140916985299555
51,98,-0.11622653092217661
52,98,-0.11141469007725391
53,98,-0.1070376196230427
54,98,-0.10314870473121118
55,98,-0.09966768383856106
56,98,-0.09654858974681702
57,98,-0.09364380228817026
58,98,-0.09079888346423104
59,98,-0.0879571954601488
60,98,-0.0851221529283066
61,98,-0.0824973558073907
62,98,-0.0803332057857915
63,98,-0.07883399663114687
64,98,-0.07836491416401259
65,98,-0.07919675851371721
66,98,-0.08151093550713995
67,98,-0.08533680095570162
68,98,-0.09045744929517241
69,98,-0.09667317899129557
70,98,-0.10358426099719509
71,98,-0.1106661224803247
72,98,-0.11746364868486125
73,98,-0.1235601786765983
74,98,-0.12863019440646895
75,98,-0.1325923135618723
76,98,-0.13536063491665118
77,98,-0.13703894867194322
78,98,-0.13795968160593475
79,98,-0.13845874402795744
80,98,-0.13876767358487996
81,98,-0.13915350855859288
82,98,-0.13970337655246112
83,98,-0.1405615223611676
84,98,-0.1415689000623388
85,98,-0.14255452760335174
86,98,-0.1433385914133396
87,98,-0.14365199297299114
88,98,-0.14340557576997526
89,98,-0.14249933339215204
90,98,-0.1409837537285057
91,98,-0.13891793328548374
92,98,-0.13662177083369897
93,98,-0.13422246686332073
94,98,-0.13191314392588538
95,98,-0.12986850376182701
96,98,-0.12822868287275924
97,98,-0.1270316414820627
98,98,-0.12631157393661852
99,98,-0.1260852107525352
0,99,-0.14393267431933054
1,99,-0.1432714255843166
2,99,-0.1413626173589364
3,99,-0.13829826599521766
4,99,-0.13440104982419143
5,99,-0.12997498784079653
6,99,-0.12546034537990636
7,99,-0.12123112497374677
8,99,-0.11747534685764549
9,99,-0.11453937257010693
10,99,-0.11256341511489154
11,99,-0.11156534708698018
12,99,-0.11149732296871662
13,99,-0.11208458449800673
14,99,-0.1132992493776328
15,99,-0.1149166520772269
16,99,-0.11674213698643143
17,99,-0.11863696459477069
18,99,-0.1204787833712544
19,99,-0.12216229770729115
20,99,-0.12364591047662543
21,99,-0.1247198957407818
22,99,-0.12537823337788723
23,99,-0.12537991421777406
24,99,-0.12472804491699208
25,99,-0.12343784597032936
26,99,-0.12144488186822855
27,99,-0.11892707827155391
28,99,-0.11621552549331682
29,99,-0.11345178078590834
30,99,-0.11097922945191385
31,99,-0.10906137339861743
32,99,-0.10803136710455874
33,99,-0.10810975797903666
34,99,-0.1093780554656405
35,99,-0.11188759255674086
36,99,-0.11554372299451643
37,99,-0.12009164747905743
38,99,-0.12531690543073637
39,99,-0.13070071129095595
40,99,-0.13586073190253956
41,99,-0.14025682497413072
42,99,-0.14365828361587774
43,99,-0.14567562046431703
44,99,-0.14607978273397748
45,99,-0.1449550877796355
46,99,-0.14240466446790379
47,99,-0.13862334078021377
48,99,-0.1339432226595818
49,99,-0.12870405646390282
50,99,-0.12328983410952787
51,99,-0.11801816435763612
52,99,-0.11312203115357988
53,99,-0.10866769982112601
54,99,-0.10471118193345319
55,99,-0.10117330755292642
56,99,-0.09800796476793039
57,99,-0.09506666662946373
58,99,-0.09219326820493734
59,99,-0.08932887156788638
60,99,-0.0864742235689846
61,99,-0.0838307430885834
62,99,-0.08164907155060064
63,99,-0.08013265819499793
64,99,-0.07964894874567108
65,99,-0.0804728933117076
66,99,-0.08278759940276359
67,99,-0.08662655159241694
68,99,-0.09177464852018602
69,99,-0.09803194256710412
70,99,-0.1049984476831014
71,99,-0.1121453657051461
72,99,-0.11901237697384204
73,99,-0.1251784691166904
74,99,-0.1303127359624341
75,99,-0.1343315843405435
76,99,-0.13714650912243087
77,99,-0.13886160518813995
78,99,-0.13981245294053224
79,99,-0.1403377002761772
80,99,-0.14067313881059818
81,99,-0.14108741611835285
82,99,-0.1416703001013957
83,99,-0.1425662325536905
84,99,-0.14361394440311415
85,99,-0.14463929125759023
86,99,-0.14545704589727393
87,99,-0.1457925561353477
88,99,-0.1455522912201559
89,99,-0.14462931165508053
90,99,-0.14307278340220364
91,99,-0.14093968775887333
92,99,-0.13855291347499588
93,99,-0.13604390306045389
94,99,-0.13361415851886704
95,99,-0.13144895902132703
96,99,-0.12969968938068632
97,99,-0.1284144179253417
98,99,-0.12763750390331552
99,99,-0.12739160186629306


==> data/imx8a/pntrch-4M-100_1-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W


==> data/imx8a/pntrch-4M-50_50_1-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
0.9899999999997816,56.0,57.4,7.714504850123455
1.9899999999997815,56.2,57.4,7.858399882929292
2.9899999999997817,56.2,57.4,7.832584481394485
3.9899999999997817,56.2,57.5,7.893817355127807
4.989999999999782,56.0,57.4,7.828170682370789
5.989999999999782,56.0,57.7,7.722098832264392
6.989999999999782,56.0,57.4,7.897463235715147
7.989999999999782,56.0,57.4,7.745632422084109
8.989999999999782,56.4,57.4,7.929476192482705
9.989999999999782,56.0,57.5,7.808031226114943
10.989999999999782,56.2,57.5,7.726638753486772
11.989999999999782,56.2,57.5,7.9019790133511165
12.989999999999782,56.0,57.5,7.785743396371849
13.989999999999782,56.2,57.7,7.819817692629799
14.989999999999782,56.0,57.4,7.860428140678242
15.989999999999782,56.2,57.7,7.7778768137876435
16.98999999999978,56.4,57.7,8.031738082488634
17.98999999999978,56.2,57.7,7.716850009674872
18.98999999999978,56.4,57.5,7.795689104388083
19.98999999999978,56.4,57.4,7.890152762583529
20.98999999999978,56.2,57.5,7.796008730335112
21.98999999999978,56.0,57.4,7.949452228309828
22.98999999999978,56.2,57.4,7.744323734950878
23.98999999999978,56.0,57.5,7.85420039753841
24.98999999999978,56.0,57.5,7.690029965050764
25.98999999999978,56.2,57.4,7.899133929485613
26.98999999999978,56.0,57.4,7.836118028108668
27.98999999999978,56.0,57.2,7.743955620869319
28.98999999999978,56.0,57.4,7.906062516549129
29.98999999999978,56.2,57.4,7.766558735909768
30.98999999999978,56.2,57.5,7.716605806620511
31.98999999999978,56.2,57.4,7.959003009931671
32.98999999999978,56.2,57.4,7.775593086725106
33.98999999999978,56.0,57.7,7.9088694268122515
34.98999999999978,56.0,57.5,7.797085606162599
35.98999999999978,56.0,57.4,7.741730510279754
36.98999999999978,56.0,57.2,7.889704698060308
37.98999999999978,56.0,57.4,7.761944398286784
38.98999999999978,55.8,57.2,7.76081530934898
39.98999999999978,56.2,57.4,7.817953589395651
40.98999999999978,56.0,57.7,7.773048024061228
41.98999999999978,56.0,57.4,7.819743119912517
42.98999999999978,56.0,57.4,7.7317136405104385
43.98999999999978,56.2,57.4,7.920933478976693
44.98999999999978,56.2,57.4,7.787526959698134
45.98999999999978,56.0,57.4,7.853366026195211
46.98999999999978,55.6,57.4,7.955178142766687
47.98999999999978,56.2,57.4,7.780457435287748
48.98999999999978,56.0,57.4,7.860588550981665
49.98999999999978,56.0,57.4,7.801370225849982
50.98999999999978,56.2,57.7,7.746854694868362
51.98999999999978,56.0,57.4,7.757382578597676
52.98999999999978,56.2,57.4,7.690241011110561
53.98999999999978,56.0,57.4,7.965191460442628
54.98999999999978,56.0,57.4,7.812362115165112
55.98999999999978,56.0,57.4,7.78717380359664
56.98999999999978,56.2,57.4,7.886463437247781
57.98999999999978,56.0,57.4,7.7996421927523825
58.98999999999978,56.0,57.5,7.840824525474799
59.98999999999978,56.2,57.4,7.733197281547556
60.98999999999978,56.2,57.4,7.916791825110104
61.98999999999978,56.2,57.4,7.898844135580236
62.98999999999978,56.0,57.4,7.868449429497604
63.98999999999978,56.2,57.5,7.896281764810986
64.98999999999978,56.0,57.4,7.795616440142251
65.98999999999978,56.0,57.4,7.771945114100508
66.98999999999978,56.0,57.4,7.754634526344964
67.98999999999978,56.2,57.4,7.772143566405627
68.98999999999978,56.2,57.4,7.980131825059078
69.98999999999978,56.0,57.4,7.81976932101585
70.98999999999978,56.2,57.2,7.759239115056634
71.98999999999978,56.0,57.4,7.825592739479127
72.98999999999978,56.0,57.4,7.678683254728793
73.98999999999978,56.0,57.4,7.75153332887218
74.98999999999978,55.8,57.4,7.78861365984467
75.98999999999978,56.2,57.4,7.882678141005225
76.98999999999978,56.2,57.4,7.816233356262375
77.98999999999978,56.2,57.4,7.712581154395012
78.98999999999978,56.2,57.7,7.816739683371116
79.98999999999978,56.2,57.7,7.895267745531989
80.98999999999978,56.2,57.4,7.780211219983014
81.98999999999978,56.4,57.4,7.892186751764693
82.98999999999978,56.2,57.4,7.798910944669943
83.98999999999978,56.2,57.4,7.8594465207332735
84.98999999999978,56.4,57.7,7.898940459256265
85.98999999999978,56.2,57.5,7.800397339018203
86.98999999999978,56.2,57.4,7.788437693997412
87.98999999999978,56.2,57.4,7.775226872200514
88.98999999999978,56.2,57.4,7.897320279480353
89.98999999999978,56.2,57.4,7.737533324798319
90.98999999999978,56.2,57.4,7.809754846283631
91.98999999999978,56.2,57.4,7.819168358824554
92.98999999999978,56.2,57.7,7.771886223640329
93.98999999999978,56.2,57.4,7.805950969253207
94.98999999999978,56.2,57.4,7.986875906696087
95.98999999999978,56.0,57.4,7.78415884126253
96.98999999999978,56.2,57.4,7.895329666190022
97.98999999999978,56.2,57.4,7.766811187685722
98.98999999999978,56.0,57.4,7.76342904078561
99.98999999999978,56.0,57.4,7.861337919330682
100.98999999999978,56.2,57.4,7.782603523834206
101.98999999999978,56.0,57.4,7.65184728803845
102.98999999999978,56.4,57.5,7.819113388493441
103.98999999999978,56.4,57.2,7.833854158287959
104.98999999999978,56.0,57.4,7.835868512294752
105.98999999999978,56.0,57.4,7.742997007587655
106.98999999999978,56.0,57.4,7.905998298271893
107.98999999999978,56.0,57.4,7.810418162473666
108.98999999999978,56.0,57.5,7.847314785041682
109.98999999999978,56.0,57.4,7.799679625002057
110.98999999999978,56.0,57.4,7.716487218206207
111.98999999999978,56.0,57.2,7.656121533650786
112.98999999999978,56.0,57.4,7.767738600773643
113.98999999999978,56.0,57.4,7.851658525394447
114.98999999999978,55.8,57.4,7.809536189018867
115.98999999999978,56.0,57.2,7.770258910082768
116.98999999999978,56.0,57.4,7.707694068397057
117.98999999999978,56.0,57.4,7.881333729103554
118.98999999999978,56.0,57.2,7.774123223744902
119.98999999999978,56.0,57.4,7.754835445665304
120.98999999999978,56.0,57.4,7.8506309992920675
121.98999999999978,56.0,57.0,7.783085083856992
122.98999999999978,56.0,57.0,7.788306074020446
123.98999999999978,56.0,57.4,7.878437977328324
124.98999999999978,56.2,57.4,7.772266542424084
125.98999999999978,56.4,57.4,7.964593928292961
126.98999999999978,56.0,57.4,7.749999230867763
127.98999999999978,56.2,57.4,7.83904815812365
128.98999999999978,56.0,57.4,7.7938663049522
129.98999999999978,56.4,57.4,7.786646888817843
130.98999999999978,56.2,57.4,7.789339449589762
131.98999999999978,56.0,57.4,7.897567439204671
132.98999999999978,56.4,57.4,7.825058201295123
133.98999999999978,56.0,57.2,7.849022798234544
134.98999999999978,56.2,57.4,7.7041686145626045
135.98999999999978,56.0,57.4,7.883367405907736
136.98999999999978,56.0,57.4,7.765299014548875
137.98999999999978,56.2,57.4,7.87344786153774
138.98999999999978,56.0,57.4,7.900331869551984
139.98999999999978,56.0,57.0,7.814748475035959
140.98999999999978,56.0,57.2,7.8740723422087635
141.98999999999978,56.0,57.4,7.684805158089297
142.98999999999978,56.0,57.4,7.800445009915458
143.98999999999978,56.0,57.4,7.870179213976387
144.98999999999978,56.0,57.4,7.700238952333808
145.98999999999978,56.4,57.5,7.786957314313461
146.98999999999978,56.0,57.2,7.787894870994413
147.98999999999978,56.0,57.4,7.6963762126514705
148.98999999999978,56.2,57.7,7.90627679336044
149.98999999999978,56.0,57.4,7.832709997393469
150.98999999999978,56.0,57.4,7.874956820229019
151.98999999999978,56.2,57.4,7.830297797878646
152.98999999999978,56.0,57.4,7.750710576753059
153.98999999999978,56.0,57.5,7.850658025247989
154.98999999999978,56.0,57.0,7.793478109566302
155.98999999999978,56.0,57.2,7.873340088396035
156.98999999999978,55.6,57.0,7.850626473003346
157.98999999999978,56.0,57.2,7.761320301935937
158.98999999999978,56.0,57.4,7.896583306590122
159.98999999999978,56.2,57.5,7.876963913320249
160.98999999999978,56.2,57.5,7.813883749720981
161.98999999999978,56.0,57.4,7.770067793471266
162.98999999999978,56.0,57.4,7.844552200215164
163.98999999999978,56.0,57.4,7.9077866604711184
164.98999999999978,55.8,57.4,7.796519830912319
165.98999999999978,56.0,57.4,7.769259010366593
166.98999999999978,56.4,57.4,7.910461799617911
167.98999999999978,56.0,57.5,7.728204514067364
168.98999999999978,56.2,57.5,7.89499475897316
169.98999999999978,56.2,57.4,7.916731000902454
170.98999999999978,56.2,57.5,7.764911246654432
171.98999999999978,56.0,57.4,7.856104131155865
172.98999999999978,56.0,57.2,7.7858917144284625
173.98999999999978,56.0,57.5,7.905250698231376
174.98999999999978,56.0,57.5,7.834714250973274
175.98999999999978,56.0,57.2,7.688596026167777
176.98999999999978,56.0,57.5,7.835116723830974
177.98999999999978,56.0,57.4,7.8024972924734355
178.98999999999978,56.2,57.4,7.702299776206257
179.98999999999978,56.0,57.4,7.924663231666581
180.98999999999975,56.0,57.4,7.798441715702807
181.98999999999975,56.0,57.5,7.76219650914461
182.98999999999975,56.0,57.4,7.813047980194079
183.98999999999975,56.0,57.4,7.726570741049397
184.98999999999975,56.2,57.5,7.82450084013757
185.98999999999975,56.0,57.4,7.885871591854971
186.98999999999975,56.0,57.4,7.885394274129958
187.98999999999975,56.2,57.4,7.767708609779385
188.98999999999975,56.0,57.7,7.836250438091217
189.98999999999975,56.2,57.4,7.82698886159148
190.98999999999975,56.2,57.4,7.796501352698788
191.98999999999975,56.2,57.5,7.836813141058677
192.98999999999975,56.0,57.4,7.800491705670347
193.98999999999975,56.2,57.4,7.75016211356298
194.98999999999975,56.4,57.5,7.8306288910189075
195.98999999999975,56.2,57.7,7.955014610717065
196.98999999999975,56.0,57.7,7.858423520071814
197.98999999999975,56.2,57.4,7.872273815728204
198.98999999999975,56.0,57.4,7.880015493935416
199.98999999999975,56.2,57.5,7.826491037645782
200.98999999999975,56.2,57.4,7.851712777559093
201.98999999999975,56.0,57.4,7.812115386847126
202.98999999999975,56.0,57.5,7.727563901294745
203.98999999999975,56.0,57.5,7.883117195891319
204.98999999999975,56.0,57.4,7.860879073668816
205.98999999999975,56.2,57.7,7.816089966033228
206.98999999999975,56.0,57.4,7.854273854906231
207.98999999999975,56.0,57.4,7.74986751109665
208.98999999999975,56.2,57.4,7.843913525118607
209.98999999999975,56.0,57.4,7.823970150727606
210.98999999999975,56.2,57.4,7.913960250588682
211.98999999999975,56.0,57.4,7.703141929429745
212.98999999999975,56.0,57.5,7.72654797151016
213.98999999999975,56.0,57.5,7.812645218419583
214.98999999999975,56.2,57.7,7.754005181618562
215.98999999999975,56.0,57.4,7.770426276316289
216.98999999999975,56.2,57.4,7.778093611305561
217.98999999999975,56.0,57.4,7.890399805147168
218.98999999999975,56.2,57.5,7.93142444176491
219.98999999999975,56.2,57.4,7.779857108418904
220.98999999999975,56.0,57.4,7.845522961102925
221.98999999999975,56.0,57.4,7.84894716129762
222.98999999999975,56.0,57.7,7.921816066521517
223.98999999999975,56.0,57.4,7.79039594783971
224.98999999999975,56.0,57.4,7.836882504545673
225.98999999999975,56.0,57.4,7.945949025837608
226.98999999999975,56.0,57.5,7.716500492695699
227.98999999999975,56.0,57.4,7.951192370137187
228.98999999999975,56.0,57.2,7.782727121695774
229.98999999999975,56.0,57.5,7.9682645589573
230.98999999999975,56.0,57.4,7.857058255429134
231.98999999999975,56.0,57.4,7.964329805406652
232.98999999999975,56.2,57.7,7.71773056706237
233.98999999999975,56.0,57.7,7.930850557963243
234.98999999999975,56.0,57.4,7.817163911345145
235.98999999999975,56.2,57.4,7.827289518968056
236.98999999999975,56.0,57.4,7.896511886335227
237.98999999999975,56.2,57.4,7.819749495209353
238.98999999999975,56.4,57.7,7.82342426538024
239.98999999999975,56.4,57.5,7.868405279382113
240.98999999999975,56.0,57.5,7.836730455921391
241.98999999999975,56.0,57.2,7.859874858802452
242.98999999999975,56.2,57.4,7.860980507048037
243.98999999999975,56.2,57.4,7.754839377780954
244.98999999999975,56.4,57.5,7.8885626594674045
245.98999999999975,56.4,57.4,7.7648656139463395
246.98999999999975,56.0,57.4,7.800146088197061
247.98999999999975,56.4,57.7,7.8007998569871235
248.98999999999975,56.0,57.4,7.720827890313642
249.98999999999975,56.4,57.4,7.709385737578858
250.98999999999975,56.2,57.4,7.876993765953943
251.98999999999975,56.2,57.4,7.7937921627695745
252.98999999999975,56.2,57.4,7.732013533607026
253.98999999999975,56.4,57.5,7.83054821728108
254.98999999999975,56.4,57.4,7.779717245944817
255.98999999999975,56.0,57.4,7.869187227572858
256.9899999999998,56.2,57.4,7.7963632700676255
257.9899999999998,56.4,57.7,7.863128929584486
258.9899999999998,56.2,57.5,7.871225267061935
259.9899999999998,56.2,57.4,7.898347508220404
260.9899999999998,56.0,57.4,7.768556277741704
261.9899999999998,56.2,57.4,7.863064714989602
262.9899999999998,56.2,57.5,7.768740685165588
263.9899999999998,56.2,57.7,7.680059402508088
264.9899999999998,56.2,57.7,7.995947230469048
265.9899999999998,56.2,57.4,7.809366221529383
266.9899999999998,56.0,57.5,7.972492381129943
267.9899999999998,56.0,57.4,7.8833260513748575
268.9899999999998,56.2,57.4,7.850013715606427
269.9899999999998,56.0,57.7,7.797741481880522
270.9899999999998,56.2,57.4,7.812674021931153
271.9899999999998,56.2,57.4,7.847836774237387
272.9899999999998,56.4,57.4,7.741733124587287
273.9899999999998,56.2,57.7,7.764370993093888
274.9899999999998,56.2,57.7,7.920389635110922
275.9899999999998,56.4,57.7,7.819593713320381
276.9899999999998,56.0,57.4,7.855376495376837
277.9899999999998,56.0,57.4,7.778089645877526
278.9899999999998,56.0,57.4,7.8611341946218625
279.9899999999998,56.0,57.4,7.83479017492031
280.9899999999998,56.2,57.4,7.8275655013840195
281.9899999999998,56.2,57.4,7.877049599859039
282.9899999999998,56.2,57.4,7.87194230810849
283.9899999999998,56.0,57.7,7.898098715851892
284.9899999999998,56.0,57.4,7.949513995026676
285.9899999999998,56.2,57.4,7.734918418781197
286.9899999999998,56.2,57.4,7.768734232772443
287.9899999999998,56.4,57.7,7.639367387716219
288.9899999999998,56.2,57.4,7.833931537932778
289.9899999999998,56.2,57.4,7.792038057285358
290.9899999999998,56.0,57.4,7.794195881272646
291.9899999999998,56.2,57.4,7.855975931942013
292.9899999999998,56.0,57.4,7.771647656179104
293.9899999999998,56.0,57.4,7.802854936968474
294.9899999999998,56.2,57.4,7.950411743072567
295.9899999999998,56.0,57.4,7.752037130803945
296.9899999999998,56.0,57.4,7.840783994781231
297.9899999999998,56.2,57.4,7.847311979564373
298.9899999999998,56.2,57.4,7.865771962176332
299.9899999999998,56.2,57.4,7.747153355928464


==> data/imx8a/pntrch-4M-50_50_10-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
0.9899999999997816,56.8,59.5,9.809821410749528
1.9899999999997815,57.4,59.7,10.337529258178664
2.9899999999997817,57.5,59.9,10.395369121895849
3.9899999999997817,57.9,60.3,10.419951391535394
4.989999999999782,57.9,60.5,10.405813793191117
5.989999999999782,56.4,57.7,6.629060055168021
6.989999999999782,56.0,57.2,6.127564012605266
7.989999999999782,56.0,57.0,6.149387645421371
8.989999999999782,55.6,57.0,6.044448567342813
9.989999999999782,55.6,56.8,6.117691674610811
10.989999999999782,57.0,59.1,9.803092722545957
11.989999999999782,57.2,59.7,10.347358001764496
12.989999999999782,57.5,60.3,10.387867466106863
13.989999999999782,57.5,60.3,10.39680531461679
14.989999999999782,57.9,60.5,10.406363308106537
15.989999999999782,56.4,57.7,6.647806672934275
16.98999999999978,56.0,57.4,6.0314996637054925
17.98999999999978,56.0,57.0,6.092437946287823
18.98999999999978,55.6,57.0,6.143858208856744
19.98999999999978,55.6,57.0,6.0728027994510185
20.98999999999978,57.2,59.3,9.846538367475366
21.98999999999978,57.4,59.7,10.354348513985371
22.98999999999978,57.5,60.1,10.382214801551356
23.98999999999978,57.7,60.5,10.421758290324572
24.98999999999978,58.1,60.5,10.406897325337544
25.98999999999978,56.4,57.7,6.61692631302259
26.98999999999978,56.2,57.4,6.067568293990413
27.98999999999978,55.8,57.2,6.117155592133206
28.98999999999978,55.4,56.6,5.971971151173992
29.98999999999978,55.6,57.0,6.050937292058332
30.98999999999978,56.8,59.3,9.812351707180488
31.98999999999978,57.4,59.7,10.348067593778724
32.98999999999978,57.7,60.1,10.393897182269807
33.98999999999978,57.7,60.3,10.412326738122823
34.98999999999978,57.9,60.3,10.39317439744215
35.98999999999978,56.4,57.7,6.587965433590089
36.98999999999978,55.8,57.0,6.134885575463858
37.98999999999978,55.6,57.0,6.095096886015597
38.98999999999978,55.4,57.0,6.006683126461174
39.98999999999978,55.2,56.6,6.092045414839468
40.98999999999978,56.8,59.5,9.858162188267231
41.98999999999978,57.4,59.7,10.36914961573482
42.98999999999978,57.9,60.1,10.394010248148632
43.98999999999978,57.5,60.1,10.406635592830987
44.98999999999978,57.9,60.3,10.40189207999011
45.98999999999978,56.4,57.7,6.662421555555078
46.98999999999978,55.8,57.0,6.134768408340342
47.98999999999978,55.8,57.0,6.138809487019233
48.98999999999978,55.6,57.0,6.068887387074015
49.98999999999978,55.6,56.8,6.056540400202073
50.98999999999978,57.0,59.3,9.872754868332343
51.98999999999978,57.0,59.5,10.33934983516376
52.98999999999978,57.4,59.9,10.400073567747532
53.98999999999978,57.4,60.1,10.381450256498496
54.98999999999978,57.9,60.5,10.426916187128535
55.98999999999978,56.4,57.7,6.64129423302786
56.98999999999978,56.0,57.4,6.173852087280026
57.98999999999978,55.8,57.0,6.071298273318294
58.98999999999978,55.4,57.0,6.0543823897479525
59.98999999999978,55.4,56.8,6.228466506090255
60.98999999999978,56.8,59.3,9.794453883575285
61.98999999999978,57.4,59.7,10.340888177493696
62.98999999999978,57.5,60.1,10.397774810567062
63.98999999999978,57.9,60.5,10.402157845107386
64.98999999999978,57.7,60.1,10.40646397926441
65.98999999999978,56.2,57.4,6.6989823996296245
66.98999999999978,56.0,57.4,6.120218591840455
67.98999999999978,55.8,57.0,6.103248554731003
68.98999999999978,55.4,56.6,6.1504833937967245
69.98999999999978,55.6,56.6,6.048261608585795
70.98999999999978,57.0,59.5,9.832012056574468
71.98999999999978,57.5,59.7,10.338669417693184
72.98999999999978,57.7,60.3,10.364329541269903
74.0,57.9,60.5,10.40652930923287
74.98999999999978,57.9,60.5,10.402520675214763
75.98999999999978,56.4,57.5,6.633864764444025
76.98999999999978,56.0,57.2,6.129720771187572
77.98999999999978,55.8,57.0,6.035546159765323
78.98999999999978,55.6,56.8,6.017658710480463
79.98999999999978,55.6,57.0,6.132777874797493
80.98999999999978,57.0,59.3,9.780132603260675
81.98999999999978,57.4,59.7,10.34121965721281
82.98999999999978,57.5,60.1,10.387448853824097
83.98999999999978,57.9,60.5,10.38606833373417
84.98999999999978,57.9,60.5,10.401179635221924
85.98999999999978,56.4,57.7,6.6326235454052505
86.98999999999978,56.2,57.4,6.149966236127059
87.98999999999978,55.8,57.0,6.178320266102684
88.98999999999978,55.6,57.0,6.117543106434411
89.98999999999978,55.8,57.0,6.093345382839046
90.98999999999978,57.0,59.5,9.8269551943987
91.98999999999978,57.5,59.7,10.33995118963166
92.98999999999978,57.7,60.1,10.377481884676495
93.98999999999978,57.7,60.1,10.379552812531877
94.98999999999978,57.9,60.1,10.403213998520902
95.98999999999978,56.4,57.4,6.712263427043085
96.98999999999978,56.0,57.2,6.071283740458715
97.98999999999978,55.8,57.2,6.129282507574578
98.98999999999978,55.6,56.8,6.033437692849717
99.98999999999978,55.6,56.8,6.007021640648927
100.98999999999978,57.2,59.3,9.789009800975949
101.98999999999978,57.4,59.7,10.3581958360287
102.98999999999978,57.5,60.1,10.380862953445725
103.98999999999978,57.5,60.1,10.400445296387003
104.98999999999978,57.9,60.1,10.39733776504681
105.98999999999978,56.4,57.7,6.649429146939698
106.98999999999978,56.0,57.4,6.188581820157782
107.98999999999978,55.8,57.0,6.1476950221476185
108.98999999999978,55.6,56.8,6.034638041464768
109.98999999999978,55.4,56.6,6.127269240250628
110.98999999999978,56.8,59.3,9.84087537201988
111.98999999999978,57.4,59.9,10.327486020645589
112.98999999999978,57.5,60.1,10.394163662892227
113.98999999999978,57.9,60.5,10.387060315940689
114.98999999999978,57.9,60.3,10.407665481875842
115.98999999999978,56.4,57.7,6.5544175204483714
116.98999999999978,55.8,57.2,6.095256013014127
117.98999999999978,55.8,57.0,5.985789758257532
118.98999999999978,55.4,56.8,6.027288920547285
119.98999999999978,55.4,56.6,6.037283387393639
120.98999999999978,56.8,59.3,9.833554371183627
121.98999999999978,57.2,59.7,10.329686329339928
122.98999999999978,57.5,60.1,10.382218393311872
123.98999999999978,57.7,60.1,10.379729422838738
124.98999999999978,57.9,60.5,10.41566414547957
125.98999999999978,56.4,57.7,6.531991399915067
126.98999999999978,56.0,57.0,6.081335771205894
127.98999999999978,55.6,57.2,6.160162092213011
128.98999999999978,55.6,57.0,5.997779014903442
129.98999999999978,55.2,56.8,5.998627438868857
130.98999999999978,56.8,59.3,9.797895208565109
131.98999999999978,57.2,59.9,10.334637763131306
132.98999999999978,57.5,60.1,10.378650550067684
133.98999999999978,57.9,60.1,10.396050165911012
134.98999999999978,57.7,60.3,10.39909425665312
135.98999999999978,56.4,57.7,6.621755801710428
136.98999999999978,56.2,57.4,6.0953048045143765
137.98999999999978,55.6,57.0,6.003485492114755
138.98999999999978,55.6,56.8,6.049411609879878
139.98999999999978,55.6,56.8,6.13779506743947
140.98999999999978,56.8,59.5,9.834098323784415
141.98999999999978,57.5,59.7,10.325120194583356
142.98999999999978,57.5,59.9,10.366430755433823
143.98999999999978,57.5,60.1,10.370105448553277
144.98999999999978,57.9,60.5,10.388683378036449
145.98999999999978,56.4,57.5,6.519506843151505
146.98999999999978,56.0,57.4,6.078817705078954
147.98999999999978,55.6,57.0,6.018280613707165
148.98999999999978,55.6,57.0,6.064455362558615
149.98999999999978,55.4,56.8,6.12765200310968
150.98999999999978,56.8,59.1,9.839385639916848
151.98999999999978,57.2,59.9,10.320564741082572
152.98999999999978,57.5,59.7,10.374942444266187
153.98999999999978,57.5,60.3,10.411413470912382
154.98999999999978,57.7,60.3,10.400997721587729
155.98999999999978,56.4,57.5,6.590833080904183
156.98999999999978,55.8,57.2,6.199541165669856
157.98999999999978,55.4,57.2,6.060459772614663
158.98999999999978,55.6,57.0,6.062729195219815
159.98999999999978,55.4,56.8,6.061439745954555
160.98999999999978,56.8,59.3,9.829085771703651
161.98999999999978,57.2,59.7,10.329852534622978
162.98999999999978,57.5,60.1,10.384635315405651
163.98999999999978,57.5,60.1,10.406370406307587
164.98999999999978,57.5,60.3,10.400048514444835
165.98999999999978,56.4,57.7,6.693562311059651
166.98999999999978,56.0,57.2,6.119643716184322
167.98999999999978,55.6,57.0,6.153305540208473
168.98999999999978,55.6,57.0,6.058817518607489
169.98999999999978,55.6,57.0,6.022734148578841
170.98999999999978,57.2,59.5,9.8206928529867
171.98999999999978,57.2,59.7,10.32982283449619
172.98999999999978,57.5,60.1,10.3868620835091
173.98999999999978,57.9,60.3,10.397034775501467
174.98999999999978,57.9,60.3,10.392695072925305
175.98999999999978,56.4,57.9,6.5801745365008655
176.98999999999978,56.0,57.5,6.096103676696721
177.98999999999978,56.0,57.0,6.02742217034005
178.98999999999978,55.6,57.2,6.0260048037104905
179.98999999999978,55.6,56.6,6.035740154229153
180.98999999999975,57.2,59.3,9.801966582438746
181.98999999999975,57.4,59.9,10.321072421611838
182.98999999999975,57.5,60.1,10.39079794679279
183.98999999999975,57.5,60.3,10.422650523934267
184.98999999999975,57.7,60.5,10.405300618288596
185.98999999999975,56.4,57.4,6.623212210750089
186.98999999999975,56.0,57.4,6.175411892433596
187.98999999999975,55.6,57.0,6.006779906383392
188.98999999999975,55.8,57.0,6.140394615736897
189.98999999999975,55.4,56.6,6.023511316627643
190.98999999999975,56.8,59.3,9.805661082898048
191.98999999999975,57.2,59.7,10.329266035620202
192.98999999999975,57.5,60.1,10.40670262557247
193.98999999999975,57.7,60.3,10.384417228042928
194.98999999999975,57.7,60.3,10.410961471574852
195.98999999999975,56.4,57.7,6.621134652804943
196.98999999999975,55.8,57.4,6.104360394425568
197.98999999999975,55.6,57.0,6.127622281210642
198.98999999999975,55.6,57.0,5.95464835336649
199.98999999999975,55.6,56.6,6.005658834322619
200.98999999999975,56.8,59.3,9.80541421011566
201.98999999999975,57.4,59.7,10.354152437938312
202.98999999999975,57.5,59.7,10.379538892672503
203.98999999999975,57.9,60.1,10.402856969515776
204.98999999999975,57.5,60.3,10.392674846416284
205.98999999999975,56.4,57.7,6.687005205614038
206.98999999999975,56.2,57.4,6.140082600963257
207.98999999999975,56.0,57.4,6.012348398964172
208.98999999999975,55.6,56.6,6.068624970863101
209.98999999999975,55.6,56.6,6.044006141212976
210.98999999999975,56.8,59.3,9.82550407008124
211.98999999999975,57.2,59.9,10.34609439139308
212.98999999999975,57.5,60.1,10.389890258812656
213.98999999999975,57.7,60.1,10.42144328461606
214.98999999999975,57.7,60.3,10.398199517930491
215.98999999999975,56.4,57.7,6.619385744724698
216.98999999999975,56.2,57.0,6.085311591654793
217.98999999999975,55.6,57.0,6.128292335430385
218.98999999999975,55.6,56.6,6.028054084747534
219.98999999999975,55.2,56.6,6.145298805699756
220.98999999999975,56.8,59.3,9.797628675728408
221.98999999999975,57.2,59.9,10.353396744685888
222.98999999999975,57.5,60.1,10.37936628840572
223.98999999999975,57.5,60.1,10.41327325520612
224.98999999999975,57.5,60.3,10.409719298239535
225.98999999999975,56.2,57.7,6.640189506909749
226.98999999999975,56.0,57.2,6.0621793419881485
227.98999999999975,55.6,57.0,6.065466982993519
228.98999999999975,55.6,56.8,6.076950838837629
229.98999999999975,55.2,56.8,5.987597286319882
230.98999999999975,56.8,59.3,9.788105886230932
231.98999999999975,57.2,59.9,10.34399349282089
232.98999999999975,57.5,59.9,10.392840482801804
233.98999999999975,57.5,60.1,10.390233613273976
234.98999999999975,57.7,60.3,10.412457890236428
235.98999999999975,56.4,57.5,6.623791237443412
236.98999999999975,55.8,57.0,6.168281858407937
237.98999999999975,55.6,57.0,6.065250594221098
238.98999999999975,55.6,57.0,6.084225366312528
239.98999999999975,55.6,56.6,6.047668897938321
240.98999999999975,56.8,59.1,9.813888000341256
241.98999999999975,57.2,59.7,10.337302924638454
242.98999999999975,57.5,60.1,10.38788982970584
243.98999999999975,57.7,60.1,10.386910473188436
244.98999999999975,57.7,60.3,10.400782805157688
245.98999999999975,56.0,57.4,6.752839564147824
246.98999999999975,56.0,57.2,6.1115403853032175
247.98999999999975,55.6,57.0,6.097781855444344
248.98999999999975,55.6,57.0,6.106402600574146
249.98999999999975,55.6,56.6,6.002970711698036
250.98999999999975,57.0,59.3,9.789697865307875
251.98999999999975,57.2,59.7,10.328775829292482
252.98999999999975,57.5,59.9,10.38579431935137
253.98999999999975,57.5,60.1,10.412242594202189
254.98999999999975,57.7,60.3,10.409873799712516
255.98999999999975,56.2,57.5,6.701092743020415
256.9899999999998,56.0,57.2,6.1700427603979495
257.9899999999998,55.6,57.0,6.063032899920119
258.9899999999998,55.6,57.0,6.054941983124587
259.9899999999998,55.4,56.8,6.058661658046271
260.9899999999998,57.0,59.3,9.732266688430474
261.9899999999998,57.4,59.7,10.334473622604731
262.9899999999998,57.5,60.1,10.397535632230056
263.9899999999998,57.5,60.3,10.38402329396578
264.9899999999998,57.5,60.3,10.401007514649432
265.9899999999998,56.6,57.9,6.6263802733149175
266.9899999999998,55.6,57.4,6.058646117015898
267.9899999999998,55.6,57.0,6.023885756834206
268.9899999999998,55.4,56.8,6.079006207488482
269.9899999999998,55.2,56.8,6.046137376041156
270.9899999999998,56.8,59.3,9.84683796461124
271.9899999999998,57.2,59.7,10.348412878685824
272.9899999999998,57.4,60.1,10.37011568009076
273.9899999999998,57.5,60.1,10.381267615683612
274.9899999999998,57.9,60.3,10.412472260526702
275.9899999999998,56.4,57.5,6.56348971396642
276.9899999999998,56.0,57.4,6.123872129312213
277.9899999999998,56.0,57.0,6.053624452533514
278.9899999999998,55.6,56.8,6.014145618981795
279.9899999999998,55.4,57.0,6.116875194634362
280.9899999999998,56.8,59.1,9.803758643948552
281.9899999999998,57.2,59.5,10.33330466919445
282.9899999999998,57.2,59.9,10.403537289752483
283.9899999999998,57.5,60.1,10.410987704593516
284.9899999999998,57.7,60.3,10.403744086911953
285.9899999999998,56.0,57.4,6.591776176723566
286.9899999999998,56.0,57.0,6.116281736351421
287.9899999999998,55.4,57.2,6.07414814135805
288.9899999999998,55.2,56.6,6.012318115400639
289.9899999999998,55.4,57.0,6.112348335020763
290.9899999999998,57.0,59.3,9.785801302337022
291.9899999999998,57.2,59.7,10.338849069840718
292.9899999999998,57.5,60.1,10.401174468721432
293.9899999999998,57.5,60.1,10.394400519338369
294.9899999999998,57.5,60.3,10.406417443734236
295.9899999999998,56.4,57.5,6.636150185647495
296.9899999999998,56.0,57.2,6.075901851328217
297.9899999999998,55.6,57.0,6.075117623916263
298.9899999999998,55.2,56.6,6.029256474472382
299.9899999999998,55.4,56.6,6.07260564115555


==> data/imx8a/pntrch-4M-50_50_100-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
0.9899999999997816,55.2,57.4,9.64554142491171
1.9899999999997815,55.6,57.7,10.277443837576936
2.9899999999997817,55.6,58.3,10.3438048022399
3.9899999999997817,55.8,58.5,10.34435930956204
4.989999999999782,56.2,58.5,10.365818966662651
5.989999999999782,56.0,58.5,10.363113359548452
6.989999999999782,56.4,58.9,10.336790115101422
7.989999999999782,56.4,58.9,10.357815071336816
8.989999999999782,56.4,58.9,10.37486574928742
9.989999999999782,56.4,59.1,10.399743887652932
10.989999999999782,56.6,58.9,10.374371581096309
11.989999999999782,56.8,59.3,10.369960355092376
12.989999999999782,57.0,59.3,10.403279750227023
13.989999999999782,57.2,59.3,10.384400067972196
14.989999999999782,57.2,59.5,10.394382384096431
15.989999999999782,57.2,59.7,10.386809232718116
16.98999999999978,57.5,59.7,10.40606947327249
17.98999999999978,57.5,59.7,10.39250361008834
18.98999999999978,57.2,59.9,10.422808304913076
19.98999999999978,57.7,60.1,10.410651707994145
20.98999999999978,57.5,60.3,10.417279174044172
21.98999999999978,57.9,60.5,10.448680970706697
22.98999999999978,57.9,60.5,10.426178184339236
23.98999999999978,57.9,60.7,10.433574733663148
24.98999999999978,57.9,60.5,10.44359791762406
25.98999999999978,57.9,60.7,10.41958357610864
26.98999999999978,58.3,60.9,10.43317045753904
27.98999999999978,58.1,60.9,10.451480235660789
28.98999999999978,58.3,60.9,10.443373876319267
29.98999999999978,58.3,60.9,10.438827519635977
30.98999999999978,58.3,61.1,10.441083043984722
31.98999999999978,58.5,61.1,10.458911927057914
32.98999999999978,58.7,61.3,10.444664353580128
33.98999999999978,58.7,61.3,10.467002534598572
34.98999999999978,58.7,61.7,10.440699603462356
35.98999999999978,59.1,61.7,10.4616474444535
36.98999999999978,58.9,61.5,10.447381045517735
37.98999999999978,58.9,61.5,10.467836280610747
38.98999999999978,59.1,61.7,10.456808885964232
39.98999999999978,58.7,61.5,10.484288374077453
40.98999999999978,58.9,61.7,10.461917502193408
41.98999999999978,59.1,61.7,10.458188758722336
42.98999999999978,59.1,61.9,10.470742668712155
43.98999999999978,59.1,61.7,10.487295280866158
44.98999999999978,59.3,61.7,10.475437791757548
45.98999999999978,59.3,62.1,10.493853343671228
46.98999999999978,59.5,62.1,10.505644445947087
47.98999999999978,59.5,62.1,10.486321845116525
48.98999999999978,59.5,62.1,10.4963300842842
49.98999999999978,59.5,62.1,10.497577553942326
50.98999999999978,58.1,59.3,6.845433465611646
51.98999999999978,57.5,58.9,6.126007363276308
52.98999999999978,57.2,58.7,6.171650533226024
53.98999999999978,57.0,58.1,6.110812931562384
54.98999999999978,57.2,58.1,6.076609531460271
55.98999999999978,56.8,58.1,6.142015729316313
56.98999999999978,56.6,58.1,6.051676932594249
57.98999999999978,56.4,57.7,6.173777831449558
58.98999999999978,56.6,58.1,6.040822168116928
59.98999999999978,56.4,57.5,6.1220087869496345
60.98999999999978,56.4,57.7,6.123839295453538
61.98999999999978,56.0,57.4,6.1653026626956136
62.98999999999978,56.0,57.4,6.092739380411515
63.98999999999978,56.0,57.4,6.045511430974414
64.98999999999978,55.8,57.4,6.200178315089708
65.98999999999978,56.0,57.4,6.0027377114625535
66.98999999999978,55.8,57.0,6.094191436511858
67.98999999999978,55.6,57.2,6.055901017203427
68.98999999999978,55.2,57.0,6.06898259581618
69.98999999999978,55.4,56.6,6.086799555831572
70.98999999999978,55.6,56.8,6.006932245266047
71.98999999999978,55.2,56.6,6.113117576491639
72.98999999999978,55.2,56.6,5.9876860090367865
73.98999999999978,55.2,56.6,6.040224153757404
74.98999999999978,54.8,56.6,6.05975372475758
75.98999999999978,54.6,56.4,6.008118144663055
76.98999999999978,54.8,56.2,6.127540318612638
77.98999999999978,54.6,56.2,5.966105464444179
78.98999999999978,54.4,55.8,5.96067626720499
79.98999999999978,54.6,56.0,6.015286266467686
80.98999999999978,54.6,55.8,5.978247748712249
81.98999999999978,54.4,55.8,6.07967193983645
82.98999999999978,54.4,55.8,6.100585148448987
83.98999999999978,54.4,55.4,5.984800970271673
84.98999999999978,54.4,55.6,6.085166563054146
85.98999999999978,54.0,55.4,6.031613107183963
86.98999999999978,54.2,55.4,6.015342524791295
87.98999999999978,54.0,55.4,6.133274431034731
88.98999999999978,54.0,55.4,5.9964452847011
89.98999999999978,53.8,55.2,6.046448554723116
90.98999999999978,53.8,55.4,6.0874079483460175
91.98999999999978,54.0,55.0,6.051504708590125
92.98999999999978,54.0,55.0,5.970861570264358
93.98999999999978,53.6,55.0,6.033973439171448
94.98999999999978,53.6,55.0,6.138981039557364
95.98999999999978,53.4,55.0,6.089978958585175
96.98999999999978,53.6,55.0,6.027811412346384
97.98999999999978,53.2,54.6,5.997891215442476
98.98999999999978,53.4,54.8,6.013981126293554
99.98999999999978,53.2,54.8,5.979613267206965
100.98999999999978,54.8,57.4,9.563052944061274
101.98999999999978,55.2,57.7,10.269115954886413
102.98999999999978,55.6,58.1,10.317342193433037
103.98999999999978,55.6,58.1,10.369876116566
104.98999999999978,56.0,58.5,10.343853178763467
105.98999999999978,56.0,58.7,10.39456621925848
106.98999999999978,56.2,58.5,10.354467856882948
107.98999999999978,56.4,58.7,10.344473292332022
108.98999999999978,56.4,58.9,10.369531163333663
109.98999999999978,56.6,59.3,10.37661312259071
110.98999999999978,56.8,59.3,10.38793093134741
111.98999999999978,56.8,59.1,10.376962334942911
112.98999999999978,57.0,59.3,10.37552501042262
113.98999999999978,56.8,59.3,10.36129216946873
114.98999999999978,57.2,59.5,10.375370725056628
115.98999999999978,57.2,59.7,10.401722121430664
116.98999999999978,57.2,59.9,10.39118892004956
117.98999999999978,57.2,60.1,10.41261697318186
118.98999999999978,57.2,60.1,10.403647605371964
119.98999999999978,57.5,60.1,10.4020082459904
120.98999999999978,57.5,60.1,10.41908224885962
121.98999999999978,57.5,60.1,10.411894698742527
122.98999999999978,57.5,60.1,10.400342313240024
123.98999999999978,57.9,60.3,10.413005573636958
124.98999999999978,57.9,60.3,10.41812574819296
125.98999999999978,57.9,60.5,10.420676007432723
126.98999999999978,57.9,60.5,10.438451957377088
127.98999999999978,57.9,60.5,10.428520713957612
128.98999999999978,57.9,60.7,10.430949656107616
130.0,57.9,60.7,10.449582107729588
130.98999999999978,58.1,60.7,10.457380773828298
131.98999999999978,58.5,61.1,10.43441654563422
132.98999999999978,58.7,61.3,10.419299900609705
133.98999999999978,58.3,60.9,10.45348940423551
134.98999999999978,58.5,61.1,10.450352665717956
135.98999999999978,58.5,61.1,10.435070346855968
136.98999999999978,58.7,61.3,10.444252087048223
137.98999999999978,58.7,61.3,10.452524394853844
138.98999999999978,58.7,61.3,10.45691261257937
139.98999999999978,58.7,61.5,10.46694485504274
140.98999999999978,58.7,61.5,10.484524270441629
141.98999999999978,58.7,61.5,10.461803413530337
142.98999999999978,59.3,61.7,10.463020768689644
143.98999999999978,59.1,61.5,10.49213960491606
144.98999999999978,59.1,61.7,10.495503904925956
145.98999999999978,59.1,61.9,10.493900015767714
146.98999999999978,59.1,61.9,10.483819626807884
147.98999999999978,59.1,62.1,10.493548254441643
148.98999999999978,59.5,62.1,10.507044520771846
149.98999999999978,59.5,62.1,10.488249928872303
150.98999999999978,57.9,59.5,6.901992356669474
151.98999999999978,57.5,58.5,6.124124062274789
152.98999999999978,57.2,58.5,6.116065834377248
153.98999999999978,57.2,58.5,6.016326448760638
154.98999999999978,57.2,58.5,6.219440835871964
155.98999999999978,56.8,58.1,6.08170191088143
156.98999999999978,56.4,57.7,6.0979071692747615
157.98999999999978,56.6,57.5,6.058185871560924
158.98999999999978,56.0,57.7,6.065033057642702
159.98999999999978,56.4,57.7,6.020990724336043
160.98999999999978,56.2,57.5,6.067329459501927
161.98999999999978,56.4,57.7,6.038021914990001
162.98999999999978,56.0,57.4,6.123699370155188
163.98999999999978,55.8,57.2,6.164558507770144
164.98999999999978,56.0,57.0,6.085520126781389
165.98999999999978,55.8,57.0,6.098914048812709
166.98999999999978,55.6,57.0,6.142992978231264
167.98999999999978,55.6,56.8,6.036324225461914
168.98999999999978,55.6,56.6,6.147977197842743
169.98999999999978,55.6,57.0,6.008969867748038
170.98999999999978,55.2,56.6,6.1037013629480334
171.98999999999978,55.4,56.6,6.0427092756515925
172.98999999999978,55.0,56.4,6.062916428752869
173.98999999999978,55.0,56.4,6.0938266595405945
174.98999999999978,54.8,56.6,5.966373225223282
175.98999999999978,55.0,56.4,6.02043309192859
176.98999999999978,55.0,56.4,5.994975612877871
177.98999999999978,54.6,56.2,6.007190551178717
178.98999999999978,54.6,56.2,6.000340057999123
179.98999999999978,54.6,55.8,5.999882733185877
180.98999999999975,54.4,55.8,5.966759440568111
181.98999999999975,54.4,55.8,6.0531542344255325
182.98999999999975,54.4,56.0,6.05543751735489
183.98999999999975,54.2,55.6,6.034113265523812
184.98999999999975,54.0,55.6,6.00398401769764
185.98999999999975,54.2,55.8,6.0071512780735565
186.98999999999975,54.2,55.4,6.0602923992210975
187.98999999999975,54.2,55.6,6.142325115532883
188.98999999999975,53.8,55.4,6.036743818719764
189.98999999999975,53.6,55.2,6.053643881567108
190.98999999999975,53.8,55.0,5.979770493702302
191.98999999999975,53.4,55.0,6.025877907233601
192.98999999999975,53.6,55.2,6.08615496333621
193.98999999999975,53.6,55.0,6.062392866692198
194.98999999999975,53.8,55.2,6.125056782129412
195.98999999999975,53.6,55.0,6.038035678646444
196.98999999999975,53.6,54.8,6.033387899488996
197.98999999999975,53.6,55.0,6.000182969305234
198.98999999999975,53.2,55.0,6.066006879925601
199.98999999999975,53.4,54.6,6.057475294503726
200.98999999999975,55.0,57.4,9.532896044966904
201.98999999999975,55.2,57.7,10.248750735646082
202.98999999999975,55.6,58.1,10.352410737370796
203.98999999999975,55.6,58.1,10.341465289879691
204.98999999999975,56.0,58.5,10.347721215744896
205.98999999999975,55.8,58.5,10.342539406969996
206.98999999999975,56.2,58.5,10.34772506888218
207.98999999999975,56.2,58.9,10.357350941003537
208.98999999999975,56.4,58.9,10.373821462660704
209.98999999999975,56.6,58.9,10.365734477228324
210.98999999999975,56.4,59.3,10.372092399552244
211.98999999999975,56.8,59.3,10.405906533231027
212.98999999999975,57.0,59.3,10.37738617069089
213.98999999999975,56.8,59.3,10.357469180183568
214.98999999999975,57.2,59.7,10.396397406273236
215.98999999999975,56.8,59.5,10.388377367384384
216.98999999999975,57.2,59.7,10.386934222371716
217.98999999999975,57.2,59.9,10.394952523250623
218.98999999999975,57.2,59.9,10.424261653532248
219.98999999999975,57.4,60.1,10.413506762922207
220.98999999999975,57.4,59.9,10.406432337403304
221.98999999999975,57.5,60.3,10.429033640261164
222.98999999999975,57.7,60.3,10.425161584570986
223.98999999999975,57.5,60.3,10.41668585238535
224.98999999999975,57.9,60.1,10.439682023173075
225.98999999999975,57.9,60.7,10.438912559831284
226.98999999999975,57.9,60.5,10.43351451523986
227.98999999999975,58.3,60.5,10.434227188551564
228.98999999999975,58.1,60.7,10.437446128755848
229.98999999999975,58.3,60.7,10.438160429082195
230.98999999999975,58.3,60.9,10.457795125395709
231.98999999999975,58.3,60.9,10.443792934221728
232.98999999999975,58.3,60.9,10.443210517981512
233.98999999999975,58.5,61.3,10.465007156976707
234.98999999999975,58.5,61.3,10.45815362790385
235.98999999999975,58.7,61.3,10.470185603507316
236.98999999999975,58.7,61.3,10.455009648973864
237.98999999999975,58.7,61.1,10.452252018586556
238.98999999999975,58.7,61.7,10.4693228748331
239.98999999999975,59.1,61.5,10.500835961802265
240.98999999999975,59.1,61.7,10.468607269684997
241.98999999999975,59.1,61.5,10.46266211298435
242.98999999999975,59.1,61.5,10.469887573960044
243.98999999999975,59.1,61.7,10.483408848131942
244.98999999999975,59.1,61.7,10.467674629301436
245.98999999999975,59.3,62.1,10.473548474530444
246.98999999999975,59.1,62.1,10.475367659627596
247.98999999999975,59.5,62.1,10.462745777859253
248.98999999999975,59.5,62.1,10.4826535021702
249.98999999999975,59.1,62.1,10.487786037136535
250.98999999999975,57.9,59.3,6.823984840642553
251.98999999999975,57.5,58.9,6.183218676360136
252.98999999999975,57.2,58.5,6.121919888015498
253.98999999999975,57.2,58.3,6.1016885375707375
254.98999999999975,57.0,58.1,6.015269236032844
255.98999999999975,56.8,58.1,6.086448281195044
256.9899999999998,56.6,57.9,6.018722650266202
257.9899999999998,56.4,57.7,6.102997219686467
258.9899999999998,56.4,57.7,6.154408298597871
259.9899999999998,56.4,57.9,6.019172733005048
260.9899999999998,56.4,57.5,6.087744699792354
261.9899999999998,56.2,57.4,5.9824743309253625
262.9899999999998,56.4,57.5,6.00141209236794
263.9899999999998,56.0,57.4,6.099865729086964
264.9899999999998,56.0,57.4,6.073911762312153
265.9899999999998,55.8,57.4,6.051545834577314
266.9899999999998,55.6,57.2,6.072225437217406
267.9899999999998,55.6,57.0,6.161991352292712
268.9899999999998,55.6,56.8,6.036252185379152
269.9899999999998,55.4,56.8,6.08741786750267
270.9899999999998,55.2,56.6,6.0289524502868135
271.9899999999998,55.2,56.8,6.106563115636239
272.9899999999998,55.4,56.8,6.124948453220685
273.9899999999998,55.2,56.4,6.050944046604601
274.9899999999998,55.2,56.6,6.04997770341073
275.9899999999998,55.0,56.4,5.996234332742631
276.9899999999998,54.8,56.2,6.067568564853903
277.9899999999998,54.8,56.2,6.10333141805978
278.9899999999998,55.0,56.2,5.968322610529483
279.9899999999998,54.8,56.2,6.086194734411302
280.9899999999998,54.8,56.2,6.074969133835069
281.9899999999998,54.4,55.8,5.961305601176857
282.9899999999998,54.4,55.8,6.023525869765359
283.9899999999998,54.4,55.8,5.9902239676429065
284.9899999999998,54.2,55.6,6.030533772916041
285.9899999999998,54.4,55.6,5.971775885472138
286.9899999999998,54.0,55.4,6.013377420664877
287.9899999999998,54.0,55.4,6.017166104376329
288.9899999999998,54.0,55.4,6.0047480140852745
289.9899999999998,54.0,55.6,6.025848432546551
290.9899999999998,54.0,55.4,5.989090679663312
291.9899999999998,53.8,55.2,6.0158037632114825
292.9899999999998,54.0,55.4,6.006415173097842
293.9899999999998,53.6,55.0,6.060462880062719
294.9899999999998,53.8,55.0,6.067204505559983
295.9899999999998,53.8,55.2,6.044442602161449
296.9899999999998,53.6,55.0,5.977444753256051
297.9899999999998,53.6,54.6,6.053426714317757
298.9899999999998,53.4,54.6,6.016667010983771
299.9899999999998,53.6,55.0,6.083050925655843


==> data/imx8b/pntrch-4M-100_1-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
0.37299999999999045,,,
0.5149999999999864,,,
0.9909999999999854,60.5,61.7,9.83556948553613
1.2350000000000136,,,
1.6870000000000118,,,
1.990000000000009,60.5,61.7,9.831225800842436
2.427000000000021,,,
2.458000000000027,,,
2.4950000000000045,,,
2.625,,,
2.990000000000009,60.5,61.7,9.833677436603967
3.0,,,
3.754000000000019,,,
3.9909999999999854,60.5,61.7,9.84032315630624
4.220000000000027,,,
4.312999999999988,,,
4.9909999999999854,60.5,61.7,9.833405948366268
5.012999999999977,,,
5.625999999999976,,,
5.990000000000009,60.5,61.7,9.849781941398952
6.11099999999999,,,
6.141999999999996,,,
6.271999999999991,,,
6.310999999999979,,,
6.939000000000021,,,
6.9909999999999854,60.5,61.7,9.835795818358804
7.531000000000006,,,
7.923999999999978,,,
7.9909999999999854,60.5,61.7,9.833308700617287
8.252999999999986,,,
8.790999999999997,,,
8.990000000000009,60.7,61.7,9.851913738020503
9.565999999999974,,,
9.793999999999983,,,
9.826000000000022,,,
9.990999999999985,60.5,62.1,9.812470836645993
9.99799999999999,,,
10.050000000000011,,,
10.879000000000019,,,
10.990000000000009,60.5,61.3,9.834127246326778
11.309000000000026,,,
11.629999999999995,,,
11.990000000000009,60.5,61.7,9.846153161989575
12.192999999999984,,,
12.567999999999984,,,
12.990999999999985,60.7,61.7,9.857425857054256
13.478000000000009,,,
13.505999999999972,,,
13.509999999999991,,,
13.684000000000026,,,
13.827999999999975,,,
13.990999999999985,60.5,61.7,9.834419763745387
14.819000000000017,,,
14.990000000000009,60.7,61.7,9.839300649407228
15.086999999999989,,,
15.33499999999998,,,
15.990999999999985,60.5,61.7,9.828905128935396
16.132000000000005,,,
16.346000000000004,,,
16.99000000000001,60.5,61.9,9.831811448228327
17.16300000000001,,,
17.194000000000017,,,
17.37099999999998,,,
17.446000000000026,,,
17.605000000000018,,,
17.990999999999985,60.5,61.7,9.834482520944375
18.759000000000015,,,
18.86500000000001,,,
18.990999999999985,60.5,61.7,9.832715244784978
19.04000000000002,,,
19.99000000000001,60.5,61.7,9.837753489836743
20.072000000000003,,,
20.124000000000024,,,
20.846000000000004,,,
20.87900000000002,,,
20.990999999999985,60.5,61.7,9.819644294856008
21.057000000000016,,,
21.38299999999998,,,
21.38499999999999,,,
21.99000000000001,60.7,62.1,9.833168247654939
22.641999999999996,,,
22.69799999999998,,,
22.744000000000028,,,
22.99000000000001,60.5,61.7,9.830258533620842
23.901999999999987,,,
23.990999999999985,60.7,61.7,9.846259597697436
24.011000000000024,,,
24.529999999999973,,,
24.562999999999988,,,
24.742999999999995,,,
24.990999999999985,60.5,61.7,9.825631781813048
25.161,,,
25.32499999999999,,,
25.99000000000001,60.3,61.7,9.838010879096638
26.420000000000016,,,
26.449000000000012,,,
26.637999999999977,,,
26.99000000000001,60.7,61.7,9.854463359940594
27.678999999999974,,,
27.951000000000022,,,
27.99000000000001,60.5,61.7,9.837971617935917
28.214,,,
28.247000000000014,,,
28.430000000000007,,,
28.93900000000002,,,
28.990999999999985,60.3,61.7,9.839454050408932
29.264999999999986,,,
29.990999999999985,60.5,61.9,9.849402736319153
30.153999999999996,,,
30.19799999999998,,,
30.577999999999975,,,
30.990999999999985,60.5,61.7,9.865015193674115
31.456999999999994,,,
31.89100000000002,,,
31.898000000000025,,,
31.930999999999983,,,
31.99000000000001,60.1,61.7,9.843143473276992
32.115999999999985,,,
32.716999999999985,,,
32.990999999999985,60.9,62.1,9.83953834453956
33.20400000000001,,,
33.858000000000004,,,
33.976,,,
33.990999999999985,60.7,61.7,9.836322564995926
34.51799999999997,,,
34.990999999999985,60.5,61.9,9.836303300731652
35.235000000000014,,,
35.581999999999994,,,
35.61500000000001,,,
35.80200000000002,,,
35.83100000000002,,,
35.990999999999985,60.5,61.9,9.85085757939719
36.495000000000005,,,
36.990999999999985,60.5,61.9,9.832543538025497
37.144000000000005,,,
37.56299999999999,,,
37.75400000000002,,,
37.990999999999985,60.5,61.9,9.833061624788984
38.456999999999994,,,
38.990999999999985,60.5,61.9,9.838919008906064
39.01299999999998,,,
39.26600000000002,,,
39.29899999999998,,,
39.488999999999976,,,
39.76999999999998,,,
39.99000000000001,60.7,61.7,9.83070469863384
40.27199999999999,,,
40.990999999999985,60.7,61.9,9.835708377468709
41.08300000000003,,,
41.269000000000005,,,
41.53199999999998,,,
41.990999999999985,60.7,61.7,9.846594448779893
42.39699999999999,,,
42.791,,,
42.94999999999999,,,
42.983000000000004,,,
42.99000000000001,60.5,61.9,9.8533591421105
43.17500000000001,,,
43.70999999999998,,,
43.990999999999985,60.7,61.9,9.846247682032697
44.05000000000001,,,
44.97199999999998,,,
44.99000000000001,60.9,62.1,9.831497423299275
45.023000000000025,,,
45.309000000000026,,,
45.99000000000001,60.7,61.9,9.847351551906733
46.33600000000001,,,
46.56900000000002,,,
46.634000000000015,,,
46.668000000000006,,,
46.86099999999999,,,
46.990999999999985,60.9,61.7,9.843451070746644
47.649,,,
47.827999999999975,,,
47.990999999999985,60.9,61.9,9.835047548613325
48.67700000000002,,,
48.96300000000002,,,
48.990999999999985,60.9,62.1,9.847997264475591
49.08699999999999,,,
49.99000000000001,60.9,61.7,9.854981837559965
50.27600000000001,,,
50.317999999999984,,,
50.346000000000004,,,
50.351999999999975,,,
50.548,,,
50.990999999999985,60.7,62.1,9.840016899052632
51.589,,,
51.60500000000002,,,
51.99000000000001,60.7,61.7,9.852861405920146
52.38299999999998,,,
52.863999999999976,,,
52.90199999999999,,,
52.990999999999985,60.5,61.5,9.828809531209918
53.990999999999985,60.9,61.7,9.83112313188083
54.000999999999976,,,
54.036,,,
54.124000000000024,,,
54.21600000000001,,,
54.235000000000014,,,
54.990999999999985,60.7,61.7,9.839652353181767
55.38299999999998,,,
55.528999999999996,,,
55.99000000000001,60.9,61.7,9.842582409598757
56.08800000000002,,,
56.641999999999996,,,
56.841999999999985,,,
56.990999999999985,60.5,61.7,9.83500007882503
57.685,,,
57.72000000000003,,,
57.90100000000001,,,
57.92099999999999,,,
57.990999999999985,60.9,61.7,9.814982736488636
58.156000000000006,,,
58.990999999999985,60.9,61.9,9.833560517920752
59.161,,,
59.468999999999994,,,
59.791,,,
59.990999999999985,60.7,61.9,9.847314017282843
60.420000000000016,,,
60.78199999999998,,,
60.990999999999985,60.5,61.7,9.80841754485236
61.36900000000003,,,
61.403999999999996,,,
61.60700000000003,,,
61.678999999999974,,,
61.99000000000001,60.7,61.7,9.829543870357604
62.09500000000003,,,
62.93799999999999,,,
62.99000000000001,60.9,61.7,9.810314646329118
63.40899999999999,,,
63.49599999999998,,,
63.990999999999985,60.5,61.7,9.841738347343938
64.197,,,
64.72199999999998,,,
64.99000000000001,60.5,61.7,9.843195162745664
65.053,,,
65.08800000000002,,,
65.29399999999998,,,
65.457,,,
65.99000000000001,60.7,61.7,9.864476467374368
66.03500000000003,,,
66.71600000000001,,,
66.99000000000001,60.5,61.9,9.84758052631195
67.202,,,
67.34800000000001,,,
67.97500000000002,,,
67.99000000000001,60.9,62.1,9.847598585927646
68.66199999999998,,,
68.73700000000002,,,
68.77199999999999,,,
68.98000000000002,,,
68.99000000000001,60.9,61.9,9.843704970961085
69.23399999999998,,,
69.97500000000002,,,
69.99099999999999,60.9,61.7,9.852865575462587
70.49400000000003,,,
70.904,,,
70.99099999999999,60.9,61.7,9.832299890748473
71.28800000000001,,,
71.75299999999999,,,
71.99000000000001,60.7,61.9,9.833910446773944
72.42099999999999,,,
72.45600000000002,,,
72.601,,,
72.66699999999997,,,
72.99000000000001,60.9,62.1,9.832875608871246
73.012,,,
73.91500000000002,,,
73.99099999999999,60.5,61.7,9.820227694362309
74.27100000000002,,,
74.61099999999999,,,
74.99099999999999,60.7,61.9,9.84219483141357
75.22800000000001,,,
75.531,,,
75.99000000000001,60.7,61.9,9.851451901210496
76.10500000000002,,,
76.14100000000002,,,
76.35300000000001,,,
76.541,,,
76.79000000000002,,,
76.99000000000001,60.5,61.7,9.84923550980583
77.85399999999998,,,
77.99000000000001,60.7,62.1,9.829181929682337
78.04899999999998,,,
78.31599999999997,,,
78.99099999999999,60.7,61.9,9.844821490431038
79.168,,,
79.30799999999999,,,
79.78899999999999,,,
79.82499999999999,,,
79.99099999999999,60.5,61.7,9.839191772584472
80.04000000000002,,,
80.481,,,
80.56700000000001,,,
80.99000000000001,60.7,61.7,9.845862101635007
81.79399999999998,,,
81.827,,,
81.99000000000001,60.7,61.7,9.850993801064096
82.02199999999999,,,
82.99000000000001,60.7,61.7,9.854533465521737
83.08600000000001,,,
83.10700000000003,,,
83.47300000000001,,,
83.50900000000001,,,
83.726,,,
83.99000000000001,60.7,61.7,9.840874704018612
84.34500000000003,,,
84.42000000000002,,,
84.99099999999999,60.5,61.7,9.845070435093438
85.60399999999998,,,
85.72500000000002,,,
85.73399999999998,,,
85.99099999999999,60.5,61.9,9.86484950863988
86.86399999999998,,,
86.99099999999999,60.5,61.7,9.833485422594004
87.04700000000003,,,
87.15699999999998,,,
87.19299999999998,,,
87.41300000000001,,,
87.99000000000001,60.9,61.9,9.827334490837076
88.12299999999999,,,
88.36000000000001,,,
88.99099999999999,60.7,61.7,9.837542074072768
89.382,,,
89.43099999999998,,,
89.673,,,
89.99000000000001,60.5,61.7,9.83156139688313
90.64100000000002,,,
90.83999999999997,,,
90.87700000000001,,,
90.98599999999999,,,
90.99000000000001,60.5,61.7,9.851563467160219
91.09899999999999,,,
91.90100000000001,,,
91.99099999999999,60.9,61.7,9.845960310778395
92.30000000000001,,,
92.99099999999999,60.7,61.7,9.83918013568518
93.13600000000002,,,
93.16000000000003,,,
93.613,,,
93.99000000000001,60.5,61.7,9.835935769127646
94.41899999999998,,,
94.524,,,
94.56099999999998,,,
94.786,,,
94.92599999999999,,,
94.99000000000001,60.9,61.7,9.829038041818928
95.678,,,
95.99099999999999,60.7,61.7,9.842983803213954
96.23899999999998,,,
96.84100000000001,,,
96.93799999999999,,,
96.99099999999999,60.9,61.9,9.833744471584387
97.553,,,
97.99000000000001,60.7,61.7,9.844143758550036
98.197,,,
98.20800000000003,,,
98.24599999999998,,,
98.47199999999998,,,
98.86599999999999,,,
98.99099999999999,60.5,61.7,9.847239588798974
99.45600000000002,,,
99.99000000000001,60.7,61.7,9.8381738208357
100.17899999999997,,,
100.54599999999999,,,
100.71499999999997,,,
100.99000000000001,60.5,62.1,9.829724639268154
101.49200000000002,,,
101.892,,,
101.93,,,
101.97500000000002,,,
101.99099999999999,60.5,61.7,9.832483178174824
102.15899999999999,,,
102.80599999999998,,,
102.99099999999999,60.5,61.7,9.829896420068284
103.23399999999998,,,
103.99000000000001,60.5,61.7,9.82721053695175
104.11900000000003,,,
104.25099999999998,,,
104.493,,,
104.99000000000001,60.9,61.7,9.834020466100096
105.43200000000002,,,
105.57600000000002,,,
105.61399999999998,,,
105.75200000000001,,,
105.84500000000003,,,
105.99099999999999,60.5,61.7,9.844523040574305
106.745,,,
106.99000000000001,60.7,61.7,9.850274913678172
107.012,,,
107.95400000000001,,,
107.99000000000001,60.9,61.7,9.830587175977909
108.05799999999999,,,
108.27100000000002,,,
108.99099999999999,60.7,62.1,9.835769287623384
109.25999999999999,,,
109.298,,,
109.37200000000001,,,
109.52999999999997,,,
109.531,,,
109.99099999999999,60.7,62.1,9.84696878844354
110.685,,,
110.78899999999999,,,
110.99099999999999,60.5,61.9,9.840435685643952
111.66000000000003,,,
111.99099999999999,60.7,61.7,9.828997987973029
111.99799999999999,,,
112.048,,,
112.94400000000002,,,
112.98200000000003,,,
112.99000000000001,60.5,61.7,9.85155802997651
113.21800000000002,,,
113.30799999999999,,,
113.31099999999998,,,
113.99099999999999,60.7,62.1,9.838797684283012
114.56700000000001,,,
114.62400000000002,,,
114.99000000000001,60.5,61.7,9.853754619478485
115.36500000000001,,,
115.82600000000002,,,
115.93700000000001,,,
115.99000000000001,60.7,62.1,9.83482995294638
116.62799999999999,,,
116.666,,,
116.904,,,
116.99000000000001,60.9,61.9,9.831979807275653
117.08499999999998,,,
117.25099999999998,,,
117.99099999999999,60.9,61.9,9.833515994964035
118.34500000000003,,,
118.56400000000002,,,
118.99099999999999,60.9,61.7,9.842585298056777
119.07100000000003,,,
119.60399999999998,,,
119.87700000000001,,,
119.99000000000001,60.9,62.1,9.848778700145695
120.31200000000001,,,
120.351,,,
120.59100000000001,,,
120.863,,,
120.99099999999999,60.9,62.1,9.836826263212687
121.19,,,
121.99099999999999,60.7,61.7,9.839084756210163
122.12299999999999,,,
122.50400000000002,,,
122.774,,,
122.99099999999999,60.7,61.7,9.836863685056652
123.382,,,
123.81700000000001,,,
123.99099999999999,60.5,62.1,9.854495333167952
123.995,,,
124.03500000000003,,,
124.27800000000002,,,
124.64100000000002,,,
124.99099999999999,60.7,61.7,9.844563890008438
125.13,,,
125.89999999999998,,,
125.99099999999999,60.5,61.9,9.846185464498609
126.44299999999998,,,
126.47899999999998,,,
126.99099999999999,60.7,62.1,9.828615804765539
127.16000000000003,,,
127.67899999999997,,,
127.719,,,
127.75599999999997,,,
127.964,,,
127.99000000000001,60.5,61.7,9.840654232902763
128.41899999999998,,,
128.99099999999999,60.5,61.7,9.85536894058733
129.07,,,
129.678,,,
129.99099999999999,60.9,62.1,9.831238085739331
130.185,,,
130.38299999999998,,,
130.937,,,
130.99,60.7,61.9,9.837504793688947
131.363,,,
131.40300000000002,,,
131.651,,,
131.69600000000003,,,
131.99,60.9,61.9,9.86421255119472
132.197,,,
132.99099999999999,60.9,62.1,9.838670096131956
133.00900000000001,,,
133.45600000000002,,,
133.88799999999998,,,
133.99099999999999,60.9,62.1,9.848066654896094
134.322,,,
134.71499999999997,,,
134.99099999999999,60.5,61.9,9.841048093957117
135.04700000000003,,,
135.087,,,
135.337,,,
135.63600000000002,,,
135.974,,,
135.99,60.9,62.1,9.84314896180134
136.949,,,
136.99,60.5,61.7,9.833806462609424
137.23399999999998,,,
137.59300000000002,,,
137.99,60.9,62.1,9.85793221227816
138.262,,,
138.493,,,
138.731,,,
138.77100000000002,,,
138.99099999999999,60.9,62.1,9.853638348046436
139.024,,,
139.575,,,
139.752,,,
139.99,60.9,62.1,9.844086500261454
140.889,,,
140.99099999999999,60.9,61.7,9.823085401558366
141.01100000000002,,,
141.298,,,
141.99099999999999,60.5,62.1,9.840118185682625
142.202,,,
142.27100000000002,,,
142.41500000000002,,,
142.45499999999998,,,
142.70999999999998,,,
142.99099999999999,60.5,61.7,9.83762257612709
143.515,,,
143.52999999999997,,,
143.99099999999999,60.5,61.7,9.864880924947952
144.789,,,
144.82799999999997,,,
144.99099999999999,60.7,61.7,9.828320052788344
145.00400000000002,,,
145.99099999999999,60.7,61.9,9.835904648326627
146.048,,,
146.099,,,
146.139,,,
146.142,,,
146.397,,,
146.99099999999999,60.7,61.9,9.845289388453127
147.30700000000002,,,
147.45499999999998,,,
147.99099999999999,60.7,61.7,9.847311214047629
148.56599999999997,,,
148.70800000000003,,,
148.76799999999997,,,
148.99,60.5,61.9,9.83995361920426
149.78199999999998,,,
149.82299999999998,,,
149.82600000000002,,,
149.99099999999999,60.9,61.7,9.827592856992212
150.08100000000002,,,
150.08300000000003,,,
150.99,60.5,61.7,9.828896499700996
151.08499999999998,,,
151.39499999999998,,,
151.99099999999999,60.7,61.9,9.845896674501677
152.344,,,
152.413,,,
152.70800000000003,,,
152.99099999999999,60.5,61.7,9.835232686196296
153.46699999999998,,,
153.507,,,
153.603,,,
153.769,,,
153.99,60.7,62.1,9.845497555189858
154.02100000000002,,,
154.863,,,
154.99099999999999,60.5,61.9,9.84360196254792
155.334,,,
155.99,60.7,61.9,9.834876765653929
156.11900000000003,,,
156.122,,,
156.64800000000002,,,
156.99099999999999,60.7,62.1,9.830488910796031
157.151,,,
157.192,,,
157.382,,,
157.45600000000002,,,
157.961,,,
157.99,60.9,62.1,9.844180085500101
158.64100000000002,,,
158.99099999999999,60.9,62.1,9.842863841342329
159.274,,,
159.822,,,
159.89999999999998,,,
159.99099999999999,60.7,61.7,9.84926981553376
160.587,,,
160.834,,,
160.875,,,
160.99099999999999,60.7,61.9,9.844399031592644
161.14299999999997,,,
161.16000000000003,,,
161.901,,,
161.99099999999999,60.5,61.9,9.844948991928364
162.41899999999998,,,
162.99099999999999,60.5,61.9,9.84402994019082
163.214,,,
163.527,,,
163.678,,,
163.99,60.9,61.9,9.831858856382896
164.51799999999997,,,
164.527,,,
164.56,,,
164.829,,,
164.937,,,
164.99,60.7,61.9,9.830046487556755
165.83999999999997,,,
165.99099999999999,60.9,62.1,9.84530208465109
166.197,,,
166.99099999999999,60.9,62.1,9.839692765604779
167.154,,,
167.23200000000003,,,
167.45600000000002,,,
167.99,60.5,62.1,9.850753199326709
168.20299999999997,,,
168.24599999999998,,,
168.46699999999998,,,
168.514,,,
168.71499999999997,,,
168.99099999999999,60.9,62.1,9.844530582627742
169.77999999999997,,,
169.974,,,
169.99,60.9,62.1,9.84399866838381
170.937,,,
170.99099999999999,60.5,61.7,9.8419758499641
171.09300000000002,,,
171.23399999999998,,,
171.88600000000002,,,
171.93200000000002,,,
171.99099999999999,60.7,61.7,9.836870057436977
172.19799999999998,,,
172.40699999999998,,,
172.493,,,
172.99099999999999,60.5,61.9,9.848177292242692
173.72000000000003,,,
173.752,,,
173.99,60.9,62.1,9.833526807661723
174.64299999999997,,,
174.99,60.9,61.9,9.853320331610789
175.01100000000002,,,
175.03300000000002,,,
175.57,,,
175.618,,,
175.882,,,
175.99,60.9,61.7,9.846577136400253
176.26999999999998,,,
176.34699999999998,,,
176.99099999999999,60.7,61.9,9.83691772369479
177.52999999999997,,,
177.66000000000003,,,
177.99,60.5,61.7,9.82596748467178
178.349,,,
178.789,,,
178.973,,,
178.99,60.9,61.7,9.843247818400824
179.255,,,
179.305,,,
179.567,,,
179.99,60.9,61.9,9.852472154573839
180.048,,,
180.286,,,
180.99099999999999,60.7,61.7,9.852160284401394
181.30700000000002,,,
181.60000000000002,,,
181.99099999999999,60.9,61.7,9.85192068685287
182.05399999999997,,,
182.567,,,
182.913,,,
182.938,,,
182.99,60.7,62.1,9.853350095617941
182.99200000000002,,,
183.252,,,
183.82600000000002,,,
183.99,60.5,62.1,9.829643217131862
184.226,,,
184.99,60.5,61.7,9.838688180932456
185.08499999999998,,,
185.54000000000002,,,
185.757,,,
185.99099999999999,60.7,61.9,9.853179190492655
186.344,,,
186.622,,,
186.67399999999998,,,
186.853,,,
186.938,,,
186.99,60.9,61.9,9.857963089971625
187.60399999999998,,,
187.99,60.5,61.9,9.839944600422282
188.166,,,
188.863,,,
188.99,60.9,61.9,9.84631227624227
189.462,,,
189.47899999999998,,,
189.99,60.7,61.7,9.864143967085543
190.122,,,
190.30599999999998,,,
190.35899999999998,,,
190.62400000000002,,,
190.79199999999997,,,
190.99099999999999,60.7,61.7,9.848126407355249
191.38099999999997,,,
191.99,60.7,61.7,9.856607693719099
192.106,,,
192.64100000000002,,,
192.99099999999999,60.5,62.1,9.847535166610005
193.16699999999997,,,
193.41899999999998,,,
193.89999999999998,,,
193.99,60.9,61.7,9.8527238384489
193.99200000000002,,,
194.043,,,
194.31099999999998,,,
194.73200000000003,,,
194.99,60.9,62.1,9.863076258064163
195.159,,,
195.99,60.7,61.9,9.827385137077261
196.04500000000002,,,
196.418,,,
196.87099999999998,,,
196.99099999999999,60.5,62.1,9.843374290641789
197.35899999999998,,,
197.67399999999998,,,
197.678,,,
197.72699999999998,,,
197.99099999999999,60.9,61.9,9.853533100593845
197.998,,,
198.67200000000003,,,
198.937,,,
198.99,60.7,61.9,9.844228020813937
199.985,,,
199.99,60.5,62.1,9.839409448287649
200.19600000000003,,,
200.57600000000002,,,
200.99099999999999,60.9,62.1,9.837391982858936
201.298,,,
201.358,,,
201.411,,,
201.45499999999998,,,
201.68400000000003,,,
201.99099999999999,60.5,61.9,9.849855006369753
202.61200000000002,,,
202.71499999999997,,,
202.99,60.5,62.1,9.827658204814176
203.925,,,
203.974,,,
203.99099999999999,60.5,61.7,9.839457173091823
204.28300000000002,,,
204.99099999999999,60.7,61.9,9.842757457488226
205.04199999999997,,,
205.09500000000003,,,
205.233,,,
205.238,,,
205.37,,,
205.99,60.5,61.7,9.856661474784104
206.49200000000002,,,
206.551,,,
206.99,60.9,61.9,9.83958988951863
207.75099999999998,,,
207.86399999999998,,,
207.985,,,
207.99,60.9,61.7,9.82964258341286
208.72500000000002,,,
208.779,,,
208.99,60.7,61.7,9.824961257615398
209.01100000000002,,,
209.05700000000002,,,
209.178,,,
209.99,60.7,62.1,9.83629999038004
210.26999999999998,,,
210.49099999999999,,,
210.99,60.9,62.1,9.849206497921008
211.529,,,
211.69099999999997,,,
211.80399999999997,,,
211.99099999999999,60.9,62.1,9.840805314322598
212.409,,,
212.46299999999997,,,
212.74300000000005,,,
212.788,,,
212.99099999999999,60.9,62.1,9.823664895187811
213.11699999999996,,,
213.99,60.7,62.1,9.843418576600055
214.048,,,
214.43100000000004,,,
214.99099999999999,60.9,61.9,9.844533726743732
215.30700000000002,,,
215.399,,,
215.74400000000003,,,
215.99099999999999,60.7,62.1,9.842849845292143
216.09299999999996,,,
216.14700000000005,,,
216.42999999999995,,,
216.56600000000003,,,
216.99099999999999,61.1,62.1,9.832048373660509
217.05700000000002,,,
217.82500000000005,,,
217.99099999999999,60.9,61.9,9.83739631099395
218.37,,,
218.99,60.9,62.1,9.833808652396348
219.08500000000004,,,
219.10400000000004,,,
219.68399999999997,,,
219.77700000000004,,,
219.83100000000002,,,
219.99,60.7,61.9,9.864347103165272
220.11699999999996,,,
220.34400000000005,,,
220.99,60.9,61.9,9.85846675518481
220.99699999999996,,,
221.60299999999995,,,
221.99099999999999,60.9,61.7,9.849207578764483
222.30999999999995,,,
222.80700000000002,,,
222.86199999999997,,,
222.99099999999999,60.9,62.1,9.84136184895959
223.461,,,
223.515,,,
223.62300000000005,,,
223.803,,,
223.99099999999999,60.9,62.1,9.844371047963353
224.12199999999996,,,
224.937,,,
224.99099999999999,60.9,61.9,9.822279198544699
225.38099999999997,,,
225.99099999999999,60.7,61.9,9.849578623113755
226.25,,,
226.51199999999994,,,
226.64,,,
226.99,60.9,62.1,9.862895490230251
227.14499999999998,,,
227.19899999999996,,,
227.48900000000003,,,
227.563,,,
227.899,,,
227.99099999999999,60.5,62.1,9.83525742909787
228.87599999999998,,,
228.99099999999999,60.7,62.1,9.832566198614009
229.159,,,
229.99,60.9,62.1,9.87187000542181
230.19000000000005,,,
230.21699999999998,,,
230.418,,,
230.82899999999995,,,
230.88300000000004,,,
230.99,60.7,62.1,9.843982159209641
231.17600000000004,,,
231.50300000000004,,,
231.67700000000002,,,
231.99099999999999,60.7,61.7,9.867056648513248
232.81600000000003,,,
232.93600000000004,,,
232.99,60.7,61.7,9.839555867761712
233.91999999999996,,,
233.99099999999999,60.7,61.7,9.850705001427684
234.12900000000002,,,
234.19600000000003,,,
234.51300000000003,,,
234.567,,,
234.86199999999997,,,
234.99,60.9,62.1,9.84710446400442
235.44299999999998,,,
235.45500000000004,,,
235.99099999999999,60.7,62.1,9.851741582423838
236.71400000000006,,,
236.75599999999997,,,
236.99,60.9,62.1,9.825200006665131
237.62599999999998,,,
237.97299999999996,,,
237.99,60.9,62.1,9.849154608252839
238.06899999999996,,,
238.197,,,
238.25099999999998,,,
238.54899999999998,,,
238.99099999999999,60.5,61.7,9.838055814967737
239.23199999999997,,,
239.38199999999995,,,
239.99099999999999,60.9,61.7,9.846431594383336
240.49199999999996,,,
240.69600000000003,,,
240.99,60.7,62.1,9.829729307006268
241.33100000000002,,,
241.75099999999998,,,
241.88,,,
241.93499999999995,,,
241.99,60.5,61.7,9.84506032955415
242.00900000000001,,,
242.235,,,
242.99,60.7,61.7,9.848656739281992
243.01,,,
243.322,,,
243.99,60.7,62.1,9.871320116367679
244.269,,,
244.635,,,
244.99,60.7,61.9,9.840229619628108
245.03599999999994,,,
245.529,,,
245.56399999999996,,,
245.62,,,
245.92100000000005,,,
245.94899999999996,,,
245.99099999999999,60.9,62.1,9.849486592708834
246.788,,,
246.99,60.9,61.7,9.8456861694118
247.26199999999994,,,
247.99099999999999,60.7,62.1,9.836440032272757
248.04700000000003,,,
248.57500000000005,,,
248.73900000000003,,,
248.99,60.7,61.9,9.830255229005292
249.24800000000005,,,
249.30399999999997,,,
249.30600000000004,,,
249.60799999999995,,,
249.88800000000003,,,
249.99099999999999,60.9,61.9,9.859126413984958
250.56600000000003,,,
250.99099999999999,60.5,61.9,9.855107640416232
251.202,,,
251.82500000000005,,,
251.99,60.9,62.1,9.865340847305925
252.44500000000005,,,
252.515,,,
252.93200000000002,,,
252.98800000000006,,,
252.99,60.7,61.9,9.852845989432492
253.08399999999995,,,
253.29499999999996,,,
253.82799999999997,,,
253.99099999999999,60.7,61.9,9.859801062205438
254.34299999999996,,,
254.99099999999999,60.7,62.1,9.84956618456729
255.14200000000005,,,
255.60299999999995,,,
255.99,60.7,61.9,9.84237349453091
256.15099999999995,,,
256.45500000000004,,,
256.616,,,
256.672,,,
256.86199999999997,,,
256.981,,,
256.99,60.9,62.1,9.839062854221908
257.76800000000003,,,
257.99,60.5,61.9,9.844585161941543
258.121,,,
258.991,60.9,62.1,9.862540319449632
259.081,,,
259.38,,,
259.85400000000004,,,
259.991,60.9,61.9,9.845545070072696
260.29999999999995,,,
260.356,,,
260.394,,,
260.64,,,
260.668,,,
260.99,60.9,62.1,9.841107270719796
261.70799999999997,,,
261.899,,,
261.99,60.7,62.1,9.840481338106558
262.99,60.5,61.9,9.846263770144065
263.02099999999996,,,
263.158,,,
263.55999999999995,,,
263.98400000000004,,,
263.99,60.7,62.1,9.827200980035103
264.03999999999996,,,
264.33399999999995,,,
264.35400000000004,,,
264.41700000000003,,,
264.991,60.7,62.1,9.849106493097588
265.64700000000005,,,
265.677,,,
265.99,60.7,61.7,9.845288254075017
266.93600000000004,,,
266.961,,,
266.991,60.7,61.7,9.846292366629823
267.26599999999996,,,
267.668,,,
267.72400000000005,,,
267.991,60.7,61.7,9.845801789633185
268.03999999999996,,,
268.19500000000005,,,
268.274,,,
268.991,60.7,62.1,9.844503600193134
269.45399999999995,,,
269.587,,,
269.99,60.9,62.1,9.842510699941236
270.71400000000006,,,
270.9,,,
270.96900000000005,,,
270.99,60.9,62.1,9.828965458558114
271.352,,,
271.409,,,
271.727,,,
271.97299999999996,,,
271.991,60.9,62.1,9.854943105449282
272.21400000000006,,,
272.99,60.9,62.1,9.856721218299688
273.23199999999997,,,
273.52700000000004,,,
273.99,60.7,61.7,9.842080431349814
274.491,,,
274.674,,,
274.84000000000003,,,
274.99,60.7,62.1,9.844182641193544
275.03599999999994,,,
275.09299999999996,,,
275.413,,,
275.751,,,
275.99,60.9,62.1,9.85930175409571
276.153,,,
276.99,60.7,61.9,9.864918976401782
277.01,,,
277.466,,,
277.991,60.7,62.1,9.839646845299358
278.269,,,
278.38,,,
278.72,,,
278.77700000000004,,,
278.78,,,
278.991,60.9,61.9,9.831038919259056
279.1,,,
279.528,,,
279.99,60.5,62.1,9.851041045951405
280.09299999999996,,,
280.788,,,
280.991,60.9,62.1,9.8489096191059
281.40599999999995,,,
281.99,60.9,62.1,9.830657359440151
282.047,,,
282.08500000000004,,,
282.404,,,
282.461,,,
282.71900000000005,,,
282.78599999999994,,,
282.99,60.9,62.1,9.839656891211703
283.30600000000004,,,
283.99,60.5,62.1,9.821649124928117
284.03200000000004,,,
284.56500000000005,,,
284.99,60.7,62.1,9.841827099494607
285.346,,,
285.789,,,
285.82500000000005,,,
285.991,60.7,61.9,9.870638724995963
286.08799999999997,,,
286.145,,,
286.47299999999996,,,
286.659,,,
286.99,60.7,61.7,9.827476153915132
287.08399999999995,,,
287.972,,,
287.99,60.5,61.7,9.830803775344958
288.34299999999996,,,
288.99,60.9,62.1,9.849682934732492
289.28499999999997,,,
289.494,,,
289.602,,,
289.77200000000005,,,
289.82899999999995,,,
289.991,60.5,61.7,9.83831438023492
290.159,,,
290.59900000000005,,,
290.861,,,
290.991,60.7,61.7,9.835310562636169
291.91200000000003,,,
291.991,60.9,61.9,9.82965959645404
292.121,,,
292.991,60.7,62.1,9.854339849618137
293.19899999999996,,,
293.225,,,
293.38,,,
293.456,,,
293.51300000000003,,,
293.845,,,
293.991,60.9,62.1,9.84833853735776
294.538,,,
294.639,,,
294.991,60.9,62.1,9.834107453861353
295.852,,,
295.898,,,
295.991,60.7,61.9,9.833415825172994
296.904,,,
296.991,60.9,62.1,9.825751803070316
297.14,,,
297.158,,,
297.16499999999996,,,
297.198,,,
297.53200000000004,,,
297.991,60.9,61.9,9.85673779939892
298.41700000000003,,,
298.47799999999995,,,
298.99,60.9,62.5,9.861600207581366
299.67600000000004,,,
299.79100000000005,,,
299.99,60.9,61.7,9.844618542303051


==> data/imx8b/pntrch-4M-50_50_1-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
0.9909999999999854,50.5,50.1,7.024273800284803
1.990000000000009,50.1,50.1,6.997989214242294
2.990000000000009,50.3,50.3,7.043336483110771
3.9909999999999854,50.3,50.5,7.032618720677292
4.990000000000009,50.3,50.3,6.981548070834814
5.990000000000009,50.3,50.1,7.041477798858161
6.9909999999999854,50.5,50.3,6.993686246793585
7.990000000000009,50.3,50.3,7.0378329848505
8.990999999999985,50.3,50.3,6.995214240591179
9.990999999999984,50.3,50.1,6.980125880102052
10.990000000000007,50.3,50.3,7.046453470586799
11.990000000000007,50.5,50.5,7.033510427825294
12.990000000000007,50.7,50.3,7.055267679652356
13.990999999999984,50.3,50.7,7.021649364334441
14.990000000000007,50.5,50.3,6.96897309395052
15.990999999999984,50.5,50.3,6.967680972665401
16.990999999999985,50.3,50.3,6.987504997798683
17.99000000000001,50.5,50.3,7.0007128786681285
18.99000000000001,50.7,50.3,7.001746009411565
19.99000000000001,50.7,50.5,6.9732241862959015
20.99000000000001,50.7,50.5,7.0347792257329935
21.990999999999985,50.3,50.5,7.031268262276135
22.99000000000001,50.5,50.5,7.062336580308068
23.99000000000001,50.5,50.5,7.04088071009816
24.990999999999985,50.3,50.5,7.032163884780329
25.990999999999985,50.7,50.5,7.032625272454466
26.990999999999985,50.3,50.3,6.974665446902045
27.99000000000001,50.3,50.5,6.995644859937912
28.99000000000001,50.7,50.5,6.999294895807202
29.99000000000001,50.5,50.5,6.982120259742655
30.990999999999985,50.7,50.7,7.031730139619664
31.99000000000001,50.7,50.7,7.079029717143124
32.99000000000001,50.5,50.5,6.989690224049255
33.990999999999985,50.7,50.5,7.026900369320826
34.99000000000001,50.3,50.5,6.98899162040474
35.99000000000001,50.5,50.7,7.01464975639485
36.99099999999999,50.3,50.7,7.032539207191343
37.99099999999999,50.7,50.5,7.06061513331276
38.99000000000001,50.3,50.5,6.988301385216022
39.99099999999999,50.7,50.3,6.978230957016419
40.99000000000001,50.3,50.3,7.032582153915135
41.99000000000001,50.7,50.3,7.055204370955934
42.99099999999999,50.3,50.5,7.0351776719171015
43.99000000000001,50.7,50.5,7.029986051095665
44.99000000000001,50.3,50.3,7.031127824384948
45.99000000000001,50.3,50.3,7.027275681358982
46.99099999999999,50.3,50.5,7.0309275624287055
47.99099999999999,50.5,50.3,7.043004227207208
48.99099999999999,50.5,50.5,7.043787879895649
49.99000000000001,50.5,50.5,7.049357127063852
50.99000000000001,50.3,50.3,7.025803286595266
51.99000000000001,50.3,50.5,7.046606202237157
52.99000000000001,50.3,50.5,7.046240443383244
53.99000000000001,50.5,50.5,7.007531738051283
54.99099999999999,49.9,50.1,7.015140527970448
55.99099999999999,50.3,50.3,7.0439190978234665
56.99099999999999,50.5,50.5,7.036487585210689
57.99099999999999,50.3,50.5,7.037836496551011
58.99000000000001,50.3,50.3,7.032001573990407
59.99000000000001,50.3,50.3,7.030806744518058
60.99099999999999,50.3,50.3,7.044555995085665
61.99000000000001,50.3,50.5,7.034343466222789
62.99000000000001,50.7,50.5,7.020670343296397
63.99099999999999,50.5,50.3,7.027826170414872
64.99000000000001,50.3,50.1,7.03171792275389
65.99099999999999,50.3,50.3,7.038017355936568
66.99099999999999,50.3,50.5,7.044101466858357
67.99000000000001,50.3,50.1,7.086213457276255
68.99000000000001,50.3,50.3,7.018726945197545
69.99099999999999,50.3,50.3,7.028675799208348
70.99099999999999,50.7,50.5,6.985784454668454
71.99099999999999,50.3,50.3,7.029025206516617
72.99000000000001,50.7,50.5,7.01160905498425
73.99000000000001,50.5,50.5,7.030874662195782
74.99000000000001,50.5,50.3,7.028536859264752
75.99099999999999,50.5,50.5,7.038581769058928
76.99099999999999,50.3,50.1,7.033191583846921
77.99000000000001,50.5,50.3,6.984509559301399
78.99000000000001,50.3,50.5,7.026019066054432
79.99000000000001,50.3,50.7,7.053909072880806
80.99000000000001,50.5,50.5,7.034754403093498
81.99099999999999,50.5,50.5,6.981458289116218
82.99099999999999,50.3,50.3,7.018792210041643
83.99099999999999,50.3,50.5,7.029274107249728
84.99000000000001,50.7,50.3,7.021684829997385
85.99099999999999,50.7,50.5,7.023057815773839
86.99099999999999,50.7,50.5,7.032065969961601
87.99000000000001,50.5,50.5,7.022940820848447
88.99000000000001,50.7,50.5,7.031623686961141
89.99099999999999,50.7,50.5,6.982362183057242
90.99,50.3,50.3,7.029834032230176
91.99,50.5,50.3,7.007869915790666
92.99,50.7,50.3,6.9875001261783245
93.991,50.5,50.1,7.03206125068637
94.991,50.7,50.7,6.994486272095139
95.99,50.7,50.5,7.0124889548780205
96.99,50.3,50.5,7.041715202258276
97.991,50.3,50.3,7.03037420076211
98.991,50.5,50.5,7.040256714770022
99.99,50.5,50.5,7.035381037781317
100.99,50.5,50.5,7.027935481363425
101.99,50.7,50.5,7.024617164364043
102.99,50.7,50.5,7.036991859422296
103.99,50.7,50.3,7.0951138081179215
104.99,50.5,50.5,7.000558581376181
105.99,50.5,50.5,7.038106252311682
106.991,50.3,50.5,7.027991335309022
107.99,50.5,50.5,7.025848805479884
108.99,50.7,50.7,6.978974693421802
109.99,50.7,50.7,6.980803579485539
110.991,50.7,50.5,6.999918299991915
111.99,50.7,50.5,7.026963111384068
112.991,50.7,50.7,7.035114878736212
113.991,50.5,50.5,7.037622669159425
114.991,50.7,50.5,6.989057877350206
115.99,50.7,50.7,6.990360458668136
116.99,50.7,50.7,7.051208236930565
117.99,50.5,50.3,7.04528460010067
118.991,50.5,50.7,6.996249776812877
119.99,50.7,50.3,7.037448715500912
120.991,50.7,50.3,6.97617185039259
121.99,50.7,50.3,7.083489480507607
122.991,50.5,50.5,7.045149612907464
123.99,50.7,50.3,7.082046638804134
124.991,50.3,50.3,7.075152250617592
125.99,50.3,50.3,6.979135035693431
126.99,50.7,50.3,6.93784353846513
127.99,50.5,50.3,6.979558750090163
128.99,50.3,50.3,7.007436174319681
129.99,50.3,50.3,7.103186353125088
130.99,50.3,50.3,7.028928558060055
131.991,50.1,50.3,7.0113947489752775
132.99,50.3,50.3,7.025172176820361
133.99,50.3,50.5,7.02398124762703
134.99,50.3,50.3,6.996032335109349
135.99,50.3,50.5,7.036201123543556
136.99,50.3,50.3,6.999571011909006
137.99,50.3,50.3,7.0324639676428
138.991,50.5,50.3,7.038940024724794
139.991,50.3,50.5,7.045110218323133
140.99,50.7,50.5,7.0351447033183065
141.99,50.3,50.3,6.995300806477121
142.99,50.3,50.5,7.0564337597199485
143.99,50.3,50.1,7.043218281038575
144.99,50.3,50.3,7.077995388948662
145.991,50.3,50.3,6.992728615223365
146.99,50.3,50.5,7.049232461168179
147.99,50.3,50.3,7.051341094391662
148.99,50.3,50.3,6.99512964731845
149.99,50.7,50.3,6.996342199141121
150.99,50.7,50.5,6.983042708834851
151.99,50.3,50.5,7.020894966505434
152.99,50.5,50.3,6.976041874809062
153.99,50.7,50.3,7.056750912426801
154.991,50.5,50.3,7.029828613868008
155.991,50.5,50.5,7.024225999163488
156.99,50.3,50.5,7.0496094612482345
157.99,50.5,50.3,7.085303422833705
158.99,50.3,50.5,7.071365514519124
159.99,50.3,50.5,7.0789182006671485
160.991,50.5,50.5,7.020074984803039
161.99,50.5,50.3,7.016023811481244
162.99,50.3,50.5,7.024336510097837
163.991,50.5,50.3,7.0296579055401605
164.99,50.5,50.5,7.026895704725484
165.991,50.3,50.5,7.021700301722923
166.99,50.3,50.3,7.031665491981946
167.99,50.3,50.3,6.983626497131261
168.99,50.5,50.3,7.031040903924275
169.99,50.3,50.5,7.045675487127776
170.991,50.7,50.5,7.033680823741746
171.991,50.3,50.5,7.095357757401149
172.99,50.5,50.5,7.04104913430359
173.99,50.3,50.5,7.038380234517056
174.99,50.7,50.3,7.038254628360427
175.99,50.3,50.3,6.986831022295165
176.99,50.3,50.5,7.065701335713635
177.99,50.7,50.5,7.035856633913058
178.991,50.5,50.5,7.042131206567242
179.99,50.3,50.5,7.043782917952848
180.991,50.3,50.3,7.034397797745829
181.991,50.7,50.3,7.032946216883488
182.991,50.7,50.7,7.021214483713501
183.991,50.3,50.5,7.028133667096054
184.99,50.3,50.5,7.035316007171981
185.99,50.3,50.5,7.033697479284871
186.99,50.7,50.5,7.062890266441602
187.99,50.7,50.5,7.029096395058713
188.99,50.7,50.7,6.990217349244303
189.991,50.7,50.5,6.992161308987014
190.99,50.5,50.3,7.033210775920433
191.991,50.5,50.7,7.043298533779097
192.991,50.3,50.3,7.012233547422198
193.99,50.5,50.5,7.045624843170853
194.991,50.5,50.1,7.050093830017041
195.99,50.1,50.3,6.987476645565715
196.99,50.3,50.5,7.010967870947528
197.991,50.3,50.1,7.031144014780811
198.991,50.3,50.3,7.042141348529108
199.991,50.3,50.1,6.974770281854964
200.991,50.3,50.3,6.977749934965292
201.99,50.3,50.5,7.020721145141537
202.99,50.3,50.3,7.011277142120525
203.99,50.1,50.3,7.0348636110882286
204.99,50.3,50.3,7.0237305804637815
205.99,50.3,50.1,7.028310863787255
206.991,50.5,50.1,7.029014868693183
207.99,50.7,50.5,6.995312853717655
208.99,50.3,50.1,7.036895862259665
209.99,50.5,50.3,7.043282274205505
210.991,50.3,50.1,7.027957823254507
211.991,50.3,50.5,6.975718715269904
212.99,50.3,50.5,7.000928498690942
213.99,50.5,50.1,6.983883120697596
214.991,50.3,50.5,7.015569368433856
215.99,50.3,50.5,7.047663643727534
216.99,50.7,50.5,7.031185621109286
217.991,50.5,50.3,7.030094399090998
218.99,50.3,50.5,7.033799395303818
219.99,50.3,50.1,7.028118080708197
220.99,50.3,50.3,7.0312620185932095
221.99,50.3,50.3,7.000608972017145
222.99,50.5,50.3,7.0438059312493
223.991,50.3,50.5,7.040155815364567
224.991,50.3,50.5,7.03916161418201
225.991,50.3,50.7,7.040413765906821
226.99,50.5,50.7,7.042445004973335
227.991,50.3,50.5,7.044431601530806
228.991,50.3,50.5,6.991221682655311
229.991,50.5,50.7,6.979310253774587
230.99,50.3,50.7,7.056472893665835
231.99,50.3,50.3,7.020919497704033
232.99,50.3,50.5,7.031064493949424
233.99,50.5,50.5,7.038321369282893
234.99,50.3,50.3,7.029981125057742
235.99,50.5,50.5,7.020486508801866
236.99,50.3,50.3,7.02801034183148
237.99,50.7,50.7,7.033935745372772
238.991,50.3,50.5,7.0312068301042325
239.991,50.3,50.5,7.034742380322325
240.99,50.3,50.7,7.04367091390545
241.991,50.3,50.3,7.034360054633588
242.99,50.3,50.5,6.986544386821166
243.99,50.3,50.5,6.985423045658151
244.99,50.3,50.5,7.05793921901764
245.99,50.5,50.3,7.021389687336699
246.991,50.3,50.5,7.007358443844195
247.991,50.3,50.7,7.029580793641816
248.991,50.7,50.7,7.017568065878954
249.991,50.7,50.5,6.99370846169449
250.991,50.5,50.5,7.052550659382138
251.99,50.5,50.5,7.036042830389766
252.99,50.5,50.7,7.022012039584724
253.991,50.5,50.7,7.042268764525657
254.991,50.7,50.5,6.986771361693032
255.991,50.7,50.9,7.034979724026552
256.991,50.7,50.5,7.043395300078799
257.99,50.3,50.3,7.0763230196860825
258.99,50.5,50.9,7.050418052104862
259.991,50.7,50.7,7.0346450619602345
260.991,50.3,50.7,7.04035497738335
261.991,50.7,50.5,7.038354070873495
262.991,50.7,50.7,7.034020766249704
263.99,50.3,50.7,7.041657805577515
264.991,50.3,50.7,6.996086944930854
265.99,50.3,50.5,6.9816761516975845
266.99,50.7,50.5,7.038429602581579
267.991,50.5,50.5,6.977121046379541
268.99,50.5,50.5,7.021216498179524
269.99,50.7,50.5,6.982642014775355
270.991,50.7,50.5,7.024607775554922
271.99,50.5,50.7,6.982345473753749
272.991,50.5,50.5,7.013960016571169
273.99,50.5,50.5,6.991032848284137
274.99,50.7,50.7,7.035050836800585
275.99,50.7,50.5,7.017322191303186
276.99,50.7,50.5,6.981182482075781
277.99,50.3,50.7,7.023210369651425
278.99,50.5,50.5,6.9780989467552885
279.991,50.5,50.5,7.021586147283155
280.99,50.3,50.5,7.032594483104481
281.991,50.3,50.5,7.016883990715881
282.99,50.3,50.5,7.024451260016806
283.99,50.3,50.5,7.022707142550919
284.99,50.3,50.3,7.024772792658986
285.991,50.3,50.5,6.960592849420915
286.99,50.3,50.5,6.967555073595683
287.99,49.9,50.3,7.035501428123433
288.991,50.3,50.3,7.030118593515811
289.991,50.3,50.3,7.040092138412307
290.991,50.3,50.5,7.029949797956689
291.99,50.3,50.3,7.023125359777806
292.991,50.3,50.1,7.0216778094322745
293.99,50.3,49.9,6.981899490909346
294.991,50.7,50.5,7.028314907010639
295.99,50.3,50.5,7.037857351734603
296.99,50.7,50.3,6.990264770163971
297.991,50.3,50.5,7.0572994577665416
298.99,50.3,50.3,7.101106351431583
299.99,50.3,50.7,7.038387470487182


==> data/imx8b/pntrch-4M-50_50_10-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
0.988999999999976,50.9,52.1,9.387359335248846
1.9879999999999995,51.5,53.0,9.698338770251912
2.988999999999976,52.3,53.4,9.715777742618709
3.988999999999976,52.6,53.8,9.722105549615538
4.988999999999976,53.0,53.8,9.746653124778453
5.988999999999976,51.1,51.1,6.206588667217148
6.988999999999976,50.3,50.5,5.589613292057811
7.987999999999999,49.9,49.9,5.558901697163942
8.988999999999976,49.7,49.3,5.56329967779465
9.988999999999976,49.1,48.9,5.550806586323012
10.988999999999976,51.1,52.3,9.085988434392675
11.988999999999976,51.7,52.6,9.707491442520997
12.988999999999976,52.3,53.2,9.73539269742595
13.988999999999976,52.6,53.6,9.741565586386232
14.988999999999976,53.0,54.2,9.74227355226768
15.988999999999976,51.1,50.7,6.196052026355826
16.988999999999976,50.3,49.9,5.601897528118092
17.988,49.9,49.7,5.570465960789442
18.988999999999976,49.5,49.3,5.556625003410392
19.988999999999976,49.1,48.9,5.561275410171483
20.988999999999976,51.1,52.1,9.0902259007213
21.988999999999976,51.5,53.0,9.683614431949533
22.988,52.1,53.2,9.721500956318945
23.988,52.3,53.8,9.735871320398775
24.988,53.0,54.0,9.73655668364268
25.988999999999976,50.9,50.9,6.186354482847853
26.988999999999976,50.3,50.5,5.609452757088309
27.988999999999976,49.9,49.9,5.565200010640504
28.988999999999976,49.5,49.3,5.554668673543012
29.988999999999976,49.1,48.9,5.544517453956422
30.988999999999976,51.3,52.1,9.393077912716372
31.988999999999976,51.5,52.6,9.686281379925516
32.988999999999976,52.3,53.4,9.726601715323234
33.988999999999976,52.6,53.6,9.737263955434177
34.988999999999976,52.6,54.0,9.739980518289643
35.988999999999976,50.9,51.3,6.2245299233303
36.988,50.3,50.3,5.603756621827206
37.988,49.9,49.9,5.571270767460767
38.988999999999976,49.3,49.3,5.556332135140963
39.988999999999976,48.9,48.9,5.539137045753805
40.988,51.1,52.3,9.376836514646586
41.988,51.5,52.6,9.668631909411856
42.988999999999976,52.1,53.2,9.733255954199182
43.988999999999976,52.3,53.6,9.742928460690148
44.988999999999976,52.8,53.8,9.7416977114822
45.988999999999976,50.9,51.1,6.188153466940226
46.988999999999976,50.5,50.1,5.604854427987218
47.988,50.3,49.9,5.558024032279076
48.988,49.7,49.3,5.559362516763811
49.988,49.1,49.1,5.547138794257455
50.988999999999976,51.1,52.1,9.091323173321976
51.988999999999976,51.9,52.8,9.663722834547835
52.988999999999976,51.9,53.2,9.723179814146205
53.988999999999976,52.3,53.6,9.725844495722349
54.988999999999976,52.8,53.8,9.740315917320151
55.988,50.9,50.9,5.8823452341974765
56.988999999999976,50.3,50.3,5.581937510723948
57.988999999999976,49.9,49.7,5.576138404751998
58.988999999999976,49.5,49.5,5.55329265121087
59.988999999999976,49.1,48.9,5.541103505008794
60.988999999999976,51.1,52.1,9.065003010021808
61.988999999999976,51.5,52.6,9.656394794661804
62.988999999999976,52.1,53.0,9.722082077555
63.988999999999976,52.3,53.4,9.728186651934202
64.988,52.8,54.0,9.731756418194186
65.988,50.9,50.7,6.2020943290164725
66.988,50.3,50.3,5.601885086406689
67.988,49.5,49.7,5.586271535219896
68.988,49.5,49.3,5.567302345824196
69.98899999999998,49.1,48.9,5.5492553798012745
70.988,51.1,52.1,9.075217448357034
71.988,51.7,52.6,9.66641756497485
72.98899999999998,52.1,53.2,9.726190600890137
73.98899999999998,52.3,53.4,9.722579359980816
74.98899999999998,52.6,53.8,9.730074010853654
75.98899999999998,51.1,50.9,6.181281408377748
76.98899999999998,50.3,50.3,5.6015005773609055
77.988,49.9,49.9,5.556518164596814
78.988,49.5,49.3,5.581653212589046
79.988,49.1,49.1,5.552753158948632
80.988,50.9,51.9,9.074834372285377
81.98899999999998,51.5,52.5,9.668370305609196
82.98899999999998,51.9,53.2,9.729855868622156
83.98899999999998,52.6,53.8,9.733734973984744
84.98899999999998,53.0,53.6,9.73543880444804
85.98899999999998,50.9,50.9,5.894000743533426
86.98899999999998,50.1,50.1,5.603917784172922
87.98899999999998,49.9,49.9,5.561999247465989
88.988,49.5,49.3,5.549181904531257
89.98899999999998,49.1,48.9,5.554456628787527
90.98899999999998,50.7,52.1,9.398837814533367
91.98899999999998,51.3,52.5,9.684404170469522
92.988,51.9,52.8,9.723841348642017
93.98899999999998,52.3,53.2,9.727761127211725
94.98899999999998,52.8,54.0,9.74381998075505
95.98899999999998,50.7,50.7,6.19029390258072
96.98899999999998,50.1,50.1,5.611229266053365
97.98899999999998,49.9,49.9,5.556119391593566
98.988,49.5,49.1,5.555294721882604
99.98899999999998,49.1,48.9,5.544826944864076
100.98899999999998,50.7,51.7,9.381015678804973
101.98899999999998,51.5,52.6,9.675629857441816
102.98899999999998,52.1,53.0,9.728875834859013
103.98899999999998,52.3,53.2,9.74671647240388
104.98899999999998,52.8,53.8,9.735946850511931
105.98899999999998,51.1,50.9,6.187011614083555
106.988,50.3,50.1,5.589407707899518
107.98899999999998,49.9,49.9,5.561640845588954
108.988,49.5,49.3,5.555675247755087
109.98899999999998,48.9,48.9,5.553167123966372
110.98899999999998,51.1,52.1,9.390914415695924
111.98899999999998,51.5,52.8,9.680214746123552
112.988,52.3,53.2,9.73604105585778
113.98899999999998,52.6,53.6,9.731697559908206
114.98899999999998,53.0,54.0,9.734305776804057
115.98899999999998,51.3,51.3,5.886165809749315
116.98899999999998,50.1,50.5,5.602201778755144
117.98899999999998,49.9,49.9,5.571869009181867
118.98899999999998,49.3,49.3,5.560456816721039
119.98899999999998,49.1,48.9,5.548933636339097
120.988,51.3,52.1,9.033626760810524
121.98899999999998,51.7,52.6,9.683214371043505
122.98899999999998,51.9,53.0,9.736651408431175
123.98899999999998,52.5,53.6,9.73299830299099
124.98899999999998,53.0,53.8,9.737551395520692
125.988,51.3,50.9,6.223501087287167
126.98899999999998,50.3,50.3,5.607283128624548
127.98899999999998,49.9,49.7,5.561466057069624
128.988,49.7,49.5,5.564108624712123
129.98899999999998,49.3,49.1,5.540196593165337
130.98899999999998,51.1,52.3,9.091451511098787
131.988,51.9,52.6,9.684022695440184
132.98899999999998,52.3,53.2,9.721625291935052
133.98899999999998,52.6,53.8,9.726308005620105
134.98899999999998,53.0,54.0,9.739897834949511
135.98899999999998,51.1,51.1,6.192515949022284
136.98899999999998,50.7,50.5,5.61504576398533
137.98899999999998,49.9,49.9,5.57275765043385
138.98899999999998,49.5,49.5,5.5688566217539295
139.98899999999998,49.5,49.1,5.552429740198335
140.98899999999998,51.1,52.3,9.06798015352089
141.988,51.9,52.8,9.673795025839768
142.98899999999998,52.3,53.4,9.723425731606849
143.988,52.5,53.6,9.732366457034312
144.988,52.8,54.2,9.75127594484107
145.98899999999998,51.1,51.3,5.895266870438645
146.98899999999998,50.3,50.1,5.590249952548787
147.98899999999998,49.9,49.9,5.5695286037186085
148.98899999999998,49.5,49.3,5.551961401100376
149.988,49.3,49.3,5.548446331931272
150.98899999999998,51.1,52.1,9.106905922980548
151.98899999999998,51.9,52.6,9.700352424081244
152.98899999999998,52.3,53.2,9.730998310820008
153.98899999999998,52.6,53.6,9.733704687740929
154.98899999999998,53.0,54.0,9.737318943853907
155.98899999999998,51.1,50.9,6.181452057363327
156.98899999999998,50.7,50.5,5.592744094066437
157.98899999999998,50.1,50.1,5.566848265436901
158.98899999999998,49.5,49.5,5.544018487158295
159.988,48.9,49.1,5.542755650796972
160.98899999999998,51.1,52.1,9.393203314178768
161.98899999999998,51.7,52.6,9.70726537783823
162.988,52.3,53.2,9.729325910245832
163.98899999999998,52.6,53.6,9.735284217583406
164.988,52.6,54.0,9.74326166703388
165.98899999999998,51.1,51.1,5.87885241609534
166.98899999999998,50.5,50.3,5.598057643090727
167.98899999999998,49.9,49.9,5.5598238353214064
168.98899999999998,49.5,49.5,5.554899524179329
169.98899999999998,49.3,49.3,5.53731969647409
170.98899999999998,51.1,52.3,9.070340498135138
171.98899999999998,51.7,52.6,9.676802291137024
172.98899999999998,51.9,53.4,9.73200608690812
173.98899999999998,52.6,53.6,9.73448493118748
174.98899999999998,53.0,54.4,9.742065347421748
175.98899999999998,51.1,51.1,5.89315941598037
176.98899999999998,50.5,50.5,5.616525484239009
177.988,49.9,49.9,5.588200237356145
178.98899999999998,49.9,49.7,5.555569567500823
179.988,49.1,49.1,5.54208983419156
180.988,51.1,52.5,9.08772786194794
181.989,51.7,52.8,9.69929862994311
182.988,52.3,53.2,9.727650054077564
183.989,52.6,53.6,9.737799627224138
184.989,53.2,54.2,9.733874689857096
185.988,51.1,51.1,6.200314464891037
186.989,50.5,50.5,5.621706443870006
187.988,50.3,49.9,5.567703884676469
188.989,49.5,49.5,5.561028937769983
189.989,49.3,49.3,5.541785757976493
190.989,51.1,52.1,9.029181127663216
191.989,51.9,53.0,9.676283552777344
192.989,52.3,53.4,9.718038323972149
193.989,52.6,53.8,9.729660361200464
194.989,53.0,54.0,9.744257028566407
195.988,51.5,51.1,6.181200082979134
196.989,50.3,50.5,5.603027714074485
197.989,49.9,49.7,5.572348330040835
198.989,49.5,49.5,5.580398473053675
199.988,49.1,49.1,5.555420161524001
200.989,51.1,52.5,9.383911897979608
201.989,51.7,52.6,9.672927349150712
202.989,52.5,53.8,9.728291821742316
203.989,52.6,53.8,9.72945623000606
204.989,53.0,53.8,9.745026539443009
205.989,51.5,51.1,5.880844656353301
206.989,50.7,50.5,5.607172590346148
207.989,49.9,49.5,5.573752490693463
208.989,49.5,49.5,5.559324891331744
209.989,49.5,49.3,5.543789670903746
210.989,51.1,52.1,9.377811646978568
211.989,51.7,52.6,9.702726167085649
212.98800000000008,52.3,53.0,9.719386348926086
213.98900000000003,52.6,53.4,9.741964692953552
214.98800000000008,53.0,54.2,9.739280203543382
215.98900000000003,51.1,50.9,5.880509667526199
216.98900000000003,50.3,50.5,5.5908474358417015
217.98800000000008,50.1,49.9,5.565820953110918
218.98900000000003,49.5,49.7,5.569968210395501
219.98900000000003,49.1,49.1,5.553750822339946
220.98800000000008,51.1,52.1,9.084178662465291
221.98900000000003,51.5,52.6,9.698249116535212
222.98900000000003,52.3,53.4,9.719625110861127
223.98900000000003,52.6,53.6,9.728952628500355
224.98900000000003,52.6,53.8,9.733933534881825
225.98900000000003,51.1,51.1,6.199041180832357
226.98800000000008,50.3,50.5,5.608370663905339
227.98900000000003,49.7,50.1,5.575852062567961
228.98800000000008,49.5,49.3,5.566967727399777
229.98900000000003,49.1,48.9,5.540231364837971
230.98900000000003,51.1,52.3,9.093561174315449
231.98800000000008,51.5,52.8,9.675327060057608
232.98900000000003,52.1,53.0,9.71729934716834
233.98800000000008,52.3,53.6,9.717069454247664
234.98900000000003,52.6,53.8,9.7384213690729
235.98900000000003,51.1,50.9,6.187489832762128
236.98900000000003,50.1,50.3,5.577820039074038
237.98900000000003,49.9,49.7,5.567479528440327
238.98900000000003,49.5,49.1,5.564409635615368
239.98900000000003,49.1,48.9,5.570512383589868
240.98800000000008,51.1,52.1,9.393836325731677
241.98900000000003,51.7,52.6,9.673726276403809
242.98900000000003,52.3,53.4,9.72736941005627
243.98900000000003,52.3,53.6,9.72937272110659
244.98900000000003,52.6,54.0,9.730267020235855
245.98800000000008,50.9,51.1,6.18428544146503
246.98900000000003,50.5,50.3,5.596077553218516
247.98900000000003,50.1,49.9,5.559117720256675
248.98800000000008,49.5,49.5,5.567669430023807
249.98900000000003,49.1,48.9,5.563927416760509
250.98900000000003,51.1,52.3,9.063056024205787
251.98900000000003,51.9,52.8,9.698231708009269
252.98900000000003,52.3,53.0,9.717266727930024
253.98900000000003,52.5,53.4,9.733968254994604
254.98900000000003,53.0,54.0,9.735775620609363
255.98900000000003,51.3,50.7,6.202328449079656
256.98900000000003,50.5,50.1,5.606554967643964
257.98800000000006,49.9,49.7,5.557504446269881
258.98800000000006,49.3,49.3,5.575270280321639
259.98900000000003,49.3,49.1,5.557122104646877
260.98800000000006,51.1,52.3,9.070361566436054
261.98800000000006,51.9,52.6,9.695510190801157
262.98800000000006,52.3,53.0,9.72306639204897
263.98800000000006,52.6,53.4,9.738662351129284
264.98900000000003,52.8,53.8,9.735262792557888
265.98900000000003,50.9,50.9,6.200725781606418
266.98900000000003,49.9,50.1,5.609870570159178
267.98900000000003,49.5,49.9,5.5693051214778535
268.98900000000003,49.3,49.1,5.560869602282693
269.98800000000006,49.1,48.7,5.557242786222424
270.98900000000003,50.9,52.1,9.38409561397872
271.98900000000003,51.9,52.6,9.675447372608344
272.98900000000003,52.3,53.0,9.735683026514618
273.98900000000003,52.6,53.6,9.735379543117888
274.98900000000003,52.8,53.8,9.7290836001881
275.98900000000003,51.1,51.1,6.205587957948472
276.98900000000003,50.3,50.5,5.606262276349724
277.98900000000003,49.7,49.7,5.57487190195923
278.98900000000003,49.5,49.5,5.57657026817111
279.98900000000003,49.1,48.7,5.566149412039448
280.98900000000003,50.9,52.3,9.059690444647217
281.98900000000003,51.5,52.6,9.68923018321058
282.98800000000006,52.3,53.2,9.739056638189908
283.98800000000006,52.5,53.4,9.73385500267628
284.98900000000003,53.0,54.0,9.733755092291773
285.98900000000003,51.1,50.9,6.197995341941028
286.98900000000003,50.3,50.1,5.586451058486053
287.98900000000003,49.9,49.7,5.567550056415031
288.98900000000003,49.5,49.3,5.565032549192819
289.98900000000003,49.1,48.9,5.5555744428899
290.98900000000003,50.9,52.1,9.07224802352622
291.98900000000003,51.5,52.6,9.691230082787223
292.98900000000003,52.3,53.4,9.72717272325463
293.98900000000003,52.5,54.0,9.744502026413068
294.98900000000003,52.6,54.0,9.745268978825932
295.98900000000003,51.1,50.7,5.883403478697881
296.98900000000003,50.3,49.9,5.617936482455892
297.98900000000003,49.9,49.7,5.567805172840172
298.98900000000003,49.5,49.3,5.561175067772541
299.98900000000003,49.1,48.9,5.566977411571006


==> data/imx8b/pntrch-4M-50_50_100-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
0.988999999999976,46.8,47.7,9.334870627162378
1.988999999999976,47.5,48.5,9.636095548503729
2.990000000000009,48.1,49.3,9.674880274598385
3.988999999999976,48.5,49.7,9.664451899305254
4.988999999999976,49.1,50.3,9.654718898111488
5.990000000000009,49.5,50.7,9.674822839087415
6.988999999999976,49.9,51.1,9.682634923516469
7.990000000000009,50.3,51.7,9.693524783776578
8.988999999999976,50.9,51.9,9.681610448359828
9.988999999999976,51.1,52.3,9.702511687958909
10.988999999999976,51.3,52.6,9.691952708184829
11.990000000000007,51.9,52.8,9.710432694990622
12.988999999999976,51.9,53.0,9.710456862258276
13.988999999999976,52.3,53.2,9.71829077686314
14.990000000000007,52.5,53.4,9.703909089916444
15.988999999999976,52.6,53.8,9.716178493706176
16.988999999999976,52.6,53.6,9.725132154815748
17.988999999999976,53.0,54.0,9.72547240367358
18.99000000000001,53.4,54.6,9.734323301369312
19.988999999999976,53.2,54.4,9.73948664978588
20.988999999999976,53.4,54.8,9.732070162813226
21.99000000000001,53.8,54.6,9.7320837425126
22.99000000000001,54.2,55.2,9.715343855612163
23.988999999999976,54.2,55.4,9.741957014470504
24.988999999999976,54.2,55.2,9.735457769347144
25.99000000000001,54.2,55.6,9.733832942533912
26.988999999999976,54.6,55.6,9.742381739511025
27.988999999999976,54.6,56.0,9.746569213082324
28.988999999999976,55.0,55.8,9.750504978438236
29.99000000000001,55.0,56.0,9.746992446208589
30.988999999999976,55.2,56.2,9.755559766341376
31.988999999999976,55.2,56.2,9.767438268914102
32.988999999999976,55.0,56.2,9.764731682054688
33.988999999999976,55.6,56.6,9.758518225739184
34.988999999999976,55.4,56.8,9.7495910430984
35.988999999999976,55.8,56.8,9.767175709671106
36.988999999999976,56.0,57.0,9.752835214340788
37.988999999999976,55.8,57.0,9.767256577185268
38.988999999999976,56.0,57.0,9.76594504657149
39.99000000000001,56.2,57.2,9.768096373965763
40.988999999999976,56.2,57.4,9.77598344674708
41.988999999999976,56.4,57.5,9.773842270449984
42.988999999999976,56.4,57.2,9.781462400716304
43.988999999999976,56.4,57.5,9.767673711753623
44.988999999999976,56.6,57.5,9.778123731980504
45.988999999999976,56.6,57.7,9.768992358210014
46.988999999999976,56.6,57.7,9.763164542537696
47.988999999999976,56.6,57.7,9.766334665447086
48.988999999999976,56.8,57.9,9.762275911014932
49.988999999999976,57.0,58.1,9.77588103481851
50.99000000000001,54.8,54.8,5.919188140341265
51.988999999999976,53.8,53.8,5.613069274059932
52.988999999999976,53.0,53.0,5.5639054683328935
53.99000000000001,52.6,52.6,5.56170439041061
54.988999999999976,52.1,52.3,5.555329264859628
55.988999999999976,51.5,51.7,5.551194703532038
56.988999999999976,51.1,51.3,5.556176348069957
57.988999999999976,50.5,50.9,5.544845184845024
58.988999999999976,50.3,50.5,5.547634877810823
59.988999999999976,49.9,50.5,5.564933752269493
60.988999999999976,49.9,49.7,5.562422714643076
61.99000000000001,49.5,49.7,5.558367874959905
62.99000000000001,49.5,49.3,5.550034364242368
63.988999999999976,48.9,48.9,5.542867911754398
64.99000000000001,48.9,48.7,5.54241907990852
65.98899999999998,48.7,48.5,5.539806218094383
66.98899999999998,48.3,48.5,5.535848036565653
67.98899999999998,48.3,48.3,5.542471169947563
68.99000000000001,47.9,47.9,5.5306978252496455
69.98899999999998,47.9,47.5,5.532828604891726
70.98899999999998,47.7,47.7,5.539206187317335
71.99000000000001,47.5,47.5,5.52976303834977
72.99000000000001,47.2,47.2,5.531528326316158
73.99000000000001,47.2,47.0,5.532574469530398
74.98899999999998,47.0,47.2,5.526825476857824
75.98899999999998,47.0,46.8,5.533604670700804
76.99000000000001,46.8,46.6,5.528195413958678
77.98899999999998,46.8,46.6,5.519632033581395
78.98899999999998,46.4,46.2,5.5328958623223805
79.98899999999998,46.6,46.4,5.5238043558916505
80.98899999999998,46.4,46.4,5.532825992066536
81.99000000000001,46.4,46.0,5.52663197477295
82.98899999999998,46.0,46.2,5.524239882262036
83.98899999999998,46.0,45.8,5.528162074543896
84.98899999999998,46.0,46.0,5.52010999898967
85.99000000000001,45.8,45.8,5.518366269349757
86.98899999999998,45.6,45.8,5.525532313805681
87.98899999999998,45.6,45.6,5.51811340870503
88.99000000000001,45.6,45.6,5.5189399718794645
89.98899999999998,45.6,45.2,5.521756179839642
90.99,45.2,45.4,5.521243027265129
91.98899999999998,45.2,45.2,5.517374570390218
92.98899999999998,45.4,45.2,5.518282082484659
93.98899999999998,45.2,45.0,5.513058714922871
94.99,44.8,44.6,5.519135504043416
95.98899999999998,44.8,44.8,5.522147730853456
96.99,44.8,44.8,5.512206343528929
97.98899999999998,44.8,44.6,5.52218233384295
98.98899999999998,44.4,44.4,5.522557995628201
99.98899999999998,44.4,44.2,5.515836140632745
100.99,46.6,47.7,9.31661789779463
101.98899999999998,47.5,48.7,9.638671629122264
102.99,47.9,48.9,9.66397746341371
103.98899999999998,48.9,49.7,9.68282559561805
104.99,49.1,50.1,9.67380441643176
105.99,49.5,50.9,9.6883262681555
106.99,49.9,51.3,9.689421361124465
107.98899999999998,50.3,51.7,9.688785159783103
108.98899999999998,50.7,51.7,9.687466094598964
109.98899999999998,51.1,51.9,9.692001494594695
110.99,51.1,52.3,9.698110697667582
111.98899999999998,51.5,52.6,9.709059024892357
112.99,51.9,52.8,9.693568695460376
113.99,51.9,53.2,9.707765417439118
114.99,52.3,53.4,9.709312244194768
115.98899999999998,52.8,53.8,9.711513166804284
116.99,52.6,53.8,9.71036169509801
117.98899999999998,53.0,54.0,9.709645606033495
118.99,53.4,54.6,9.72329931272497
119.98899999999998,53.4,54.2,9.706391027064328
120.98899999999998,53.4,54.6,9.71365456683065
121.98899999999998,53.8,54.6,9.73357077502914
122.98899999999998,53.8,54.8,9.719502262474348
123.99,54.0,55.2,9.719066655436372
124.99,54.2,55.6,9.72359994682645
125.98899999999998,54.2,55.6,9.735402769345123
126.98899999999998,54.6,55.6,9.73498470536388
127.99,54.8,55.6,9.749876635375458
128.99,55.0,56.0,9.744835633061498
129.98899999999998,55.0,56.0,9.731994804038122
130.98899999999998,55.2,56.0,9.731788534569231
131.98899999999998,55.0,56.0,9.746838380179742
132.98899999999998,55.0,56.4,9.750026250977232
133.98899999999998,55.4,56.4,9.75354042418278
134.98899999999998,55.4,57.0,9.762485286275089
135.98899999999998,55.8,56.8,9.740886905836811
136.98899999999998,55.8,56.8,9.746407755549503
137.98899999999998,55.8,57.0,9.753172648108883
138.98899999999998,56.2,56.8,9.734694866576234
139.98899999999998,56.0,57.2,9.763389972907824
140.98899999999998,56.2,57.2,9.769469912954644
141.98899999999998,56.2,57.4,9.7632211853906
142.98899999999998,56.2,57.4,9.76152681785337
143.98899999999998,56.6,57.5,9.760048683213965
144.98899999999998,56.4,57.5,9.76969693175238
145.98899999999998,56.6,57.5,9.76151787703868
146.98899999999998,57.0,57.9,9.754910107412355
147.99,56.6,57.5,9.762865391979089
148.99,56.6,57.9,9.766244268422822
149.99,57.0,57.9,9.76156993995149
150.98899999999998,55.0,54.6,5.91358759584847
151.98899999999998,53.8,53.8,5.607959943041062
152.98899999999998,53.4,53.2,5.571369285267407
153.98899999999998,52.6,52.8,5.5602629619929855
154.99,52.3,52.1,5.55683266526801
155.98899999999998,51.9,51.7,5.561240403109822
156.98899999999998,51.1,51.3,5.551943852735555
157.99,51.1,51.1,5.555631349834036
158.98899999999998,50.7,50.7,5.559058480298956
159.98899999999998,50.5,50.5,5.5676904608896205
160.98899999999998,50.1,49.9,5.572106226413289
161.98899999999998,49.9,49.7,5.564353103003272
162.98899999999998,49.5,49.7,5.570067825023942
163.98899999999998,49.1,49.1,5.5658242826659645
164.98899999999998,49.1,48.7,5.541147186837384
165.99,48.7,48.7,5.539328560325005
166.99,48.5,48.5,5.5320926206983865
167.99,48.3,48.3,5.5297556522898965
168.98899999999998,47.9,48.1,5.529123226251272
169.99,48.1,47.9,5.532787873232492
170.98899999999998,47.5,47.7,5.528866430928253
171.99,47.5,47.5,5.531659327766268
172.98899999999998,47.4,47.7,5.543565147592608
173.98899999999998,47.5,47.4,5.537090080097888
174.98899999999998,47.0,47.2,5.531336662302641
175.99,46.8,47.2,5.524643103491044
176.98899999999998,47.2,47.0,5.523832344715366
177.99,46.8,46.2,5.526710226886098
178.99,46.4,46.4,5.519835173422336
179.99,46.6,46.4,5.520640922329791
180.989,46.2,46.4,5.524708184144775
181.989,46.0,46.0,5.52480378030555
182.99,46.0,46.0,5.5185404155152105
183.99,46.0,45.8,5.520578539247266
184.989,45.6,45.6,5.523552232828157
185.989,45.8,45.6,5.522279594690483
186.989,46.0,45.6,5.521460129606318
187.989,45.4,45.2,5.521017949133804
188.99,45.2,45.4,5.520011377460867
189.99,45.2,45.2,5.512421192323766
190.989,45.2,45.0,5.520002808456777
191.989,45.0,45.0,5.5195893422051
192.989,45.0,45.2,5.515596900439313
193.989,44.8,44.8,5.519776767618058
194.989,45.2,45.0,5.519856823410899
195.989,44.8,44.6,5.513208088879591
196.99,44.8,44.4,5.5137458321640125
197.989,44.6,44.2,5.5128031129375215
198.989,44.4,44.4,5.512935219692656
199.99,44.6,44.4,5.5210503217979445
200.99,46.8,47.7,9.318856722978614
201.989,47.5,48.3,9.653320951690736
202.989,48.3,49.3,9.669886226861184
203.989,48.5,49.5,9.675230534425877
204.989,49.1,50.1,9.671594917957847
205.989,49.7,50.5,9.682246334889165
206.99,49.9,51.1,9.705046236021056
207.99,50.3,51.3,9.6925647283858
208.989,50.9,51.7,9.694358501514824
209.989,51.1,52.1,9.681279303087427
210.99,51.5,52.3,9.699946220423907
211.989,51.5,52.6,9.724772043712951
212.99,51.9,52.8,9.701734939955404
213.98900000000003,52.3,53.2,9.706944404968333
214.98900000000003,52.3,53.6,9.701978151254762
215.98900000000003,52.6,53.6,9.729250289192317
216.98900000000003,52.6,53.8,9.709773155810982
217.99,52.6,54.2,9.736140920291628
218.98900000000003,53.4,54.4,9.72506770407524
219.98900000000003,53.4,54.4,9.745664551127373
220.98900000000003,53.4,54.6,9.725615323247748
221.98900000000003,53.4,54.8,9.739300186489524
222.98900000000003,53.8,55.2,9.73601335521028
223.98900000000003,54.2,55.6,9.743319665591248
224.98900000000003,54.2,55.4,9.754261713142924
225.98900000000003,54.4,55.4,9.773766027593693
226.98900000000003,54.6,55.6,9.742814501853104
227.98900000000003,54.6,55.6,9.739071964436365
228.98900000000003,54.6,56.0,9.744120013816584
229.99,54.6,56.0,9.754987237659687
230.99,55.2,56.2,9.751061793061591
231.98900000000003,55.2,56.6,9.74132914963466
232.98900000000003,55.4,56.6,9.753151592532992
233.99,55.6,56.8,9.755726732687627
234.99,55.8,56.8,9.763073482774194
235.98900000000003,55.6,56.6,9.75331965686683
236.98900000000003,55.8,56.8,9.76665411556587
237.98900000000003,55.8,56.8,9.762404172928672
238.98900000000003,56.2,57.2,9.76071565452913
239.98900000000003,56.0,57.0,9.77113518995684
240.98900000000003,56.2,57.4,9.766965396343808
241.99,56.2,57.4,9.784053746536644
242.98900000000003,56.2,57.4,9.762922400994292
243.98900000000003,56.4,57.4,9.775237106426829
244.99,56.4,57.7,9.772624627622909
245.98900000000003,56.6,57.7,9.773169662418985
246.99,56.6,57.5,9.77874049872339
247.98900000000003,56.4,57.5,9.77700284084818
248.98900000000003,56.8,57.9,9.78313262644948
249.99,57.0,57.5,9.772165380780118
250.98900000000003,54.6,54.6,5.9197770425962455
251.98900000000003,53.8,53.6,5.605994342172789
252.99,53.0,53.0,5.568868621079236
253.98900000000003,52.3,52.3,5.555486178498049
254.98900000000003,52.1,51.7,5.567988270070201
255.98900000000003,51.5,51.5,5.560979607845816
256.98900000000003,51.3,51.1,5.5520563857608725
257.98900000000003,50.9,50.7,5.559631468961372
258.98900000000003,50.5,50.5,5.557296658361765
259.98900000000003,50.5,50.1,5.566471895066733
260.99,49.9,49.7,5.565903993577143
261.99,49.5,49.7,5.55240526693386
262.99,49.5,49.3,5.551528188538688
263.99,49.1,49.1,5.552693704896762
264.99,49.1,48.9,5.552106585318404
265.99,48.7,48.7,5.534044124320271
266.99,48.5,48.5,5.537025674779956
267.98900000000003,48.3,48.1,5.536904616616547
268.98900000000003,48.3,48.1,5.533083846375657
269.99,47.9,47.9,5.533982134741625
270.98900000000003,47.7,47.4,5.530691981813121
271.98900000000003,47.5,47.5,5.528461887142811
272.98900000000003,47.4,47.4,5.535002998375661
273.98900000000003,47.2,46.8,5.524390186925048
274.98900000000003,47.0,47.0,5.527344263672096
275.98900000000003,47.2,46.8,5.524528187377633
276.99,46.8,46.8,5.526892248756857
277.98900000000003,46.4,46.6,5.518758978406492
278.98900000000003,46.4,46.2,5.521746071726987
279.99,46.4,46.2,5.524934235483924
280.98900000000003,46.4,46.2,5.517557419087729
281.98900000000003,46.4,46.0,5.523702701673535
282.99,46.0,45.8,5.520974256225349
283.98900000000003,45.8,45.8,5.525612101454952
284.98900000000003,45.6,46.0,5.516294990411338
285.98900000000003,45.6,45.8,5.526607362337363
286.98900000000003,45.4,45.2,5.528278573249652
287.99,45.6,45.2,5.527537323136809
288.98900000000003,45.0,45.2,5.514741291897988
289.98900000000003,45.2,45.2,5.516556850904986
290.98900000000003,45.2,45.0,5.514885341596831
291.98900000000003,45.2,45.0,5.527104935537098
292.98900000000003,45.2,45.0,5.519052056095407
293.98900000000003,44.8,44.8,5.5138341408245655
294.99,44.8,44.8,5.52186754880662
295.98900000000003,44.8,44.8,5.529585122335907
296.99,44.6,44.6,5.516512330289837
297.98900000000003,44.4,44.4,5.51437314859729
298.98900000000003,44.4,44.2,5.514943750444801
299.98900000000003,44.4,44.4,5.514480160804899


==> data/parameters_big_nneg.csv <==
benchmark,affinity,slopeimxa,interceptimxa,slopeimxb,interceptimxb,slopetx,intercepttx
a2time-4K,big,1.0505038527520547,0.1590802978220624,0.9844350429996958,0.1908365467570911,1.510864864864864,0.3625439189189205
a2time-4M,big,1.142446544783514,1.627796292441822,1.079751949123648,1.096376591296715,2.0528716216216214,0.4960878378378379
aifirf-4K,big,1.467876146533304,0.1396438598989302,1.386087803783588,0.1746077060316659,1.8105270270270264,0.3804729729729739
aifirf-4M,big,1.7229855953111368,1.0822298032629174,1.6126508678631255,0.703821472286454,1.890743243243244,0.482195945945945
bitmnp-4K,big,0.7441056086603632,0.2228277105969223,0.7207295540108083,0.2147223384945142,1.4937770270270274,0.3463581081081073
bitmnp-4M,big,0.8810579510664649,1.3116924335644953,0.7927847647671751,0.927864101136218,1.4536959459459462,0.5314358108108101
canrdr-4K,big,1.0818332458759352,0.2948354185489847,1.1068858215957862,0.1447493941499278,1.841902027027026,0.3686351351351367
canrdr-4M,big,1.3203872798977994,1.5866328796525693,1.264783732754613,1.0470248708009935,2.232209459459459,0.5472162162162166
idctrn-4K,big,1.5091972932995956,0.1866744260956192,1.5013160507991206,0.1040936230163511,2.109983108108107,0.3624898648648664
idctrn-4M,big,1.6805007561794163,1.2741246873310423,1.6541146586528876,0.7102082756766999,2.2088547297297296,0.4898918918918924
iirflt-4K,big,1.3097385946926767,0.2987186713822964,1.2803810129186657,0.2073526660699398,1.3804966216216217,0.417351351351352
iirflt-4M,big,1.4667992273387576,1.4311409769043966,1.437909073879684,0.8532361965874804,1.5940912162162162,0.5391081081081084
matrix-4K,big,1.3037322942476282,0.9018167543654076,1.59400421889507,0.4107467942697651,1.7850506756756754,0.3750202702702707
matrix-4M,big,1.9204293396101288,0.987126913701328,1.78741671943967,0.5854096624956009,1.8287533783783785,0.3829695945945954
membench-1K-RO-R,big,0.4129014750198401,0.2490598554188983,0.4063945077663469,0.2050916645533993,0.5994222972972976,0.3723445945945944
membench-1K-RO-S,big,0.4189357264462323,0.2490857555281529,0.4089263989358809,0.1922280862366046,0.5848141891891894,0.380388513513513
membench-1K-RW-R,big,0.8270718841032094,0.2233031404898815,0.7785204640352088,0.1786936098548599,1.3402452817224004,0.4171513284470909
membench-1K-RW-S,big,0.8068135070992133,0.2083540854217158,0.7678346614769094,0.174769089466289,1.3578243243243246,0.3924121621621617
membench-1M-RO-R,big,0.6714747303011528,1.4835507913611783,0.5165982881210658,1.046828349198479,0.2752229729729727,0.9729932432432437
membench-1M-RO-S,big,1.244531363451368,1.2202345759831648,0.8970942789843752,0.9613932013879536,1.87335472972973,0.001
membench-1M-RW-R,big,0.8074583342028259,1.5781717454317103,0.5535849850119448,1.154812684247687,0.599618243243242,1.0122297297297318
membench-1M-RW-S,big,1.0107583060971503,1.8622928474573768,0.6578410535418335,1.4281025217045942,2.855277027027027,0.001
membench-4M-RO-R,big,0.5126996133532016,1.8001058247985338,0.3686624440002752,1.3298289281791955,0.5425878378378379,0.3908614864864863
membench-4M-RO-S,big,0.2629796122508807,3.1755975883402723,0.2956825000977829,2.1910576524402297,1.6576993243243248,0.8996418918918914
membench-4M-RW-R,big,0.5541057890003449,1.900764028157484,0.4276393244857503,1.3746744877888712,0.6722432432432432,0.4272398648648647
membench-4M-RW-S,big,0.3468575095340505,3.1745930327581267,0.2909001557809798,2.347726106844253,2.0213817567567567,1.6273074324324326
pntrch-4K,big,1.2498996985359554,0.3853134094351986,1.3315865970583562,0.1042311916423939,1.583672297297297,0.3158412162162167
pntrch-4M,big,1.5876272330254544,0.740877751927389,1.4711299970674556,0.4043696829001826,1.5450709459459464,0.4365236486486483
puwmod-4K,big,1.1902371682446802,0.2378079962607042,1.1360236409863171,0.1747826830162901,1.803689189189189,0.3690304054054061
puwmod-4M,big,1.3890882841381504,1.5298611285612296,1.3528106385325094,0.9485877787580276,1.9898378378378376,0.524418918918919
rspeed-4K,big,1.6483098890417338,0.1469585441875551,1.4654431242527863,0.1429253323811581,1.235601408612002,0.3943816422354556
rspeed-4M,big,2.207915565695288,1.7580574625694894,2.0753341421914677,1.1368483351631644,1.7044628378378377,0.7454932432432435
tblook-4K,big,1.4983469480133706,0.2878774520654144,1.4522183643887034,0.1516929252501606,1.4760168918918923,0.3817195945945939
tblook-4M,big,1.678870028611744,1.3523695804929048,1.616966429225399,0.7814475802311316,1.606858108108108,0.4698817567567572
tinyrenderer-boggie,big,1.0853963898218346,1.46820598092752,0.9626852080259498,1.0225416202228148,0.9795777027027032,0.5237668918918916
tinyrenderer-diablo,big,1.1353433539191018,1.3381732450780175,1.0001108637834086,0.9289230518376934,0.9079121621621624,0.5212364864864862
ttsprk-4K,big,1.2940971186259231,0.2048468448157194,1.1495060746323045,0.2359049299257094,1.4649256756756754,0.4056689189189195
ttsprk-4M,big,2.05951388526124,0.001,1.577697531704464,0.0545384037012022,1.5038783783783778,0.3456824324324334


==> data/parameters_little_nneg.csv <==
benchmark,affinity,slopeimxa,interceptimxa,slopeimxb,interceptimxb,slopetx,intercepttx
a2time-4K,little,0.2497232537391287,0.2476346997481329,0.2418995207650015,0.2444344560578661,0.5800045045045045,0.2926846846846844
a2time-4M,little,0.3524115692386657,1.3782962421469795,0.3152722258653364,0.9519121379116776,0.6962015765765767,0.5099808558558561
aifirf-4K,little,0.2632852733690904,0.1996395430486366,0.2383305209708416,0.2340051570004027,0.8408806306306307,0.3448423423423423
aifirf-4M,little,0.3679626314253736,0.9496703835860236,0.3209989693391038,0.6573638540169515,0.8924351045961215,0.5116324629714457
bitmnp-4K,little,0.2202160897805022,0.2110548830954544,0.1966626197979089,0.2453778574288883,0.4633817567567566,0.2764324324324327
bitmnp-4M,little,0.2925454420827374,1.202637172383569,0.266294329175358,0.8281220943565062,0.4893648648648647,0.4969121621621624
canrdr-4K,little,0.3721560685005431,0.1606655111173918,0.3299832408326685,0.2315548473155226,0.7469335585585587,0.3394515765765762
canrdr-4M,little,0.4149180687464311,1.360403835101823,0.3755011537810582,0.9300927164287804,1.0026655405405405,0.5859493243243246
idctrn-4K,little,0.2760194204433095,0.2253277488598239,0.2585078455955605,0.2261819160893807,0.8571373873873872,0.3621666666666669
idctrn-4M,little,0.3536776687146732,1.1517181389720026,0.3142554075379395,0.7711385046843713,0.919427927927928,0.4975416666666663
iirflt-4K,little,0.2467029096159461,0.2061375774456646,0.2295052855909555,0.2214991240550246,0.7663175675675676,0.3278986486486488
iirflt-4M,little,0.3165004134693807,1.1974815675990076,0.2899535633660057,0.7997804581462562,0.8040743243243244,0.5851216216216217
matrix-4K,little,0.3460477873921794,0.2171453969626338,0.3335254213993099,0.2015414247750238,0.920793918918919,0.3325608108108104
matrix-4M,little,0.512836061363552,0.6491392956255408,0.4313767949270035,0.4630255145239212,0.9407590090090088,0.4328693693693699
membench-1K-RO-R,little,0.1680394334163496,0.2200243323134385,0.1473708308040073,0.2286307707438517,0.3445947396549089,0.2462764467857692
membench-1K-RO-S,little,0.1644425390553952,0.2357333411872515,0.1521274221990604,0.2249168894607027,0.3378614864864864,0.233695945945946
membench-1K-RW-R,little,0.1950024176908522,0.2523965863181221,0.1835987645105898,0.2103481325319691,0.6157792792792794,0.2934977477477476
membench-1K-RW-S,little,0.1924542224772191,0.2293743070758669,0.1808139097961924,0.2072226617054768,0.6266285730645902,0.3066585890975717
membench-1M-RO-R,little,0.5720731046089496,0.370614442192446,0.3539638540109318,0.5741854404433324,0.4055427927927928,0.3237274774774774
membench-1M-RO-S,little,0.7694183493303006,0.548891603708654,0.5319358817642469,0.5728396186226359,0.5579065315315316,0.4031914414414412
membench-1M-RW-R,little,0.629845657117221,0.4839350507524615,0.3987001775162436,0.5739344515756954,0.5357117117117117,0.2854099099099096
membench-1M-RW-S,little,0.8994551790858697,0.3966595852622356,0.5292008467237537,0.6019881339398916,0.8781632882882883,0.2815259009009008
membench-4M-RO-R,little,0.2404901207821013,1.8063055698255548,0.1914517590485838,1.2297366956155953,0.3683040540540541,0.4751790540540535
membench-4M-RO-S,little,0.4460193219495461,1.811811973946786,0.3629087591866122,1.2727281382678983,0.4828355855855857,0.6854279279279272
membench-4M-RW-R,little,0.3100059882180295,1.780091640146768,0.22969553581972,1.242050724450058,0.4905585585585585,0.4941948198198198
membench-4M-RW-S,little,0.4809923394965724,2.021926050715673,0.3449902757639942,1.373691633717554,0.6489887387387387,1.2082747747747749
pntrch-4K,little,0.2639037027402671,0.226702564251525,0.2387831493354596,0.2073344981839175,0.761179054054054,0.3995270270270272
pntrch-4M,little,0.4137540761596208,0.4395494898758629,0.3437598877732618,0.314072044297375,0.7678231981981979,0.3952882882882891
puwmod-4K,little,0.3186729670708705,0.2543404557478919,0.2904875493305144,0.2164994822680732,0.691563063063063,0.3207342342342345
puwmod-4M,little,0.3646338012683732,1.3576739744676312,0.3260835424599421,0.90646297292815,0.813394144144144,0.5912038288288288
rspeed-4K,little,0.379011317016731,0.1871136569598919,0.3265305224631427,0.1981941350646083,0.8402195945945944,0.4135168918918923
rspeed-4M,little,0.4878887500707751,1.5201358310627775,0.4266070197109079,1.037703453942644,1.2284369369369366,0.9102927927927936
tblook-4K,little,0.2480810187585183,0.2091083493165904,0.2384487972855504,0.2032701812455615,0.7996722972972975,0.4000540540540536
tblook-4M,little,0.2637937776105152,1.330340057896417,0.266576550498673,0.8215447189578793,0.8991126126126124,0.4312522522522526
tinyrenderer-boggie,little,0.2923976448944616,1.3675635362510563,0.2648500424149172,0.901486860203268,0.5872038288288287,0.4857015765765764
tinyrenderer-diablo,little,0.276058562153253,1.3260525809749248,0.2581147359399987,0.8601760587883769,0.5802162162162162,0.4556554054054054
ttsprk-4K,little,0.3986020676568633,0.1896114346462001,0.3434870032582224,0.1930229223856399,0.6713400900900902,0.3916632882882878
ttsprk-4M,little,0.7086412536721273,0.001,0.484642344640702,0.1617381599298246,0.7108918918918921,0.3822972972972969


==> data/power_all.csv <==
instance,obj_sm_imx8a,obj_lr_imx8a,obj_lr_ub_imx8a,power_imx8a,obj_sm_imx8b,obj_lr_imx8b,obj_lr_ub_imx8b,power_imx8b,obj_sm_tx2,obj_lr_tx2,obj_lr_ub_tx2,power_tx2
inst_0474,5.92755096241972,5.638931036323069,6.895009776632724,5.639041708191764,5.79307305343932,5.592323582751119,6.792675308972802,5.806745098987784,3.1003696379485945,2.7868659062381536,4.3628859079071,2.898818181818182
inst_0821,5.767941903035624,5.529698319477786,5.79304060670066,5.719398907356382,5.684399570682858,5.485907669288968,5.724104345717303,5.681410379058566,2.8088554356411395,2.6805161852546138,3.2146273683558246,2.803836363636364
inst_0489,6.820469517969377,5.501043599187505,6.180224949219075,5.727026516059162,6.314305894563419,5.45826211574171,5.966382233856768,5.680112361500028,2.8682386268801183,2.6106214439080335,3.263840244252049,2.7332545454545456
inst_0835,5.752131609323618,5.551821261426659,5.965548164820454,5.731589231392035,5.694899729556936,5.509282581535412,5.906019857964689,5.700720207959895,2.931692833480671,2.7186201494875473,3.5124626883657406,2.854163636363636
inst_0962,5.738932050537701,5.545431455031224,5.812275901344323,5.732757726079092,5.72920382803413,5.501301624170282,5.7482652568039585,5.688528923582394,2.8174614078178,2.683444712279543,3.08514367604385,2.8220181818181818
inst_0121,5.718706749798513,5.518070981022062,5.845328873696979,5.732846770692232,5.672107636231122,5.476841217444577,5.789762246133867,5.668846147893365,2.8985775633285646,2.664684201316748,3.418787358439837,2.790454545454545
inst_0495,5.755592087197539,5.556576743074864,5.965548164820454,5.73546276111402,5.698234983770929,5.513842780115058,5.906019857964689,5.693400385392877,2.9407163352705945,2.7277447763712046,3.5124626883657406,2.852018181818182
inst_0990,5.711264319235758,5.507411114811152,5.845328873696979,5.737241883923937,5.664954172312555,5.466648350060561,5.789762246133867,5.655603046270337,2.875305062939037,2.640120580563553,3.418787358439837,2.775072727272727
inst_0033,5.782959344778529,5.5810792764219705,5.751722058683824,5.753993897762119,5.727857232385977,5.533127087274796,5.688870940444811,5.682324612725049,2.765298422868973,2.7123533791635563,2.9228545378263098,2.8422
inst_0503,5.842172580580409,5.552670116661709,6.672455031352989,5.76900254055874,5.653414342694506,5.510751769991741,6.596259811164895,5.704947886838081,3.0336379714989614,2.7135856423241997,4.743125326871674,2.8044545454545458
inst_0833,6.7523537698936105,5.563720415353809,7.74144104392437,5.777383642224375,6.313840901831378,5.519411822235875,7.507446003184969,5.704575282766317,3.129127265770438,2.7122027156321273,5.975134441663455,2.8003636363636364
inst_0375,5.813962473610665,5.601215902659142,5.79304060670066,5.779919732665908,5.7277288791073575,5.550596294878251,5.724104345717303,5.745754716979375,2.9553062698314827,2.8255682441865884,3.2146273683558246,3.002236363636364
inst_0383,5.807352053320275,5.578058385020642,6.418138666688467,5.782524518780973,5.725565525127064,5.531710257517377,6.312704560970221,5.7331736597417375,2.9646528090184807,2.7527037559874064,4.218283828710627,2.8729454545454547
inst_0772,5.826043290011043,5.649650455797133,5.751722058683824,5.783662243322889,5.767714617002132,5.595711273671335,5.688870940444811,5.731038442461513,2.854773978303892,2.7969412680740495,2.9228545378263098,2.9639272727272727
inst_0771,5.817856487334285,5.6339930960951445,6.013542540963025,5.785063152901823,5.7600795247718475,5.579056058389814,5.922767664926381,5.76401494847286,2.860931776761984,2.7869714613430108,3.2658406935081645,2.978490909090909
inst_0164,5.763317868854141,5.601605073895613,6.021452732836253,5.787816477728169,5.715155193069869,5.5479157083249655,5.916265277737924,5.73730543836404,3.0001529152584228,2.7557620269185796,3.3417239377075183,2.880690909090909
inst_0695,5.78965792116345,5.619695038899398,5.845328873696979,5.793078750795918,5.740303992254789,5.5740132198388626,5.789762246133867,5.779200440762565,3.1204420670420614,2.8988573858305413,3.418787358439837,3.110418181818182
inst_0625,7.323666920722314,5.540274773034312,6.516015776210449,5.793723255782205,6.740510667468044,5.486295846963771,6.190731570689174,5.727415181043227,3.134943353567092,2.636659773580889,3.3481586445079246,2.735381818181818
inst_0013,6.319611762632604,5.598582400833716,8.15510592932951,5.796580530882842,6.100595967496663,5.539677004858417,7.6300139907550495,5.714568730483675,3.0477224132016354,2.6954518929610147,4.880964260967671,2.7570545454545456
inst_0832,5.561147849740911,5.752079952201431,6.301393040871304,5.799228042543009,5.768277637248773,5.654200756483475,6.08220048446896,5.786702345147547,3.027249793949171,2.838930809533439,3.3397238685245774,2.9756727272727272
inst_0512,5.805535106363995,5.642436086816004,5.845328873696979,5.799239517612826,5.755564715281064,5.59575800359143,5.789762246133867,5.760358273364262,3.170090067873054,2.9512597767706907,3.418787358439837,3.158909090909091
inst_0535,6.210592322668399,5.592763467489394,6.676387084793071,5.799437244964476,5.979211478780403,5.54495088218554,6.456475879550031,5.7493025090839165,3.028667972147774,2.817334901934854,4.439491019630298,2.923254545454545
inst_0192,5.788748914697744,5.59463610131414,5.883368801932857,5.80369508039609,5.7449450030178015,5.548338406953467,5.819693259223555,5.710720787677423,3.0406184678427413,2.8336644201219734,3.478437669631476,3.0133454545454548
inst_0053,5.81818723832068,5.66055785937455,5.845328873696979,5.807561278597882,5.767725603942628,5.613085878144257,5.789762246133867,5.732275810510415,3.2096533185352505,2.993017932051122,3.418787358439837,3.2083636363636368
inst_0047,5.819727240667569,5.60902319394393,6.606211489732844,5.808583099840271,5.761363250861313,5.563860272418633,6.516880079510476,5.7317359642902375,3.130843355973015,2.8460423422074195,4.908928317098228,2.9547272727272724
inst_0237,5.885722236082407,5.620594195760638,7.564561544390122,5.808685584861911,5.780888565947906,5.572145499630448,7.3964812766356784,5.753638252657031,3.1209086881840418,2.7811026356871404,5.122197287706113,2.9456545454545453
inst_0195,5.917450165315961,5.672460793144468,7.156731835316548,5.814737596815283,5.796275722430532,5.618521174227405,7.031546249417611,5.790367525793453,3.1624904623319297,2.8260595946306157,4.685740445733408,3.023181818181818
inst_0035,6.883805069420053,5.573789176287816,7.1999831895472575,5.818132967243777,6.427928484163083,5.5171590746870525,6.8205933609602125,5.715042049086089,3.028315439144252,2.6619062334887578,3.863392520178717,2.7598000000000003
inst_0746,5.865460808223562,5.732183946108262,5.751820482279202,5.821046325689583,5.81494878923756,5.666354470145454,5.683896724481572,5.843177654377638,2.9913590623969304,2.9172621940057164,2.9429861556818553,3.149672727272727
inst_0879,5.858235112586659,5.720925665370256,5.751820482279202,5.821167418401798,5.808611843512988,5.656296910992747,5.683896724481572,5.822922521597032,2.976452465032764,2.9025137893113966,2.9429861556818553,3.146890909090909
inst_0217,6.511554747760243,5.585159391307573,7.092520545439021,5.822191455211584,6.173608065070126,5.53258734322028,6.834937303540835,5.720983896998909,3.118508409225648,2.7579177105255495,5.245296654406355,2.8436111111111115
inst_0280,5.8353817496420355,5.685318079780284,5.751820482279202,5.832560233399652,5.788569410523643,5.624486956463254,5.683896724481572,5.781244958706378,2.9293060175553998,2.855867672138664,2.9429861556818553,3.062218181818181
inst_0741,5.923449128777085,5.700642202484671,6.96621707990301,5.840737652657015,5.787633495394171,5.643695439604537,6.866221616499457,5.817325199863431,3.374482404423898,3.047871656054682,5.368774699792602,3.3041454545454543
inst_0344,5.8469107269833875,5.717213022312173,5.997171924803957,5.842560398249387,5.794479809128098,5.650103727622103,5.8966601062993345,5.774681424402953,3.1831299362897854,3.006379672667639,3.507097483633121,3.147109090909091
inst_0234,5.877910426735309,5.7025501817847335,6.532855744819232,5.842908118291283,5.804562762317193,5.644427374717474,6.409436395741393,5.763556306240004,3.2121116147671387,2.873864346291395,4.091130555491287,3.0934464285714287
inst_0982,6.0916271325204265,5.724574316392887,6.486246511863127,5.842953697348129,5.908395454689197,5.65644957523538,6.285815630911061,5.7997973947375145,3.3783615585567044,3.0596190263919603,4.257942470331871,3.252509090909091
inst_0343,5.847212717515426,5.702131337597097,5.845328873696979,5.8526827484597295,5.7956241132250375,5.652838060941919,5.789762246133867,5.821640730486039,3.3004160700544083,3.088816052988583,3.418787358439837,3.3756181818181816
inst_0243,7.010332613076213,5.744615002269917,6.698054459219659,5.856302221027677,6.435423864704274,5.67308093060984,6.4340625182537075,5.791648867839643,3.180353613013785,2.9553222694613983,4.2780046847161,3.1276
inst_0283,5.678073656596812,5.885959803945196,6.301393040871304,5.85844368049461,5.848243624114489,5.758513836420854,6.08220048446896,5.854143121022015,3.1451177778386987,2.9609852478399943,3.3397238685245774,3.185436363636364
inst_0622,5.870450663148964,5.711073266686266,5.883368801932857,5.860400508539398,5.821463325314087,5.657767611683639,5.819693259223555,5.81131372014177,3.2968715865472036,3.09368197033289,3.478437669631476,3.2582
inst_0708,5.898502007168745,5.685310292741443,7.495090680119938,5.861617178190947,5.797508498884265,5.631511459062138,7.364296196981116,5.830229380846621,3.1753234532393675,2.9156158130990217,5.537673805046497,2.9988
inst_0042,5.888467545006566,5.7120886146781675,5.857696381917495,5.864527481252411,5.840541766599928,5.663545341497636,5.803551889896749,5.794413966067737,3.0537063297216047,2.9395998578996876,3.16225142036372,3.1564545454545456
inst_0519,5.9149737259745265,5.758190936930084,5.79304060670066,5.867549383980823,5.822833039123843,5.6925823459598135,5.724104345717303,5.79943283767641,3.2767534397916434,3.143945220994905,3.2146273683558246,3.437490909090909
inst_0613,5.8856887036247985,5.764761062876342,6.021452732836253,5.868006550990237,5.820605703070143,5.691059148590508,5.916265277737924,5.829371269025272,3.2055120313952017,2.983471275794787,3.3417239377075183,3.1681454545454546
inst_0015,6.310893939397253,5.751622477674281,6.997330843412049,5.868431792414161,6.069051555548454,5.683445189272725,6.7323382637768185,5.805565434948264,3.171618221730791,2.950688989486879,4.5897290281700185,3.0698000000000003
inst_0504,5.905654534567777,5.775317757227351,6.145189284212059,5.872388470430341,5.85057779490262,5.7104810737457985,6.053589983705125,5.815650287779361,3.293646252305458,3.0848832049868005,3.821423825313331,3.285654545454545
inst_0685,5.890412601786612,5.768408771464927,6.107149355976181,5.874208655512965,5.8386064661153245,5.70061388572991,6.023658970615437,5.816655565974128,3.2318705355280963,2.994747801053785,3.7617735141216917,3.246454545454545
inst_0011,5.900703984439784,5.730105737392124,5.857696381917495,5.876166544718268,5.852394843117414,5.680869384102578,5.803551889896749,5.807240418335524,3.0819220290781466,2.9671501774975098,3.16225142036372,3.160418181818182
inst_0615,5.901632786331073,5.786019172189793,6.021452732836253,5.878261985221734,5.834345183200472,5.709709759700025,5.916265277737924,5.833007078246217,3.232268919491199,3.013140233303088,3.3417239377075183,3.2557272727272726
inst_0449,6.796387381558532,5.714950676772788,6.605888443846319,5.88311985784333,6.3610159646960405,5.651211275326962,6.355714132126477,5.793977326193414,3.3669032987127956,3.0660370153658105,4.412274660579709,3.2754545454545454
inst_0996,6.177068557832234,5.762241805672112,6.886642241387256,5.886524956513323,6.197645155376641,5.688311822580448,6.519094239465295,5.859021959844626,3.2561429622838363,3.0773806084380104,4.038521868650202,3.291314814814815
inst_0417,6.004776864553902,5.68890268493721,6.27929636879845,5.888904507234412,6.113384331654089,5.593035445924671,6.017600975891546,5.821844856839095,2.850568286686828,2.71249588176673,3.046412229233052,2.853345454545454
inst_0406,5.8814114625672405,5.755003235048319,5.8428671571881745,5.88939175901425,5.843857593533834,5.700098107479366,5.7830201164838435,5.820151243472549,3.360095334271498,3.1841934910562433,3.3778874714463956,3.403259259259259
inst_0674,5.928950935703773,5.809069346203587,6.130960294907576,5.890853584335131,5.867437039699802,5.7359155235857004,6.025012684591685,5.857803190307307,3.3449019579336796,3.126716588963339,3.7392042908769327,3.3450727272727274
inst_0372,7.03868384020039,5.618708394490471,6.816890664850217,5.894326315402826,6.546938383146225,5.541751092309501,6.39588754958247,5.779165216175282,3.39397076652217,2.7026616053426817,3.6583670653884637,2.8191454545454544
inst_0213,5.85490322909694,5.713146532681703,5.845328873696979,5.901683389366963,5.803016025940889,5.663370690572069,5.789762246133867,5.792887598483935,3.32446432045692,3.114198461100218,3.418787358439837,3.4013454545454547
inst_0596,6.992557115791622,5.822901806186175,8.492079750595266,5.914465311492023,6.371703579834214,5.747849407388375,8.075335168878734,5.898422884707994,3.447646030465894,3.016984241339881,6.2420912671423405,3.2400545454545453
inst_0744,7.307912370709368,5.59413473119536,6.343563370453765,5.914584905655949,6.720073579820065,5.519559255664506,6.020157833315609,5.822974730486035,2.9796532766965145,2.6763954547643394,3.226192252166708,2.821290909090909
inst_0461,5.918151239326718,5.749366679356393,7.237499534947555,5.915023122511031,5.869157794007252,5.690239896952193,7.116498406610914,5.823874330018287,3.2853797319180797,2.9515980870089,5.035238480889683,3.145054545454545
inst_0031,5.896849561519191,5.779641739395758,6.021452732836253,5.915971878803943,5.830223339161373,5.70411457636717,5.916265277737924,5.842600721460687,3.2242418530624,3.0042395460505977,3.3417239377075183,3.207072727272727
inst_0252,5.945251926089101,5.8176762120100705,5.883368801932857,5.918678594615949,5.891518951470484,5.757954484933221,5.819693259223555,5.873839054844164,3.5314817053610863,3.33173857880302,3.478437669631476,3.6106
inst_0670,6.099373606655662,5.780457654761847,8.058853982633043,5.919312175549785,6.249299111497654,5.717030567909777,7.53984731739979,5.856891457756192,3.4509195844284624,3.1653193720169748,6.07392609534587,3.384018181818182
inst_0341,6.587904624576176,5.778477340133351,7.531858619622717,5.919897206383267,6.051022424685363,5.727506065620995,7.539143391427466,5.8815271948145655,3.3172260168992604,3.040549004427935,5.15514796459672,3.3421090909090907
inst_0946,6.119241382165852,5.834713264722866,7.255661633179861,5.922366440906114,5.88085265267256,5.76157219741538,7.140737648745975,5.874925636783623,3.534870240229364,3.307628695764648,5.144327832857252,3.5826545454545453
inst_0997,5.947661963373963,5.796686409719644,6.4544990371681745,5.925549682972863,5.891420059178432,5.739848505245,6.347618040948612,5.867514005058439,3.273209121839467,3.124541984636577,4.402528161640472,3.3553636363636365
inst_0557,5.9798863969390945,5.845193179116361,6.179972283261818,5.925910831715131,5.917366067803834,5.78269187550694,6.101817146700705,5.902647996382617,3.2614895370067436,3.1373075121581224,3.64739509640757,3.3957454545454544
inst_0169,5.911821283396308,5.772520701376347,6.9330767463995056,5.933311006183578,5.872598734832127,5.717677393531434,6.82853127429693,5.841363556520496,3.490231666388821,3.1828987461598413,5.147711891499173,3.4356181818181817
inst_0776,5.976567564423842,5.753647483380791,6.751471212348282,5.93850271112753,5.862211623982432,5.698174441383518,6.637437518581419,5.8946271296522745,3.3070401265142313,3.0310260020337902,4.662325368582724,3.187018181818182
inst_0698,7.398195721036769,5.689952651903319,8.430480175048805,5.954919801264889,6.727971056832186,5.620837150303028,7.9623110338680245,5.848436821942328,3.19086084970306,2.752987126272912,4.849810680483988,2.851309090909091
inst_0311,7.065196135606856,5.779992287019461,7.222298396850775,5.95672822024203,6.549011354759705,5.708172295786837,6.924571314974481,5.893945694722873,3.27461121646733,3.028709000163631,4.90280370445287,3.163690909090909
inst_0973,7.571516168451309,5.803951058323443,7.51872595780743,5.960287517198478,6.987567968525761,5.716959531051727,7.018582943290454,5.900952243669094,3.4421530181327795,3.094080102470786,4.636303113046792,3.3409636363636364
inst_0364,6.869331883470503,5.623213415199282,6.180224949219075,5.962610008853136,6.359992202824799,5.549661771134358,5.966382233856768,5.856944501311479,2.97064951318883,2.728121167140646,3.263840244252049,2.877909090909091
inst_0410,5.898265194714525,5.761879266638309,6.975679052668354,5.963030118925456,5.878261774124065,5.712166107829671,6.882601682129343,5.922092359810729,3.2970071081698538,2.9828821755130335,4.6922523252078285,3.098309090909092
inst_0473,6.827225951974384,5.726207253915172,6.782851152150046,5.9677426049912325,6.402825063645189,5.653076501783467,6.537204846989508,5.8965006243477465,3.17414595313911,2.9553031680553254,4.1559232676482285,3.187436363636364
inst_0182,6.028026975349104,5.8577979759612635,6.312452234152245,5.9714165066975085,5.9376501156027715,5.7895446986792845,6.205798860569076,5.9378114986358765,3.427901104806443,3.2257155184901,4.0600488481944925,3.386927272727273
inst_0478,6.23987794975982,6.06174866500015,7.702469894231845,5.971450846142603,6.127061429418516,5.955355123026518,7.366882467279706,6.11516702934569,3.6596862872007208,3.435578245152139,5.164013978408539,3.699254545454546
inst_0359,7.575898031868718,5.6396005296055955,6.6148160120721435,5.979478972465419,6.869575340394167,5.548710289398366,6.192182627055377,5.897023177340229,3.703187350097236,2.7617430746082374,3.8161133429190737,2.9239818181818182
inst_0700,6.052869545543931,5.884425566181147,6.462002129319598,5.983985147393229,5.9633987899633665,5.813084857621323,6.338379217857306,5.968102247900625,3.4330659802719983,3.2356040128779813,4.151242620183555,3.3651636363636364
inst_0721,6.102145873788881,5.926788218942237,7.932257926307617,5.987675064115607,5.992905806249713,5.862043458140049,7.750033166532425,6.002073226320607,3.6034359552898065,3.2587848862108513,5.684448708069832,3.5076
inst_0575,7.286901256207599,5.812436623357558,9.208126948133499,5.991250154012856,6.745332915334128,5.67517572038158,8.045793411253364,5.938022407634609,3.986437329441115,2.8084584039398557,5.574405117472637,3.036509090909091
inst_0050,6.30358616667557,5.863221741631626,8.60812372103696,5.992766868878279,6.254411199917315,5.777253694397095,8.073907086304159,5.90643388502149,3.5398269885208147,3.2942430366929485,5.785582098072446,3.540763636363637
inst_0114,6.954411156018137,5.673309143277128,7.233415483572092,6.0037558497656764,6.475801467199812,5.599059720173116,6.952994624674962,5.847581050056736,3.2471021381682137,2.860552247040634,5.366431415924345,2.9986727272727274
inst_0556,6.021670240296796,5.9517651258892705,6.198196030885153,6.004324895051793,5.977735094582496,5.889345884017066,6.122782362617708,5.978806699005582,3.8452025319322667,3.64647088443738,4.1966748298862315,3.910509090909091
inst_0826,6.139786117241614,5.8751766279736435,6.27929636879845,6.004787920918361,6.196919801200669,5.726989276235075,6.017600975891546,6.014914739494649,2.9471629264839407,2.81784916786573,3.046412229233052,2.9952545454545456
inst_0299,6.207199583448481,5.819053628748138,6.750567400693491,6.006726047888918,6.208000984276452,5.724494477305065,6.419185873844783,5.954300101432397,3.330945825940568,3.124344045608536,3.998312166071877,3.3157636363636365
inst_0827,6.255857757486669,5.947833444838885,6.582654864055208,6.010924837633516,6.067898037140299,5.870201855148278,6.400719528765635,5.985636193891301,3.7340752318599364,3.4159354924445795,4.374187023502533,3.609890909090909
inst_0546,6.054995889500196,5.974204823255363,6.376781606533232,6.011749986466772,5.969693547281426,5.885879721919315,6.256027523871789,5.98267908188523,3.5988931728359734,3.4033163942805,4.160511296147354,3.683148148148149
inst_0130,6.047688910345573,5.950243061236196,6.30405539363881,6.012801826406347,6.002829325155819,5.879068816788687,6.206905985806664,5.93677186827166,3.4782636240233145,3.3090584614943013,3.8436812088205143,3.636436363636364
inst_0129,6.110791074756792,5.888154050055172,7.5041853458493755,6.015031777526613,5.985670071030914,5.823332420601998,7.344060474280539,5.984369274843665,3.5985210866910036,3.309865634992579,6.245164602411638,3.427272727272728
inst_0384,6.0587901408280915,5.956124966573842,6.41482153476911,6.019536692241344,5.978824658295494,5.866888169926004,6.285958536961477,5.927680654495591,3.5660791764718818,3.3569552395483635,4.220161607338993,3.634345454545455
inst_0654,7.09611098878144,5.9997878212935465,8.278571187096317,6.021123877216184,6.750871074271706,5.900716859008708,7.661544576996471,6.0305283018915015,3.7998559448999423,3.4804331300361415,5.8988859175649235,3.700636363636364
inst_0511,6.56803251698811,5.942677930743253,8.570571403335222,6.021622641509446,6.1507087846375175,5.8589260501716565,8.064306758556016,5.997098102260855,3.801574742093845,3.4561314199887416,6.052713569890672,3.7076
inst_0867,6.055493184446623,5.9911599270645866,6.021452732836253,6.021902458385704,5.966931166458146,5.889688156906863,5.916265277737924,5.957469690954064,3.490472889617573,3.29944567325819,3.3417239377075183,3.6099272727272727
inst_0543,6.28871605031362,6.022297438747587,6.680822010620998,6.021983404522742,6.288540912425411,5.8027145194932634,6.239070513407746,6.087065791798545,3.105072427292815,2.967439195286908,3.4220116225657886,3.1471454545454547
inst_0916,6.136987010962112,5.889095698365703,7.188771825182744,6.024984320651238,5.995675293611292,5.828245441058629,7.062637114307365,6.001387154632051,3.4675474836071993,3.175813174356195,4.988535280828028,3.320218181818181
inst_0092,7.5084748871074485,5.785718491476063,7.6145167268671505,6.026233912766263,6.920378873747728,5.662688633911953,6.980449411889198,5.938801236001978,3.1362118518902733,2.8243269558789823,4.235376760484657,2.985381818181818
inst_0278,7.140078507990664,5.820041089886849,8.267758574400577,6.034999669813479,6.516236479408882,5.726714372701095,7.759611057657432,5.949309744372907,3.3445007614049054,2.9448839862823775,5.595420894117597,3.0710727272727274
inst_0253,6.103797760190855,5.987134268547708,6.324493339536912,6.040085728446567,5.977301667321507,5.889079491311541,6.190369623455226,5.973032355325036,3.5702960327812647,3.3618763621059284,3.956351306063342,3.634945454545455
inst_0943,7.588042181737428,5.93375108806311,7.2829520189775305,6.042561814366708,7.059956802891876,5.85627864822904,6.825576978188098,6.014024251493158,3.666131867927965,3.3545753274454,4.310308329380989,3.6217272727272727
inst_0766,6.1042909759195725,6.00385445735338,7.770860911055963,6.042575672524649,6.029148078034567,5.930654581504399,7.525764263088385,6.066586087529034,3.7431235510560987,3.533311128212766,5.479361585534654,3.8437272727272727
inst_0301,6.885619338637545,5.663936687203207,6.180224949219075,6.042931479405706,6.375220972245258,5.580128322931907,5.966382233856768,5.88047615426926,3.0047864752917337,2.767287741551517,3.263840244252049,2.9421636363636363
inst_0300,5.946648691738548,6.193477766435421,6.301393040871304,6.043668982448942,6.031923072733315,5.998117820034589,6.08220048446896,5.9349024695558725,3.4158569650758563,3.2413405940108087,3.3397238685245774,3.566618181818182
inst_0176,7.2607995450194345,5.866363111984798,7.277115644914968,6.052688529310341,6.654523573531385,5.725048371415343,6.781933125318869,6.009265604438795,3.5834689711339296,2.9032994106718912,4.572835980365581,3.140481481481481
inst_0236,7.277738808711514,5.748847756981019,7.338912549864418,6.0546620724373765,6.697541864174028,5.662654757206454,6.968962551474658,5.92472186032527,3.3660938294526166,2.9418604441833396,5.041860315595276,3.0042
inst_0559,6.191902825798007,5.984197556523136,6.8028389097614745,6.057417380158697,6.282846230591954,5.859659516947656,6.490368640817925,6.0242039105874,3.2279410541675495,3.072345160497985,3.7122529227412158,3.3526545454545453
inst_0472,6.067347778561339,5.992660441434366,6.227368647099656,6.058691831844558,6.017538811315574,5.925562047675056,6.13991658244626,5.976229874734828,3.7117310230278555,3.5045560796472572,3.8554488440475954,3.7643090909090913
inst_0964,6.403722083452424,5.951920356271677,7.078728042475244,6.060903947811096,6.366371047827963,5.870090479518493,6.720269236558869,6.008808325154348,3.44028617471012,3.2897218307206924,4.105628877372675,3.4507636363636367
inst_0583,6.257655110582973,5.894020146518034,6.758610129211673,6.061113210699835,6.240760047442086,5.772066336324819,6.413550093276075,5.992774361431812,3.3483621036076783,3.1370590938752256,3.9276425202121588,3.287836363636364
inst_0506,6.78844519949574,5.714668276479901,6.194289267962071,6.067416790329848,6.342275644860014,5.622715721619044,5.99142859441706,5.955583781959983,3.285303963742377,2.9098690651043397,3.571376379637426,3.074509090909091
inst_0930,6.096783611365449,5.9182816784027565,7.392542066935585,6.06935560042599,6.019484236641524,5.840792151507779,7.185140013602184,6.03586238438164,3.488468638034744,3.2301824277982565,5.283630695519131,3.346690909090909
inst_0144,6.936510900372562,5.68469896481827,6.211107277104703,6.073388738124407,6.422996371655298,5.594243739202402,5.984236071120003,5.914566740387566,3.06366667811314,2.7886880667961362,3.2988446918375387,2.952672727272727
inst_0940,6.15486727637694,5.848853809407805,8.83579934588773,6.0770743250796135,6.240577779097428,5.720315512211092,8.211824730369953,5.972658413180675,3.281926667428443,2.9935402156863984,6.681746906122404,3.094109090909091
inst_0934,6.1347492716116205,6.055760984433289,6.539276565821691,6.080686640209529,6.042717767204509,5.980330685920532,6.4268177214246975,6.031166030842342,4.040119889075115,3.841969476397095,4.870952509433694,4.0774
inst_0327,6.3204987195635445,5.8835136582824346,6.565173929733428,6.0844583675245145,6.217528151348352,5.737551578184469,6.235660049684338,5.9899757317887685,3.084240764182923,2.8385018041408436,3.25164427360886,3.0369636363636365
inst_0170,7.752190098574851,6.286304661296012,8.683058552674332,6.091267789743873,6.975879428709031,6.076585692152808,8.103030908875226,6.15410594795883,3.985482721310021,3.371810747205568,6.797169956220049,3.655909090909091
inst_0542,6.988820998826603,5.7623412472329685,6.286319436353708,6.09314789967745,6.509735239157624,5.657870826671786,6.057809434712821,6.042006724199088,3.206398939254213,2.8860300110666532,3.4363450615983995,3.081109090909091
inst_0224,6.159236602798318,5.90201270451279,6.27929636879845,6.098560505232843,6.20895457223704,5.746287709415388,6.017600975891546,6.011065781476488,2.961079103403864,2.8330271836596537,3.046412229233052,3.026709090909091
inst_0589,6.958522650053217,5.7348679653018095,6.295486727966478,6.107117385348203,6.4555923698359745,5.635599488055332,6.060524631760958,5.982781002120069,3.2413353302413928,2.8900028770169617,3.5539568322926347,3.074672727272727
inst_0475,7.869555700160267,6.310325349417454,10.38119670345208,6.108750706140375,7.164184975534809,6.094469958905583,9.277948977616992,6.222363103256712,3.947266633113086,3.3982001900244923,6.934637951636656,3.6127454545454554
inst_0435,6.983069499166493,5.941580355023747,7.362725449388893,6.110479147496221,6.506194942490607,5.835523228830379,6.900145530418717,6.019759073794442,3.774786101269443,3.404168508405417,4.814006744065554,3.687345454545455
inst_0822,6.150048712037007,6.118456865972833,6.52862465764021,6.110835113376715,6.053533897326516,6.002503132546563,6.362925384037257,6.026682404898769,3.8475499213603794,3.6100152915715964,4.248821421340638,3.7146545454545454
inst_0617,7.276204470717088,5.869253570839831,7.8269581308482685,6.119309939884233,6.6468739037871165,5.774671116516604,7.444698886217143,6.05594283942891,3.4338870184300267,3.088691831186251,5.532111298334639,3.210690909090909
inst_0458,7.224692594449667,5.802716521930914,7.892829052749242,6.123341152107344,6.688690795651292,5.715918649588663,7.557007458400125,5.972784887626478,3.692381767291356,3.040123437579864,5.889309659039629,3.221740740740741
inst_0919,6.173446151415186,6.041029002732668,6.725056330728765,6.123853310544154,6.116328219295419,5.961960293239687,6.599653030879284,6.086071036993522,3.6673365794435524,3.5424271727685923,4.8090028255139945,3.716036363636364
inst_0379,6.162592071577961,6.091755805941198,6.310286883785507,6.124916038369926,6.084165725675224,6.004471766044355,6.21023659290228,6.082330712295901,3.7026308485185653,3.531807849568169,3.8680725607086064,3.7983818181818174
inst_0228,6.153947775880531,6.033883708656292,7.0253572821696695,6.129123127171987,6.014062447478095,5.890021057085146,6.761972341631623,6.034996743415395,3.422879219742445,3.2253131793870606,4.984499121025767,3.3987818181818183
inst_0326,6.766212678359568,5.749335518188717,6.226748631217946,6.133288804988586,6.331756408137728,5.648738556549762,6.014598172016364,6.01295831942046,3.2562318419727,2.957651896935391,3.6160565253846313,3.1339636363636365
inst_0113,7.082374073584688,6.036871030012135,8.262407369154433,6.134296907842025,6.73103893367584,5.920538491430355,7.681516401647593,6.021127531217827,3.67944614279255,3.4030964038320133,6.166446519990755,3.5236181818181818
inst_0925,6.880644224823611,5.877100299152685,7.652571503646287,6.139681055374623,6.442485977633956,5.785957133892277,7.32685549660489,6.020083927367039,3.391914434613285,2.9991962118615225,4.830146434980567,3.136072727272728
inst_0586,6.192251209065764,6.086853607888088,7.154136969978731,6.140549156579371,6.124457450531537,6.003278200076893,7.026878045831642,6.087084167929432,3.7009231544504653,3.5450447940132874,5.6138441000598185,3.7062
inst_0147,6.202351072130705,5.994123438822826,7.461460083870641,6.148190761327005,6.1332975113380295,5.931698032476589,7.333672234584367,6.055599696671068,3.6454018626110622,3.421707583685947,5.786060444180312,3.521618181818182
inst_0205,6.140443037212612,5.98370819328312,6.7539835427393164,6.149278625950317,5.970621527519619,5.859428364994078,6.488885187474493,6.023385998019208,3.3649475772291018,3.184388607867134,4.045545008869463,3.323418181818182
inst_0413,6.344025796386182,6.0099456827068085,6.876521820551488,6.150077235396309,6.05357616553928,5.95610813323845,6.799621688635863,6.1041265878384365,3.473753853262119,3.2555411366233162,4.348109697662174,3.4565454545454544
inst_0442,9.095651347287548,6.096927582892601,8.173955632067045,6.152095204833632,8.17329487260102,5.98369381561356,7.536769596320675,6.062911365753665,5.30758118765625,3.723290674380701,7.630561315625826,3.9931272727272726
inst_0254,6.190809412073336,6.037998775510458,7.5824172466318664,6.163974153991366,6.130008322257943,5.9706946759615445,7.442960914477843,6.08396549756549,3.9332336772902163,3.6954468679894745,6.791438363813352,3.8178703703703705
inst_0965,6.228890803136828,6.129209075861505,7.227019377168736,6.171657120481925,6.133020814256134,6.060025491269648,7.093457376546106,6.106641222801761,4.0560395908778775,3.779214860888466,5.574788056948464,4.136945454545455
inst_0296,6.653152259989955,5.861574234047186,6.557176800191841,6.174770771073775,6.301294326531849,5.761502165521787,6.350013489772302,6.0148850882161575,3.489367272749619,3.1484067183989364,4.177365094971283,3.320072727272727
inst_0723,7.169884741338144,5.989588917231791,6.973917887675242,6.17835507767583,6.61568974869071,5.90039555405226,6.72236823272488,6.1216699978244415,3.5847871320145064,3.415959592617473,5.015914723693324,3.5438727272727277
inst_0568,7.582414538708404,5.95209281369634,8.043780207811889,6.184745578511783,6.940592496307936,5.801933594185492,7.383076323379042,6.062895393404693,3.43548472240933,2.991293736007679,4.7056240584616695,3.2112
inst_0678,7.063696478702836,5.960189645211488,7.350586853443065,6.1911196831092985,6.501830080200573,5.827799037261524,6.933435131666104,6.076652351583994,3.460903463196312,3.228522853005555,4.888508449325154,3.3139636363636367
inst_0356,7.661625430291713,6.020416345961386,9.170366772151223,6.198090674562436,7.040342824988708,5.910594693172951,8.526227796296766,6.127649971920696,3.7285105684918887,3.2667961758082855,6.336842612265155,3.5827818181818185
inst_0162,7.476811692470765,6.027817118815323,7.694241423561397,6.19976845090829,6.889417131908717,5.9366223055949865,7.308724797608523,6.118007283456007,4.028618611006007,3.637431462530763,5.860647674035112,4.030290909090909
inst_0446,6.423250473620949,5.929332128704559,6.283018282860214,6.201137050596925,6.152008258913483,5.80277757166087,6.086782620326478,6.036687218259881,3.345642066156768,3.1324235558993485,3.561053349998823,3.417581818181818
inst_0188,8.854903744380243,5.882946541905095,8.912875319902229,6.201411584106431,7.793189950660662,5.7376759780289,7.974947328591581,6.025567875206537,3.650018458322805,2.9870204594935226,6.821997048854659,3.082254545454546
inst_0846,6.49796663747399,6.230039303397305,6.3794703165832995,6.2021856016110215,6.355652999269212,5.967865198794081,6.072434133165963,6.258099062716344,3.154568549810505,3.042145088334212,3.1314243850170818,3.286509090909091
inst_0747,7.640636955052905,6.026747093453859,7.510285285022048,6.208044383849282,6.952040533761145,5.849784251014336,6.992120563918432,6.10343405312979,3.352806690473794,3.0752009601564803,4.784703479131121,3.261527272727273
inst_0395,6.242925001007102,6.127007064185796,6.501191119746072,6.208902394040118,6.1598440709975995,6.041794917480293,6.39033524385448,6.145584590441235,3.7541455116612763,3.619811124331485,4.203959012615333,3.8304727272727273
inst_0699,7.519462423397242,6.0896034369739835,8.847575536001813,6.210761511121464,6.91388222576192,5.981423512068865,8.273703687828643,6.135297948918678,4.060973979309031,3.6359706590045846,7.366495011269423,3.837527272727273
inst_0036,7.144460525068497,5.96849543266058,7.331873259269761,6.223657252159952,6.661390158428098,5.864334613776417,6.913953914703452,6.069794743319194,3.721697021563739,3.4220875505000548,4.918972664290283,3.672836363636364
inst_0958,7.056029444820492,5.867243569409558,6.590247089733077,6.223800831126187,6.53114841385778,5.7543571292881985,6.325352031230115,6.075947026474815,3.3962066441444962,3.1426845655378544,4.095062827032616,3.3563454545454547
inst_0937,6.293663723348734,6.28286286969118,6.981019298298198,6.230497501683082,6.208321860253989,6.183310790276565,6.836464427383614,6.175479139161611,4.2643434929546435,4.005879864433858,5.1605521051209955,4.2452
inst_0294,6.438025610041874,6.219973892510672,6.680822010620998,6.233015339802198,6.376388252981554,5.933700224718949,6.239070513407746,6.2289314527170605,3.249765719847953,3.1038931246328287,3.4220116225657886,3.3735636363636363
inst_0932,6.758918955236677,6.009203245325948,6.511756319618669,6.233946973335854,6.390009505129581,5.897928480451406,6.294726856679512,6.103923376616613,3.689220626257864,3.3693624620981466,4.100257350651413,3.651181818181818
inst_0484,8.875269811169293,5.979349748789248,7.571755665747529,6.236792572444625,7.838969963970172,5.844478767761454,7.0004824798956715,6.141458775932692,4.151829524972683,3.4444277508469163,5.681410449029798,3.654036363636364
inst_0623,7.090207593732707,6.178098366845909,10.417851380760649,6.251387969856581,6.5372904763425534,5.967316651244873,9.561702644634353,6.225117980865511,3.5133502546529574,3.0965064095618287,7.196122851732266,3.248927272727273
inst_0985,7.008263552745369,6.0443883112179995,8.538883241078617,6.251430406447211,6.557017642316694,5.93270231732875,8.114631563014335,6.148170356528471,3.638439915797512,3.250951851807659,6.5334620538087655,3.322963636363637
inst_0218,6.896976593956748,6.0453562531569105,9.269028327938248,6.252273602065237,6.3831025329474125,5.903492880527303,8.603914584764643,6.152496092484566,3.4779109576860554,3.147948968206805,6.150555294308121,3.2408333333333337
inst_0159,7.084313883077973,6.170162601154586,8.539353110179519,6.256755836316801,6.627755901095807,6.0616163865729655,8.132883020476676,6.1616880127448495,4.000437616123918,3.6467581871862143,6.390657731127921,3.824436363636364
inst_0837,6.644257606658531,5.8789111125605364,6.189480418274346,6.258215713533756,6.285839280969495,5.75383264953081,5.996461599875556,6.107639341576806,3.4782909101178014,3.1644032030818057,3.6151136746075636,3.3875454545454544
inst_0796,7.213630878066869,5.990189804864004,8.423224403667277,6.258292515413665,6.6676471983559615,5.87580461902623,7.880042736076357,6.189494617500218,3.362570577290199,3.0244078748655863,5.1623697040251475,3.1939272727272727
inst_0078,6.48041914425028,6.216489171955039,6.6732323651333205,6.260228746565672,6.374688074512077,5.991287800817506,6.342395938500525,6.187505141473457,3.4096267727670733,3.2640698310536633,3.7570737579380094,3.460054545454545
inst_0431,6.330749946264161,6.095119279234103,7.781321514065055,6.261023659783254,6.180306968148834,6.021595209099347,7.580451375382246,6.183858191051883,3.696401394339153,3.432235957896344,6.066201526735298,3.375836363636364
inst_0223,7.544700416044269,6.100501379865701,8.263926136859434,6.267039946446072,7.004955502139394,6.022623053249433,7.903759199078946,6.183069794960426,4.076401873029031,3.438185266407261,6.756197440094425,3.547327272727273
inst_0901,8.95413940324681,6.034798714716671,9.579531100155766,6.271939978536623,8.042367527646634,5.887933735834781,8.444534621335967,6.132132966189801,4.858336431548536,3.3855770026180023,8.11323481096969,3.5731454545454544
inst_0322,7.307179412355747,5.934522726143195,6.991765966699982,6.272596536100527,6.768673839811225,5.7541316316374616,6.477471728504934,6.092995875490424,3.9371772549820507,3.0098456454518603,3.9846136670670935,3.101036363636364
inst_0138,6.341661615057407,6.251184601900768,6.776941205691758,6.275337407569963,6.127818112971482,6.0804414083384,6.538220342433648,6.148985162915346,3.6959020051746947,3.5032378731495903,4.252186556890317,3.787272727272728
inst_0528,7.694083499487602,6.0339604695347795,8.886992632881878,6.275672295750823,7.084246592014314,5.932389844965355,8.423079247848356,6.176499667170553,3.6979415682803514,3.4566997786263496,6.961786065760238,3.694735849056604
inst_0704,7.238520203147028,6.177406651347935,7.731522857336037,6.280689910608602,6.68594810749937,6.025291006796929,7.285396774403468,6.223191797154981,3.889416811393823,3.686511053905737,5.817329864641026,3.8049818181818185
inst_0407,7.371106151189942,6.06070244244994,6.881188078049375,6.284981684291399,6.820131540446929,5.954095480573343,6.584025408650878,6.149555291865059,4.39816116098105,3.7439052962798653,5.004861420764005,4.0666
inst_0663,8.9720990533627,6.055691811095339,8.16610883070042,6.288909337594872,8.087710925813772,5.927564184571789,7.546141377782434,6.220894010713618,4.948429152221314,3.6260491421773846,7.495228901320122,3.768836363636364
inst_0286,6.495436792036583,6.274016908801072,6.598886191529241,6.290672246550838,6.253932498809976,6.1395617415570545,6.403340399803654,6.210055552653476,4.041444954162154,3.7628816136677266,4.220261867913457,4.007181818181818
inst_0229,6.3535378872192805,6.210361548148943,7.880701427660626,6.293537801567056,6.215265409972079,6.123034417043784,7.68428749677237,6.159128863501355,4.049902246775101,3.7735285607725313,5.88826825371417,3.970527272727273
inst_0726,6.72444384040823,6.174997654701475,7.538757099004773,6.29462620450083,6.458662418544039,6.073794152303443,7.254247961514968,6.262406673420246,3.996356606747262,3.778703019245473,5.986993235198478,3.893272727272728
inst_0210,6.932804910421385,6.018309099823716,6.931037899180016,6.309907860620324,6.471112019117083,5.85551794046188,6.556026766433423,6.116059602271893,3.666649486221736,3.328628313665393,4.587432905022057,3.5661636363636364
inst_0062,7.476875772911805,5.871336949062023,7.813281996471414,6.3103287248643785,6.878148404320708,5.739646680935616,7.259896931452835,6.104182649251627,3.4855900315136896,3.041139250050556,5.060653009577222,3.280909090909091
inst_0758,6.94635222231126,5.815786176031404,6.180224949219075,6.316114998047414,6.432006214152058,5.693732414380396,5.966382233856768,6.12821406381114,3.1320768424551044,2.9133325952869678,3.263840244252049,3.1481636363636363
inst_0569,7.611037264570325,6.087654313962985,7.374595642508064,6.318251405545921,6.9995134267685755,5.955915206789533,6.9850104370596675,6.196047251254984,3.7672057760298054,3.470174328796473,5.0871588512796855,3.622
inst_0005,7.6570550587755655,6.130135157012339,7.631091440135279,6.320802972524868,7.093913315551892,5.974560762278624,7.122993563907764,6.1488925932916665,3.6790725513523155,3.4080321245438077,4.9705545624149305,3.5528000000000004
inst_0763,6.944695870938341,5.811644826336089,6.180224949219075,6.32615310072787,6.4304575257364185,5.690634120977255,5.966382233856768,6.135663728201043,3.1286052869870122,2.909349553821455,3.263840244252049,3.1447636363636366
inst_0330,7.457848459233779,5.867483131576442,6.589139672963896,6.329523050847385,6.816260511564751,5.733420665083779,6.268639518278385,6.145175185866146,3.192365717572961,2.9502795939870414,3.5980692488594306,3.1324727272727277
inst_0483,6.381034547173929,6.2285595981821755,6.312449441182824,6.331667753761933,6.311937477996222,6.16563261020997,6.246918274175913,6.307439069395555,4.270261576853978,4.111584491871216,4.283278944177301,4.329327272727273
inst_0501,7.441888694162139,6.179654589619743,7.233415483572092,6.3363615557574855,6.940812743302956,6.084246744754321,6.952994624674962,6.280255764927461,4.104248926019599,3.8285103735020236,5.366431415924345,3.984690909090909
inst_0179,6.99480347829587,6.333525319038322,8.053632554288521,6.337949375423254,6.442531406391598,6.06735687832987,7.80802563469668,6.31917156945859,3.4205852011638758,3.15162115646784,5.12432092925008,3.423509090909091
inst_0696,7.01945796855814,6.068818207621173,7.469086104989421,6.339181352757724,6.512563327830226,5.9060685490163625,6.970052421666166,6.179377458407613,3.63861781590881,3.3279251229725175,4.925368381848107,3.3940545454545457
inst_0450,6.61718909509801,6.181803248842963,6.790190207664171,6.33988945622901,6.31978223444865,6.029192642605222,6.533442726625811,6.156559947573244,3.843370079207924,3.6141596224629313,4.4681508336319435,3.8458909090909095
inst_0701,6.40667573388624,6.275871195373354,6.582336975499109,6.344604399480467,6.422165524723823,6.068790663995806,6.291705321608847,6.299543013694003,3.597503565734664,3.467762428967402,3.661039597588876,3.7523818181818185
inst_0725,7.22174359691226,6.221630384477868,7.685700920033821,6.345721192419856,6.772258425445607,6.1158048659882995,7.39683688760276,6.295469459730367,3.832023333380882,3.6590005355113675,5.511636958987745,3.777927272727273
inst_0668,7.415500181881244,6.187876318674015,8.402142722311996,6.347386939449102,6.877242906361344,6.035684834662273,7.828275746838459,6.232117803060809,3.7733238074858577,3.3930062222546917,5.720136298250736,3.602509090909091
inst_0274,6.860886188902676,5.918314915772172,7.097667936140806,6.347750221322222,6.416345478758474,5.786533364403852,6.814354861129182,6.131689743024679,3.5063222002991066,3.224343906671401,5.170812193356372,3.437836363636364
inst_0293,7.298682732798821,6.156836215843559,7.974768156268379,6.360850256764199,6.8481254989009335,6.076513889208717,7.699844723784286,6.266180598542615,3.7509354752188147,3.4843389781632785,5.6225262199351285,3.653272727272728
inst_0918,7.198424370754525,6.059089106862161,7.505211482079638,6.363871870483783,6.702954545442791,5.913467032388033,7.0859655494401474,6.221865406789397,3.647681520947976,3.4063803691528136,5.29688021604463,3.5935272727272727
inst_0057,7.3937840294457615,5.8305717848110525,6.343563370453765,6.366096391443675,6.783699243242128,5.677492975492929,6.020157833315609,6.157571243013312,3.114965028851762,2.849850708614517,3.226192252166708,3.0245818181818183
inst_0600,6.960983326105383,5.852368098340015,6.180224949219075,6.366096741922034,6.445686295156878,5.721100672774805,5.966382233856768,6.190691914845253,3.1627422490899164,2.9485161282323262,3.263840244252049,3.203036363636364
inst_0187,7.117380585282747,5.954376466295711,6.778098928648195,6.366252490097572,6.623913752205414,5.8279307443763075,6.516450163715525,6.204353808039361,3.464593164302037,3.155972714436765,4.194882594375063,3.353666666666667
inst_0066,7.2992325844336685,6.0887391055607285,7.481749797510429,6.368390446537112,6.762641408014401,5.906347276082757,7.012601095595854,6.19422624672194,3.8189988657684704,3.2717068382319163,5.150904219364186,3.4692727272727275
inst_0320,6.443089151555654,6.333103034090182,6.748369000861655,6.37132075471685,6.3429178153353245,6.238215266113031,6.6282379497991455,6.324889694334049,4.396309333393836,4.219166851920563,5.048970338238629,4.3638
inst_0220,7.575150584084204,6.03650712096072,9.350483058615609,6.376250154951907,7.040697330358346,5.89099671132828,8.93086173894237,6.205401676656659,3.3955519150897517,3.133797049826026,7.181642543245463,3.220290909090909
inst_0787,6.552763209643188,6.307423220940052,6.3794703165832995,6.382486149028687,6.390339914713125,6.0220169683795195,6.072434133165963,6.330887525018813,3.2016269653620215,3.0883790098306982,3.1314243850170818,3.4147818181818184
inst_0548,6.836552812132664,6.172861544214341,6.860217406892501,6.387578048978932,6.468088021660829,6.02361064487529,6.624117835489605,6.289915034089038,4.0789048982377665,3.755451799572654,4.791992463327106,4.048272727272727
inst_0854,6.534185560958703,6.530927469015335,7.0596726661280504,6.389375788915343,6.295874885366045,6.323342566597033,6.764432404689185,6.27768034618538,4.320422675865638,4.163106937337767,4.932160138914732,4.399796296296296
inst_0157,7.075703408423745,5.9891999041662265,7.029478302788084,6.389389049990939,6.515107105348609,5.863180964305214,6.77318971019731,6.195433962264292,3.6659747658169337,3.4372821991770497,5.161706060840042,3.698490909090909
inst_0802,7.358145641406795,6.1940712032932215,7.912049740954208,6.394519856288556,6.857909794568968,6.077169667582794,7.584044567512564,6.306029068843967,4.164730999963495,3.8088451415276836,6.424684407423419,4.1976545454545455
inst_0895,6.660404735319116,6.277895142328942,6.900124982094968,6.394692954094284,6.348074215660451,6.082006088781882,6.581482291127425,6.234064981758087,3.8977749512469253,3.645930260958998,4.422777685135616,3.9024545454545456
inst_0267,6.689050108892758,6.3985219706247465,6.565173929733428,6.39774550603126,6.472325438713426,6.113882741983265,6.235660049684338,6.42591119149671,3.3452057479768307,3.1506394111994873,3.25164427360886,3.447090909090909
inst_0931,6.569408751109561,6.15534233931972,6.283018282860214,6.397916392292153,6.274950645467679,5.9842606184539155,6.086782620326478,6.223971658827253,3.618985837408003,3.4063237606490127,3.561053349998823,3.7091090909090902
inst_0894,6.84508279848294,5.913630462950319,6.226748631217946,6.40005932043154,6.401835364018688,5.77464394890941,6.014598172016364,6.216063435926943,3.4656373926405197,3.1842325020961635,3.6160565253846313,3.445509090909091
inst_0211,7.053562794784195,5.985666893739018,6.441947007902899,6.400480749727921,6.531179586329021,5.8491214755510645,6.205253174301577,6.211424702981283,3.3547129728154914,3.1234565059060966,3.5866947820783577,3.409109090909091
inst_0093,7.048734671962618,5.9043382774667235,6.356816480055906,6.400752143989379,6.559582267936128,5.773436426439169,6.126645243596585,6.194571047545036,3.49915092423966,3.1433472203096495,3.7367096659197676,3.3715636363636365
inst_0178,7.221239112966759,5.983179807242305,7.178044225335594,6.402205472246786,6.680472254892207,5.821746727666623,6.730714383284091,6.201124760231299,3.796483010987491,3.1627399846159268,4.790263995384578,3.3555454545454544
inst_0166,6.893901249767006,5.978029465625091,6.582077504914925,6.403161995673942,6.44937490641074,5.83957867163794,6.354360418150229,6.216503872699371,3.622298725388637,3.3489870252865344,4.434843883824468,3.610018181818182
inst_0855,6.509231557193596,6.146630417609883,8.971270384577139,6.40471865664517,6.367915302754049,5.954500649665164,8.330460790291163,6.275695589878472,3.4235598411906354,3.1825158181694513,6.579169229864471,3.418290909090909
inst_0496,7.174938571743571,6.3799893956591145,9.002062141774957,6.404798882092263,6.828290352818513,6.291553653919273,8.792299206966222,6.367385768252313,4.294273534434341,4.032666981629426,7.580718124526994,4.232781818181818
inst_0730,6.538683541524746,6.503036897776973,7.174518379081177,6.408634505761921,6.415224102786736,6.394625153510305,7.022796330217776,6.430297407771663,4.720608250056921,4.520103918612094,5.7543302487893,4.7693818181818175
inst_0582,7.421379445770409,6.351415192640262,10.914682796154182,6.409415822411565,6.821644261842362,6.102743728158343,9.738404544519195,6.30168384524834,3.6707120058375544,3.2960718759003345,7.83688458218491,3.5223090909090917
inst_0807,6.489339869393079,6.358538718815131,7.087381514015288,6.40994194306936,6.402892552374607,6.273992245124008,6.942171264112421,6.438338976425021,4.238343291907977,4.028815432493975,5.276921903685899,4.370254545454546
inst_0650,6.6460990723687425,6.430251007209378,8.521735835133319,6.409982102047967,6.678776913742265,6.233118011904082,8.025049727510217,6.420717161839502,4.195140495648095,3.8496696037733193,6.451419057512746,4.181509090909091
inst_0863,7.254267908504235,6.143772291050197,6.957056424971862,6.410725687280259,6.766358204043729,6.026970916612652,6.6854656703268684,6.26323236375439,3.8875385985929904,3.545761989855945,4.613223850317942,3.871636363636364
inst_0647,7.5786099766753345,6.022043494307329,8.356400753542015,6.411223272816089,7.039802996155171,5.88338373799108,7.661422669647408,6.224244186385447,3.758598978339684,3.4146359449202963,5.945400810485916,3.662709090909091
inst_0599,7.984292123688305,6.2230485048524935,7.525408557536769,6.412715507479595,7.218487753905654,6.044655237867169,6.999563864903412,6.298417032609417,4.4300014981750335,3.5960536832875767,5.3540554158216676,3.9822545454545457
inst_0707,6.607208725604031,6.414183874019336,7.118297818980826,6.413033121482338,6.3656136739572995,6.262771861600462,6.885034914655427,6.361822649043824,4.167910287637374,3.9889114979401374,5.065683347752126,4.198509090909091
inst_0055,6.851352297048852,6.298052440332619,9.437734908467348,6.416136831297029,6.5023168906710085,6.073689322749199,8.83110695919436,6.266234495215044,3.5992259857319873,3.2668369524133265,7.109101743623373,3.466436363636364
inst_0455,7.193753805039968,6.040614587034217,7.1999831895472575,6.416849560300639,6.700958749975953,5.89133106222919,6.8205933609602125,6.214633301422022,3.3053789452385294,3.0068123914975478,3.863392520178717,3.1339272727272727
inst_0052,7.759676190377876,6.166685770687645,8.498719932342146,6.422459230155453,7.138637859076022,5.999647942383399,7.782364423049911,6.241496556930884,3.848297187768422,3.568053987685782,6.126868519975499,3.811036363636364
inst_0313,7.518369904331643,6.015550378912142,7.369579146664215,6.42934447497705,6.89453683346806,5.820436827237756,6.7608894040047804,6.231054252437559,3.376576740036384,2.983963014750282,3.9743508966746317,3.244672727272728
inst_0794,7.4621859653827265,6.074737504159,7.492525699174656,6.430261055354284,6.866341720765343,5.940476623574479,7.129714464296155,6.313436578367069,3.913561131273114,3.3770785621301163,5.261227952500397,3.4388545454545456
inst_0631,7.364040821249581,6.249380930521823,8.031072024915282,6.430601769262835,6.616347583778564,5.998166755917412,7.321058266091664,6.348875410427357,3.291062885233942,3.047861394287745,4.6343372498504944,3.275618181818182
inst_0150,7.633991183644815,6.382125956866989,12.440397694052294,6.434084072071609,7.006155114407323,6.160400799307411,11.173732131637276,6.298107992092822,4.040383418204715,3.421770198358593,9.48729601066598,3.510218181818182
inst_0411,6.568158381009498,6.226250522395787,7.408418476471377,6.438521658688084,6.49002771913295,6.105676284426497,7.045231797545771,6.2997143037215295,3.9477536945728753,3.6912888095526455,4.7263583823383195,4.072236363636364
inst_0656,7.308541566069828,6.1039684859898395,7.224567907334464,6.439757858615059,6.749998134748647,5.92036907684597,6.778930321443687,6.272292755677843,4.0884144647558465,3.5088124971731243,5.142480276517161,3.8740727272727273
inst_0799,7.811242147223812,6.209506399262818,8.111271546420268,6.441975577915668,7.257034366115641,6.019477774835979,7.331173456207919,6.274548205469738,3.707630754710884,3.4665362737981837,5.629983622948849,3.7740545454545456
inst_0056,7.49657172312954,5.958168175111007,8.269389470794229,6.442841608909363,6.856043862363597,5.790326773007694,7.650088725770582,6.204186955429286,3.5814421511423995,3.0148943118009486,5.774153525315976,3.165163636363636
inst_0083,7.032047757531817,6.005809446259724,6.870890994345476,6.443384701015908,6.477924669188319,5.845362257404894,6.509225834932844,6.191474917915037,3.6815645988564984,3.3129623168055518,4.5076571266460075,3.5765454545454545
inst_0392,6.450110220109255,6.476973275284684,7.562482746536265,6.448096752300041,6.3382620733044055,6.36490482964798,7.266822876770916,6.332490566037244,4.4734773534268655,4.2767086293403835,5.636373462587909,4.600709090909091
inst_0423,7.58544851871822,6.022674305380102,6.838291677554772,6.449699932999486,6.964875100280324,5.877202861689662,6.48899682749313,6.242571971803303,3.5643100171784243,3.151013362448499,3.8333023205517742,3.434890909090909
inst_0238,6.718958565803161,6.2647197716579,8.296289734664036,6.457897795455121,6.57007232800498,6.118525267633814,7.672771407910134,6.308063569695385,4.020534091774788,3.776165679380945,6.066343916741911,4.084981818181818
inst_0865,7.505606110442168,6.330925150444205,8.180618662414687,6.460725407571305,6.864314559184689,6.20633023299519,7.791841433855808,6.368881142957348,4.261773880478134,3.9036158264389087,5.785818028601863,4.247818181818182
inst_0382,6.886567799166902,6.264709348499328,7.36580956053106,6.464474785008325,6.461946371689043,6.115926575138629,7.062413014863505,6.3582706952712655,3.636542045651055,3.3576699891063986,4.43455203173462,3.416927272727273
inst_0049,6.908789352999844,5.980376942457079,6.903561833473649,6.466753496838642,6.473963613712861,5.8259789644562865,6.5335759568673515,6.225072896858683,3.240585394934669,2.985763206637425,4.061186744068082,3.3115636363636365
inst_0508,7.68786460508163,6.096980083501938,7.318253263560053,6.467829252885088,7.0965057514804855,5.86313775751264,6.694390835881443,6.272987886588582,2.7745126964548548,3.2868848506194093,4.668930272950027,3.3276
inst_0354,7.804042045371654,6.171375636749193,7.246603497618441,6.470850719192807,7.182793318147836,6.040185200067153,6.8586335369808875,6.324459920585671,3.8580346441341407,3.655327750568348,4.856375231965499,3.817472727272728
inst_0547,6.594846166054628,6.508544832237249,7.869454681952339,6.4733538593403255,6.4877880565717545,6.382129893112394,7.61508959253722,6.485288110399648,4.2764977521256915,4.0868243761242695,5.701301034943834,4.474709090909092
inst_0098,7.503539914475991,6.503240070290392,10.232483632584323,6.474506990752171,7.038592868440168,6.35224079918709,9.536131073538456,6.413937565709139,4.401773257013598,3.949911747599738,8.562904903155061,4.262090909090909
inst_0268,6.552004252421689,6.494822029670025,6.721927877213165,6.476437773373499,6.467104567540258,6.401596875325852,6.616111627212245,6.442033397625937,4.757949312409049,4.612209083292248,5.048509108444414,4.945163636363636
inst_0428,7.229792290153427,6.356416769367641,8.953334449853015,6.476918862049179,6.749678909109255,6.214693807094749,8.519102437642061,6.304606647229288,4.111142861861561,3.767990065957678,7.109982433974752,4.118581818181819
inst_0571,7.770566265771763,6.423663041659157,9.299265402397733,6.480905831713988,7.061172771167314,6.247359215072825,8.623520595126918,6.472117972233135,4.114093783107414,3.854482396439658,7.067608060435369,3.982436363636364
inst_0992,6.512594464784251,6.3861522823317145,6.580209589211332,6.481201432832423,6.450042152102843,6.309410171722359,6.495511157813088,6.434722133913024,4.23594943437165,4.054795673283384,4.369824420052779,4.145727272727273
inst_0038,6.547853461678351,6.4204815514415845,7.227019377168736,6.484940949078704,6.436062173962053,6.330599897147329,7.093457376546106,6.441552609633824,4.423082119456712,4.1973497747442075,5.574788056948464,4.418054545454545
inst_0577,7.421773550527157,6.292784996145341,7.719394816998843,6.4858345718536015,6.93444934706338,6.146927245920959,7.302287875811986,6.406510587611348,3.6992040530665067,3.570764517467528,4.7088140000173855,3.6532
inst_0477,6.86133472600923,6.4565409934024975,7.669540103411702,6.487623865589359,6.5975679033711,6.291091538175803,7.436404308962339,6.50275717084642,4.019225973599716,3.7899875391562294,5.309163047660997,4.044709090909091
inst_0045,7.463032656457013,6.280359171420953,8.192887747039824,6.492450380207514,6.827082575284443,6.140471814180473,7.8106052935819275,6.310537827228807,3.8393928184928,3.4456894842305523,5.509150472670202,3.6406727272727273
inst_0491,7.117481715602187,6.262970352934111,8.171582680382155,6.492806430694101,6.631096464238004,6.119826869017065,7.795313016535576,6.383148936617302,3.6104727929680775,3.301438511508742,5.487361132122581,3.428054545454545
inst_0618,6.624250363215559,6.441795023596269,6.626518326686339,6.493786815903587,6.389940505921047,6.265249625807443,6.426394185652722,6.405540387807975,4.078529645872106,4.025175631104808,4.307145814975462,4.206272727272727
inst_0640,7.062291038358601,6.2020816489638255,7.1968102929370765,6.496325437035096,6.585583322136662,6.018746104969704,6.811994540009916,6.294108057808016,4.007646769573958,3.6891817142644525,5.201117422600812,3.8664
inst_0828,7.82807395163557,6.197547086228328,11.895969476545922,6.500956131181827,7.15999531628138,5.986522571081312,10.311530952369374,6.325281768304048,4.080060781945888,3.489729013491929,9.285919263370406,3.864436363636364
inst_0818,7.394917127334816,6.159730585979638,7.563469306438506,6.501038493701183,6.76768082745062,6.021122935626642,7.218182463240373,6.336023806528984,3.6159704409415148,3.2537663781770965,4.624044514480174,3.3647818181818185
inst_0127,7.113251227620404,6.0014424638329755,7.238066974715217,6.501334134329867,6.621727100981556,5.86283062556097,6.964806320367863,6.24160612890235,3.6358341145193878,3.290237645512369,5.152945690047302,3.5780000000000003
inst_0068,6.743381069273545,6.340011365215459,7.358192212593642,6.501862429637722,6.446266310425722,6.075367710471832,6.872442670010813,6.301103850724692,3.3567947022618068,3.150728133276034,4.212697623607683,3.4487272727272726
inst_0172,7.528849473192803,6.395602620998043,8.96106412487789,6.505992043313903,7.011081729517205,6.232760127826742,8.3951683247879,6.393410269129175,4.013006991676441,3.669523839317373,6.38283238990848,3.935945454545455
inst_0641,7.349782060742224,6.200079123535502,7.078612723534041,6.511107853242504,6.799805490299764,5.983801390424905,6.63475849002728,6.335734234669499,3.7367507504681963,3.2266234011547192,3.981221603214772,3.4309454545454545
inst_0638,7.264591170907779,6.179696223094772,8.519367713764614,6.51422721276189,6.712385737086178,6.0155590973509865,7.995875879263177,6.34344121205184,3.852346562794647,3.552074101361274,6.3719396890433035,3.836109090909091
inst_0541,7.058217729053798,6.52589442186901,7.744949373159434,6.516013950176815,6.616010682268459,6.35362724401901,7.403528974973618,6.5290114765853,4.231746687168087,3.9819472391780844,5.230770166929697,4.320636363636364
inst_0071,7.642070272234102,6.280440733092335,7.845329337153748,6.518932768812518,6.95318387034575,5.985877028695956,7.047629561820541,6.296091546306097,4.123461790125306,3.2715392699010866,4.610805919233801,3.4476363636363634
inst_0775,7.505196784755779,5.957863193951965,6.516015776210449,6.52393685668499,6.888214532456995,5.787773596234264,6.190731570689174,6.355421163896076,3.332869510029429,2.941160341895614,3.3481586445079246,3.192
inst_0729,6.7126340710409345,6.366608621348696,6.650714664777709,6.547261342342726,6.413034848399995,6.186142639770081,6.440334510223225,6.378079038484307,3.947011168235134,3.7268593296101376,4.123304770362543,4.072109090909091
inst_0275,7.425036716227805,6.46716287795425,7.92789632797343,6.548113771986398,6.968899337658034,6.340604178099616,7.518770568359458,6.448716930317283,4.3317465190512,4.162563330795324,5.516525537226057,4.5228909090909095
inst_0321,6.675266332455209,6.466126536315473,7.266106860742916,6.548776723443717,6.545288922444725,6.380589434175245,7.139427049651623,6.505014728328908,4.153783833128717,3.9383185049409093,5.229773688961895,4.063545454545455
inst_0155,7.156270244302347,6.260390994799504,7.1388153315753,6.55067379911628,6.705031577882141,6.102267467647046,6.857357002708294,6.345205727575092,3.7545682065113857,3.5167392616829574,4.596372838867006,3.888381818181818
inst_0440,6.648683412131698,6.409007653329609,8.47779182872836,6.550836040891257,6.496247731546429,6.324700125635108,8.280515856605774,6.501870205615128,3.95141183655591,3.7213060975531116,6.1265456628365484,3.7207090909090903
inst_0318,7.93778285517709,6.336906857221842,8.137678098258032,6.551729993472039,7.288920688858866,6.186103683573381,7.702508006240183,6.428870217496057,4.078366264667156,3.7143687468019584,5.85970700226822,4.018090909090909
inst_0457,7.8255980350225665,6.262134986968727,9.397807832163746,6.553340905573662,7.129455048190802,6.12538081066182,8.876971620835416,6.349463312036125,3.7580012094048523,3.3591702829453287,6.520810901626392,3.5598
inst_0505,7.551424263305986,6.138279065558355,9.276787774121042,6.553749131599544,6.942212133773796,5.927258078615732,8.450200569391964,6.357469072850056,3.46777852062985,3.166148914545608,5.788561956191854,3.379090909090909
inst_0781,7.0881040513603395,6.005519220863531,6.617762629310801,6.554026925156525,6.5714482143698385,5.845871027716473,6.358789888564914,6.325416570601701,3.5281544933844313,3.220370662264332,4.0391005083364835,3.5054727272727275
inst_0736,6.992814977230316,6.1017087091567035,6.4560113266458945,6.555615199782906,6.530464166806133,5.944741839988624,6.23029953486187,6.336600971145803,3.7569174183587486,3.4189084396197673,3.894230917463735,3.647036363636364
inst_0163,7.753138811893251,6.69410750340584,7.893995888820188,6.555903169487613,7.2497954088770395,6.588164941208417,7.582484498296785,6.513189039401825,4.982170814517209,4.848215762465377,6.5382562252205645,5.135
inst_0825,7.430598046752248,6.5341039083111045,7.89294792974835,6.557862667264178,6.995069327980762,6.303158135471658,7.308202640437049,6.43562880634644,4.318535028970857,4.020296068214729,5.285571244970067,4.241981818181818
inst_0709,7.669586842215632,6.079945599554097,8.108236581741227,6.558310537968876,6.968983981799923,5.888267396237254,7.540504988075311,6.39251908304465,3.2691755303205663,3.0511262144651847,4.8100517701693235,3.234309090909091
inst_0606,8.008314644140704,6.478795269270083,8.177729137772035,6.559026597882946,7.438466531804588,6.302815670038758,7.506583454780895,6.447790064425589,4.3094831405778695,3.9904595902113194,5.9897192260904095,4.272509090909091
inst_0310,7.545662065982787,6.388289329480316,7.838952066918557,6.559556136519162,6.960228849469022,6.2680532350154,7.532254607480314,6.453082181188233,4.387132857158051,4.188028503330635,6.704575788094042,4.4190000000000005
inst_0197,7.207918541815955,6.1207826144152495,9.12348100092791,6.559882805932881,6.686767963036303,5.923497120026369,8.12665944024252,6.339355289093385,3.557816637954545,3.2183445989761097,5.634356289300393,3.507490909090909
inst_0086,6.6735406403999455,6.480130272799521,8.775648323753844,6.562544633903192,6.5497639225658215,6.38939821473913,8.40028726224735,6.477222898531077,4.471578005093826,4.248797890837675,6.7832376799072716,4.391745454545455
inst_0003,7.61706550160601,6.391469511347032,7.861205843507104,6.569297341601268,7.030887941988601,6.248369365350361,7.484647684660115,6.470895892989229,4.0200384134180425,3.803669515438255,5.648598844965255,3.895254545454546
inst_0724,7.548075704531673,6.019582360764542,6.868882933398623,6.574699813380202,6.928052350337826,5.845793787840174,6.523751687173015,6.382979124855298,3.465787614642684,3.075705145628902,4.126046115954319,3.297072727272728
inst_0232,9.26521327932734,6.413614802053523,8.573605112994402,6.578889523477992,8.308536248398598,6.213589401862914,7.803858957423598,6.373692182640697,5.530962294682469,3.978041387787006,7.713176995993173,4.122672727272728
inst_0204,6.6941852173356216,6.5771030971702595,7.3137395770103915,6.579918825787284,6.55328567359654,6.202734502925998,6.819718978568137,6.500400006034593,3.7157427787755264,3.461885447429662,4.631885559302438,3.7614181818181818
inst_0430,6.92353022355084,6.559920623147218,7.7712546635987625,6.5805417158648805,6.832121395531453,6.411404818163101,7.348240099066918,6.471906762796969,4.615234118329171,4.430637962993033,5.496454621763475,4.778890909090909
inst_0208,6.595506364317845,6.467576816655777,6.975679052668354,6.5805876325208486,6.536653480921268,6.392651906841109,6.882601682129343,6.55272310938282,4.208385512209848,3.9767020299867517,4.6922523252078285,4.024472727272728
inst_0689,7.030840355240481,6.507392184231849,8.059182545985575,6.58105860261348,6.588247402073118,6.355053714343831,7.707430012346282,6.473573366308136,4.341027557184549,4.065796228980856,5.786583488833265,4.281745454545455
inst_0032,7.141064790598696,6.0944010194804905,7.327391730861629,6.581238832525967,6.647189203431088,5.933504717533366,6.915584833782134,6.353554675136339,3.534529227548725,3.1923749706040976,4.8074892575241455,3.5952727272727274
inst_0000,7.307766579672129,6.156830251797745,7.7830004150914895,6.582151467730176,6.795840723702117,5.981315870440085,7.1712128684811,6.314839720508148,4.112035226063617,3.4849425372773246,4.972729600707742,3.679763636363637
inst_0284,8.826227749983701,6.099117001127894,7.567176953880252,6.583351808262649,7.939475889089944,5.903268106602288,6.990378036132352,6.384635486191814,4.986192296158849,3.737394710884172,6.470675535282158,3.935836363636364
inst_0352,7.16368659738948,6.129168418124461,8.368142415242135,6.590209601266246,6.671395206293824,5.9457081171112875,7.919462528536608,6.332405087513352,3.3925817416478514,3.126473508597581,5.644361188188949,3.440672727272727
inst_0177,6.749665253058879,6.6434586622694765,8.158689914751722,6.5906217806239145,6.6027689870977255,6.540407487721783,7.974290417369881,6.555871339159943,4.664126378272096,4.431302461166161,6.908064648540567,4.672181818181818
inst_0516,6.842107828479777,6.771547121241363,7.784971432015492,6.591629466623084,6.61250757697899,6.577470106456872,7.4974049015056,6.719839428901722,4.65132648246469,4.43399332041001,5.98798595820883,4.851654545454545
inst_0263,6.724822671501845,6.615826634621552,7.868122539226996,6.593354551884595,6.554442052246797,6.46446979603872,7.592686719960051,6.525832217149674,4.128428934190609,3.9537566006212987,5.366395367439704,4.194636363636364
inst_0811,6.611044609121376,6.391378745480157,6.732337473771475,6.594163372216577,6.454294955865343,6.112534816437427,6.405454249649804,6.48144706461565,3.534934998406084,3.3477854187735296,3.909311856463476,3.675581818181818
inst_0333,6.993660348282184,6.3962276089002685,7.879363673272876,6.599112536005388,6.565796116145862,6.2373517786449675,7.547022201738038,6.505162277649177,3.7842382554565788,3.5545303867760674,5.288536635498434,3.607090909090909
inst_0367,6.871859115323225,6.516846448133187,8.185711208033306,6.613336784844666,6.678209928495309,6.424435643266734,7.926982357306779,6.572682789503052,4.399951818979525,4.160580019893957,6.607206334870339,4.322872727272728
inst_0824,7.663537028884325,6.4270260018018845,8.883713777224031,6.618450605577384,7.049777877740447,6.229448842149992,8.263739872947031,6.485269558878366,4.486683299258658,3.9586388604708533,7.6660893732644,4.104109090909091
inst_0297,7.540974793271053,6.329948405929499,7.618287692404188,6.619859313792476,7.034018139700658,6.205410505771995,7.314082762178002,6.449933037256512,4.216727916537017,3.9022516268204015,5.7990350345024915,4.179709090909091
inst_0876,6.944486608369409,6.884628486533659,7.17799204438749,6.620012358552094,6.6243511110307125,6.634391153643973,6.9085498655473385,6.5677358490537925,4.615589877529064,4.4378790723942565,4.969445618529154,4.7714
inst_0004,7.561605559375108,6.286846472096317,7.533196082298248,6.6205068050166656,6.926183927785708,6.122647461544208,7.17473708088258,6.448135725362937,3.8016830351123883,3.4995201509113483,4.906461925413711,3.480236363636364
inst_0289,6.71155753658733,6.555358115675698,7.483249716376007,6.625901448373962,6.578584865247094,6.4535848686411565,7.333986861478367,6.587822858035991,4.575344376249474,4.43736419161066,6.000007399851571,4.525399999999999
inst_0416,7.209734473528038,6.290151456349126,7.652571503646287,6.627738350090295,6.7505022933958125,6.144436533743811,7.32685549660489,6.43108760581815,3.7716442859047925,3.4251541809428105,4.830146434980567,3.621854545454546
inst_0630,7.630490945267312,6.134841314174958,6.862974997905351,6.628724914876046,7.013073907182845,5.95457519979796,6.501852348167381,6.422505628337174,3.477457536218274,3.3275441013659415,4.0716137320053765,3.5216
inst_0593,6.865792311330809,6.713022610024014,7.651388223763822,6.631867629065407,6.689562246687773,6.605945667243631,7.504571648445351,6.671504439936704,4.468535751826517,4.292012809313897,5.539074514050911,4.556090909090909
inst_0690,7.042120793323266,6.461802236270282,8.228686136935739,6.636779761435664,6.603379564202081,6.2932253616509595,7.8678054845450305,6.544215995398691,3.905079392309636,3.6388293056152587,6.059977345566079,3.768296296296296
inst_0978,6.937516894239819,6.0463885216900355,6.194289267962071,6.636783264382375,6.478843773205403,5.877728589589478,5.99142859441706,6.382604981163541,3.6670465808506503,3.3673873399135665,3.571376379637426,3.710296296296296
inst_0607,7.441214945643121,5.9611669804904786,6.343563370453765,6.636989645940226,6.818842660222545,5.764727123990217,6.020157833315609,6.40463807624007,3.189704011089137,2.945658123196023,3.226192252166708,3.182
inst_0273,7.148933116863459,6.102573592524915,6.472829335788527,6.638019111157928,6.617747495049459,5.936973276499667,6.223107011564812,6.368639718646952,3.497522129040639,3.2446714050274377,3.6216992296638475,3.556945454545455
inst_0782,7.889535948075803,6.4801195452722276,9.591135715010758,6.6386398602611205,7.19082121253599,6.2362518559144515,8.721353047251256,6.4659861802047,3.8653566532459447,3.5842087837939376,6.624337260239006,3.7627454545454544
inst_0014,7.688242506604004,6.708146163139284,9.308092004123727,6.640918117538369,7.041139962352888,6.589081104901375,8.90650374331902,6.543518773412752,5.3919356708682935,5.055385829196794,8.617667075048765,5.195509090909091
inst_0584,6.798838160545224,6.49573474241081,6.605294184204537,6.642185265956485,6.476940860515475,6.28870294643102,6.385047877130435,6.477392944860842,4.087231689507346,3.893371792521438,4.046197026042673,4.204527272727273
inst_0135,7.6109745833496305,6.552441502976139,8.293430756736953,6.649073012407354,7.071638972521877,6.43319386298788,7.981839905447274,6.542854528290666,4.647001810857096,4.41318868531833,6.6234009820453785,4.758472727272727
inst_0610,8.848282664628723,6.192797152876851,8.07890163329671,6.650292871684518,7.956363832928249,5.958940106170932,7.330940862558746,6.444916016153155,4.977769137978644,3.763141883507615,6.798982994653864,3.9452181818181815
inst_0154,7.301165350636247,6.533156080359715,8.263733242189943,6.650924394641345,6.902876384637478,6.4033646633383965,7.914922738432097,6.5214306819355015,4.486407235313823,4.242227104929176,6.8324831727127435,4.557836363636364
inst_0834,6.815988904791862,6.722035563962436,7.628364582924857,6.652221312785837,6.670247493669492,6.595084503812316,7.4416990774491065,6.674561045016448,4.5358278357300446,4.286065290682263,5.332295283532231,4.5804
inst_0903,6.718933911925416,6.569796796576166,7.194897228678707,6.655293161161092,6.620712428310902,6.479673113630432,7.0624279987785,6.6028878577755785,4.503807469303676,4.334907963387557,5.490698047181027,4.692981818181818
inst_0348,7.9628892814897165,6.536806524598963,10.01943090990645,6.655358458561817,7.1478499244462705,6.2546412192003995,9.13120676690954,6.522323624487184,3.86899005201806,3.4770922636990487,6.396348740108631,3.625945454545455
inst_0671,7.527632453039889,6.467781270822263,8.947482724494812,6.655904404542613,7.005194212306147,6.282702170356731,8.487091767571124,6.526854378220155,3.8466636365885987,3.568543099854842,6.298631001068401,3.712490909090909
inst_0977,7.237934011029732,6.208792294273813,6.533383178449026,6.657494438272212,6.693234915118042,6.041609947335691,6.28250132792396,6.417440016449753,3.6872198807274152,3.4682087848977017,3.783988367881388,3.7628
inst_0659,7.883039208901257,6.613600315426679,9.81562622346988,6.662807582115301,7.138653371760635,6.359615222169095,8.820690467419345,6.513507842969194,3.915673700481536,3.613030163561945,6.228919643896509,3.8332
inst_0510,7.250064340587858,6.6439916774580166,7.2127126434050854,6.663056654858606,6.814229437685386,6.458446982444173,6.921367606616184,6.524921208493343,4.537945296509301,4.279957152655253,5.115375145091745,4.516290909090909
inst_0276,7.4716272876740035,6.496311545515951,8.85379379916096,6.670864160447024,6.877815813612091,6.196951540482807,7.951524022319141,6.426824949420299,4.004482914369203,3.559496837884346,5.936668847984167,3.743636363636364
inst_0769,7.220744771908921,6.17927047887659,7.246286796639206,6.673129612182732,6.6813320346153855,5.973815942576039,6.749079376762545,6.453647585887148,3.7216074214279833,3.3781541504578847,4.268134050936848,3.655490909090909
inst_0112,7.265563310323436,6.319011207512734,7.491711557673765,6.675842758639038,6.742379338461049,6.106155463977043,7.0611969314637175,6.447831383133019,3.6532471567214655,3.436144312763422,4.844508530814753,3.773090909090909
inst_0950,7.689628223073514,6.604380738727157,9.825333156138104,6.676283046078681,7.151877600443545,6.411106822885829,9.079609611588642,6.547772238929742,4.171675158368666,3.8787600662070485,7.231412470827479,4.133222222222223
inst_0614,7.4532006140884075,6.609568863003847,7.409238756199441,6.676680505035181,6.846988537436124,6.357479475526816,6.993550397164143,6.477626612402904,4.39256740619646,4.129064000330231,5.222668174964003,4.293527272727273
inst_0400,6.907406143669354,6.632715075531309,8.32940153372955,6.6782402100828895,6.706748272794044,6.53619460338588,8.092002452856654,6.596038780497313,4.818509320245441,4.558025765732532,7.128513544653066,4.879545454545455
inst_0030,6.9390847320454085,6.101877650411945,6.57961578840612,6.6799873962503495,6.4858436223978035,5.921847268463964,6.347618288500206,6.373850259212883,3.720621085928594,3.4575343836687633,4.393943996831026,3.764272727272728
inst_0897,7.572805210604587,6.533279430846692,8.768269720922639,6.681386182960915,7.0342158772604995,6.363451625066291,8.22769714466288,6.533964248122822,4.474895477374783,4.148680569064573,6.63757117105564,4.461472727272727
inst_0203,8.420584348107088,6.51814600608976,8.977094068256683,6.682317105153935,7.675940188359683,6.393639755836049,8.451133690263095,6.598862752357781,5.112671315917272,4.323637008581047,7.538087418131479,4.3742
inst_0385,8.821116968960922,6.114231690700423,7.765194397624718,6.684572445289162,7.931267527501013,5.908428485284649,7.179056959800494,6.446426071439159,4.936790909621578,3.7185175078064248,6.603563695137895,3.895418181818182
inst_0421,7.700699651638969,6.616687789529361,9.487515597640204,6.687889556444376,7.150884241149457,6.421976710007392,8.847590315354962,6.513462951757432,4.476880375865676,4.109068751932246,7.315312917919602,4.353381818181818
inst_0241,7.167306831478447,6.192654116252762,7.01659400507118,6.689229067043459,6.634283786546149,5.979560421964306,6.59476070288096,6.435909395195297,3.6689338162103087,3.3941507609872876,4.252801524130173,3.709127272727273
inst_0810,7.284541477799228,6.253861771330205,6.888269212892158,6.697588434206619,6.764794723707262,6.070696700647499,6.592910521334507,6.453965958628754,3.9302231794270766,3.622977573303734,4.478433603627285,3.897909090909091
inst_0043,6.8138673062989845,6.7367926772753,7.549295278513059,6.699089467231129,6.7285457711060275,6.626361299753675,7.391722633350062,6.660355977221066,4.89329309248069,4.69814651438543,6.059931732992313,4.915090909090909
inst_0012,7.86054654050566,6.513168585356552,8.346089069628421,6.702433759808902,7.235244535264479,6.259677195819379,7.699872297611762,6.529000842272597,4.250200932702972,3.79051513444416,5.887420204667103,3.988945454545455
inst_0633,7.60371699693525,6.696461831214297,10.840410175030929,6.707693283024636,7.024546527106068,6.358959002088463,9.85342496567944,6.521129208062931,4.238470835665031,3.8168357456241777,8.980627953434285,3.9478545454545455
inst_0216,8.916510773042837,6.159046636248175,9.125452606683233,6.71441169911221,7.9883636949394194,5.912440192495672,8.026450541956551,6.473200766567499,4.5964541748890415,3.1806125208743987,7.009596008785669,3.3743454545454545
inst_0554,7.951407245838734,6.491202814288241,7.510516148997201,6.71790497290301,7.281113945507408,6.2157650954785115,6.940913011570143,6.477389127680261,3.8795199942801295,3.7054442253860387,4.398256403783911,3.985254545454546
inst_0060,7.562839121278691,6.402495562078161,7.9311656883560016,6.718676268342403,6.931229223413119,6.242821967307247,7.57173435313712,6.507608562351956,3.9188608879543496,3.5653629642035503,5.1862959348438915,3.7814727272727273
inst_0116,7.73510924929673,6.280464408856433,6.895155588838822,6.721428734500644,7.097055107421855,6.0816689087201325,6.531847530799286,6.495444735885558,4.005774578689902,3.6467745813570005,4.144376779703002,3.9884545454545455
inst_0581,8.080874409684363,6.520574586225583,9.066694342621876,6.726872149450392,7.5063986390749875,6.341615469929055,8.321326788232152,6.60732523753627,4.562382336410704,3.985259068128567,6.986594760730501,4.091254545454546
inst_0619,7.309591316160837,6.322605116943179,7.320709543668176,6.72975888340964,6.834975597017395,6.122004519588694,6.957940549605482,6.529468002195164,3.9663998491936265,3.6538499773480764,5.190683148206711,3.835272727272728
inst_0549,7.302783527085163,6.38724587499288,7.893118806659399,6.736114675068231,6.675887235249558,6.113894114227018,7.259688543388796,6.56628283726171,3.8604132604963435,3.516815856416967,5.350530836316159,3.880109090909091
inst_0552,7.423440775571245,6.442079481289598,7.7909492968655645,6.738958858841535,6.907570082081417,6.254002871640479,7.469948014716146,6.559937509666752,4.4252022880043285,4.165975852116854,6.5304695093266005,4.569872727272728
inst_0391,7.4342179144673075,6.452216212695104,6.944688916751346,6.739522596866082,6.9320998249281205,6.287600933723668,6.671676026563987,6.52671161605656,4.562608894572661,4.295927864793559,4.8697597883940595,4.632181818181818
inst_0029,7.442421249314554,6.4563545299594605,9.565884475224465,6.7456886019770375,6.815924382301459,6.191256758477024,8.750603559397856,6.501302064165,3.6243979839701996,3.3484650206138706,5.935957868928693,3.5458727272727275
inst_0165,7.679380033205748,6.2949273446269665,8.941187855915683,6.748898252845932,7.057006783810759,6.0616772586573635,8.10533358306643,6.477610802607971,3.8319395775486367,3.5061380432301736,5.666020115011858,3.729836363636364
inst_0602,7.316283520002181,6.321742814014066,6.735956292684279,6.751509193837617,6.801673157451165,6.136384465368463,6.467761203706696,6.54664274465084,4.242629476228441,3.9365171066822144,4.532927801114845,4.194
inst_0319,9.172395940128062,6.5350532104489805,8.824603789995255,6.7542878339874255,8.072008742991327,6.253844963938326,7.8482092531402685,6.476941248395428,4.918974053396225,4.12620597138342,7.008403140386914,4.535545454545455
inst_0507,7.561725334018355,6.710250364331689,9.067822184684964,6.756036966994712,7.03614156532081,6.448995465126924,8.428714650331937,6.551919845399456,4.671899591887276,4.446247356379646,8.232301990577874,4.618927272727273
inst_0427,6.804605407663853,6.686218512450463,8.327826221004994,6.758531842691654,6.693570867867308,6.594575879696542,8.164970921172408,6.665173584064103,4.757564594339334,4.563142554009545,7.234436763578145,4.798727272727273
inst_0989,7.377228114031496,6.368934281180453,7.262224128182353,6.759161897664131,6.719109627474748,6.094155276940124,6.785733771493118,6.4974591706035785,3.4865891108464164,3.261026546359677,4.088243076752445,3.47970909090909
inst_0479,7.479199951344746,6.76234369146779,8.482666015600996,6.761791984688233,6.966371428176265,6.563273412299395,8.063781581684168,6.708592737608025,4.397866194506008,4.1180254512074255,6.031318854618687,4.3885272727272735
inst_0009,7.039285842287696,6.049746405044588,6.537698810493597,6.7629298186525215,6.4926337796946125,5.87874543662908,6.314548981194605,6.4708149834841855,3.600286071082314,3.376696662221401,4.403168528063378,3.623127272727273
inst_0684,7.776733068896473,6.471614657149856,7.570011176145853,6.763668486904344,7.152660922111056,6.164731137787299,6.964010581284979,6.535718214289408,3.714283871190228,3.4867757372656016,4.4728128156557005,3.629690909090909
inst_0841,7.342868485657798,6.519868203866033,7.966374932843445,6.764251940576945,6.862365523654933,6.293576546681706,7.609937266816829,6.515534448614733,4.02566256075769,3.851387602046066,6.049979880691918,4.154127272727273
inst_0346,7.638451901922131,6.198035457810588,7.1451327805337215,6.764964538767219,6.971686389711262,5.9963109988750265,6.763786108452582,6.493725314609247,3.720415877040175,3.499310402185077,4.886910837503497,3.6447818181818175
inst_0202,7.572880336072824,6.145515711266217,6.736932172386622,6.771490178409002,6.94263990889543,5.939836785306339,6.389851092539161,6.511282928119846,3.6065360083221414,3.3675692926195864,4.104629921798184,3.6812
inst_0262,7.78326363081096,6.6147204069368115,8.88135999042818,6.776227035246939,7.201054182749056,6.533880820185095,8.516458761860896,6.662444006832624,4.886495107066886,4.597131289160538,7.320638118480186,4.637709090909091
inst_0850,7.193515757409391,6.341628071041457,9.179558276679717,6.779493445525677,6.787856175472931,6.080401322373496,8.086858641269473,6.545812213775392,3.895781258056251,3.5961582399577967,5.984435102043554,3.8746
inst_0386,7.837501994976355,6.527586944749047,8.758045205934872,6.779985607618055,7.192818785839481,6.212566452176155,7.887190733793102,6.51931866960986,4.12350852319751,3.608594713405782,6.1996654856994144,3.737272727272728
inst_0991,6.969306868932637,6.3690533749679785,7.367258733154149,6.781475536685461,6.588821550916758,6.185927238819779,7.133142120185332,6.495118363990321,4.321632007922329,4.084456348451502,6.1171799772246995,4.436236363636364
inst_0906,7.2876369656039985,6.79246228227646,8.40107001122442,6.787955768078058,6.824265365829037,6.564696147837233,7.921515100407363,6.579327708641953,4.1970898969621455,3.937738892613111,5.8646716728354225,4.208509090909091
inst_0339,7.677495488662012,6.511791489322125,8.563706762066214,6.788511995664306,7.03086759694947,6.300937943072785,8.009297058233505,6.58168072763722,4.114391817532437,3.8323263942960217,6.54816782371927,4.034872727272727
inst_0434,7.535106372894751,6.460842312660649,7.210259466783074,6.790355928168039,6.9709978230510385,6.223584106028624,6.765580808806024,6.556516223033886,4.361428426713374,3.889920809517619,4.536804735019938,4.207563636363637
inst_0764,7.214301188715515,6.150535774100833,8.143095573132252,6.790788257703562,6.715719577540985,5.976435906003135,7.837162857520983,6.506214323844966,3.628633415329591,3.366887575876777,6.395485167861022,3.663690909090909
inst_0830,8.038106372731626,6.7431441073206795,9.753145462315238,6.792676113637601,7.250652618506094,6.375443553149265,8.645589962975729,6.65288808670727,3.7638458982171135,3.467623436041766,5.774895181542998,3.5682545454545456
inst_0923,7.5139289325163,6.3710919996125,7.210882811743163,6.797101121138415,6.965436446732103,6.153064789995623,6.8231734179602,6.584812331507941,3.5950063579740776,3.2894003665236538,3.94648509086651,3.4595818181818183
inst_0743,7.35025880246093,6.4289332459544575,7.391971167146697,6.799958189163996,6.731702346258505,6.170015249720988,6.887081623826685,6.543805842792025,3.681753903442284,3.4836414588587674,4.280408305312979,3.725290909090909
inst_0389,8.375577039327393,6.671038650549935,8.579893908004927,6.799974490873905,7.590787207545345,6.483631133712043,8.037905781064543,6.588510898269444,5.367348023924021,4.466007918763719,7.055286666968691,4.937454545454545
inst_0939,8.216735659449357,6.690700589929536,9.031177114218004,6.800307775556925,7.671468193423392,6.5560644309315235,8.455274267420393,6.741415943200563,4.465547204476094,4.156807397939067,7.1859550707430575,4.292345454545455
inst_0482,7.548629777980692,6.393091782522229,7.618424321239137,6.801712229968741,6.985924205193915,6.214074192830377,7.277574522880531,6.573468241051608,4.6394483964234645,4.159250290008799,6.12205025116249,4.559309090909091
inst_0468,6.953295161279288,6.093040563209831,6.166813202255703,6.8020772720443725,6.515390341651752,5.9124092063022315,5.968977784850989,6.46566355046822,3.1394180443605264,2.9966110248469557,3.0451302186834517,3.498218181818182
inst_0342,7.08256929834897,6.263727627091291,7.717482538994176,6.80260056313954,6.613795816994958,6.076683278366922,7.417737053443287,6.473138729927839,3.956480685297523,3.6468336634787777,5.9565562860464585,3.9154545454545455
inst_0857,7.116144086389266,6.754941333811982,7.640941528931581,6.806039808918556,7.064515617085821,6.588069503048239,7.25987165174738,6.768049931880161,4.632660133963159,4.4419290302528465,5.193749753599805,4.588290909090909
inst_0266,7.244818853396983,6.245008430075112,6.582204361214894,6.806862087690584,6.702149983496204,6.060992321696315,6.330987811798823,6.492152899360254,3.9121137496494534,3.696410170952412,4.1657324728923335,4.011381818181818
inst_0900,7.880567932263267,6.512718944349866,10.087931418837789,6.807476038795878,7.1924464186375205,6.224910353370451,8.907697654250775,6.601700420547886,3.818051342441305,3.5241621084065975,6.799104750214399,3.695581818181818
inst_0436,7.03475580239049,6.499338850856478,7.253586208825357,6.808996472415963,6.648584283692145,6.304014694245575,6.993811094713157,6.553777572661843,4.608092198953901,4.317798792936399,5.6704301329585824,4.622545454545455
inst_0847,7.319601437322224,6.26124937879591,8.793438572601504,6.810572118693264,6.8105336946560495,6.083400670090231,8.265096785530453,6.526929058801866,3.9361996841064784,3.6183036179447416,6.671892112962878,3.926037037037037
inst_0632,7.637856380029158,6.609885767955358,7.428284414603985,6.813073272677701,7.17612577165619,6.4661286725077325,7.156415303432406,6.735734187211546,4.389134738001291,4.217894568952719,5.107455587266175,4.424472727272727
inst_0666,6.665544026751571,6.6569252436311945,8.215290216060838,6.816834058452105,6.424082340425557,6.450073253790474,7.8811480859664,6.551654847566545,4.5549992499935374,4.279555127813785,6.6822572099770365,4.538072727272727
inst_0070,6.5747065653467684,6.403741740536109,7.187993935424955,6.819979426306856,6.5108515281301,6.113200005295474,6.685730619707079,6.514919300282839,3.7272555979814,3.5215012207548435,4.329109106198908,3.791254545454546
inst_0226,7.062766539520481,6.11179698654635,6.166601726383406,6.820347778736736,6.516528568866161,5.925855664034006,5.967797240515784,6.4769117706728165,3.6808132035447825,3.460442006500888,3.536280747008583,3.810981818181818
inst_0117,7.83978491002924,6.697392621378722,7.858099246637231,6.823945081044895,7.275230113052485,6.525822027155036,7.4885596709267706,6.688000301896055,4.294709738014577,3.8881445132930845,5.309096068905934,4.137890909090909
inst_0820,7.368420067001145,6.860600123620327,8.159177134675872,6.827358792982312,7.080173117238412,6.7376803485424395,7.841136979873307,6.79487140783312,5.1060235081482865,4.929545252688298,6.7442523457097945,5.151763636363636
inst_0452,7.674483389033608,6.2624788210170435,6.798316504455826,6.828767425686811,6.996341609871548,6.0329416407232905,6.436639539212351,6.527401990202796,3.5141516536972928,3.3421842558138275,3.8546495105230987,3.630890909090909
inst_0728,9.124673230299333,6.444322144036735,9.908400807829238,6.832075118905952,8.052737386017213,6.1917704227452495,8.973580048161423,6.670383651310251,4.438176031055895,3.83361260677895,8.395380091221382,3.9835454545454554
inst_0566,7.4589487716446365,6.520991374600694,7.723713019373968,6.833769029682757,6.92504391801989,6.289932886504834,7.312745698416046,6.608522820645142,4.150739019020413,3.921740042110919,5.566141957443797,4.182727272727273
inst_0214,7.66893323034063,6.682686615812882,8.889726969696188,6.833871923014806,6.910138103512079,6.389587909673653,8.159269464103748,6.647933573686316,4.150149329658953,3.7675412737694707,5.999524414174301,4.015981818181818
inst_0279,7.519306422967631,6.663493102415411,7.673810585979595,6.835551661169805,6.807082944308048,6.311237251725222,7.0754118041653715,6.654717014949666,3.840782614844515,3.523422290236467,4.681628853122525,3.7550545454545454
inst_0365,7.145644147137809,6.116703396410368,6.286319436353708,6.835870836129974,6.650031379667699,5.92834602511899,6.057809434712821,6.491069081850311,3.5167915410371147,3.2582035634779407,3.4363450615983995,3.5798545454545456
inst_0634,8.072270219943373,6.654903762581702,8.161497810298002,6.842109235402394,7.45967852217859,6.385632414595151,7.503962583742877,6.690485381787463,4.707634280950394,4.213398513272855,6.143644381679485,4.222418181818181
inst_0608,7.286310373520772,6.418851767672351,7.162303208022383,6.842258592704436,6.772961760432143,6.167480238676219,6.73716987535754,6.549118245337913,4.0477986844236185,3.7754921633887766,4.690666498212401,4.068345454545455
inst_0115,7.926741763194347,6.312741261950787,6.917856618772802,6.845338050842111,7.163332654101859,6.064272684895901,6.466286972772679,6.56987990269826,4.521086891209044,3.7658916535844615,4.430740711274897,4.174472727272727
inst_0862,7.03851084650761,6.765537721317196,8.295973504661784,6.845986344709453,7.055328061072336,6.586283709139633,7.847752168885096,6.771213935113178,4.2744676281026415,4.103608344978062,5.562019389947954,4.332672727272728
inst_0868,6.978454069298404,6.151246498603822,6.166813202255703,6.849729387053652,6.538291653960833,5.957041295799416,5.968977784850989,6.554440429516404,3.168780827365285,3.034892223653732,3.0451302186834517,3.5645636363636366
inst_0712,7.359442268150325,6.507242998661922,7.441853145306538,6.854382531611777,6.900416061282657,6.332455441656754,7.172580762032432,6.62751024115919,4.147130314448614,3.9716282299827643,5.434230303205638,4.35289090909091
inst_0119,7.620575078658982,6.292552099823351,6.971153039581644,6.860002241491921,6.967137278688697,6.04122539529507,6.511802855891487,6.51663583057155,3.7760460292670275,3.5197898792140374,4.084301952453006,3.780818181818182
inst_0639,6.915836295287582,6.713516079236403,8.391178425670146,6.860712705510333,6.773044100816891,6.444012477012026,7.9477393525363125,6.737215573536582,4.357266272403891,4.107800412603379,6.856855669849677,4.431636363636364
inst_0955,7.8717019125925045,6.740125790205178,9.631678770740507,6.866088593269135,7.3052518131597335,6.464948481004882,8.70811313282069,6.664022647498422,5.213483318786212,4.363012363325047,8.086911998137575,4.638636363636364
inst_0499,7.081774369535505,6.906888753664225,9.31582111127881,6.867585632792672,7.198388258731205,6.752373520542819,8.413271778425193,6.83803661048901,5.039584713536631,4.815031063510052,6.710003109829557,5.103618181818182
inst_0740,7.16487803622063,6.795563918590668,7.7285567457685245,6.869612272280551,6.844093563282518,6.616165643374916,7.47205602427343,6.754578533412401,4.856074432736813,4.646299046556933,6.149665128491437,5.019145454545455
inst_0497,7.965755411519634,6.874992814721321,11.2891258017592,6.870536514495458,7.297328360157245,6.53866401981694,10.018992042205099,6.676290495219057,4.610556875557293,3.8638232451667425,8.40766522659716,3.770818181818182
inst_0016,7.9071246803425685,6.578211445291371,8.97748382932557,6.871258109257767,7.18757790396247,6.2433063212093485,8.020383126410092,6.596732172153236,3.9720858604061844,3.51985656376541,5.909639273208621,3.7251090909090903
inst_0396,8.123165570841069,6.606525533273835,8.59239047483492,6.87982708074647,7.504685668851144,6.3423413790498895,7.879618280225543,6.665635206506664,4.824670484652425,4.319744296393373,7.166001033803614,4.523727272727273
inst_0970,7.422027338376025,6.642288828509815,7.996902796931625,6.880567073564115,6.878032809025975,6.361070447806964,7.5172421094722015,6.60564593928177,4.1977610004585175,3.9604845374739224,5.821756089160015,4.112981818181818
inst_0371,7.245429542335682,6.467289904281725,7.241708936941132,6.88185319327026,6.794920333994661,6.27531543273342,6.959505045482134,6.595897392169208,4.008947826430595,3.8076949291602005,4.839055609269357,4.2474181818181815
inst_0221,7.3170170400277765,6.412205528739942,6.687396874023031,6.883955085962328,6.757694018348635,6.190355133302063,6.4130423401561005,6.553958593708672,4.013295299241492,3.801437704462699,4.170937727885169,4.050909090909091
inst_0193,6.926157879049468,6.845448952806466,7.691297511788609,6.885581627731944,6.70058658896018,6.40626295121227,7.103463443432245,6.742679675542872,4.175247350595194,3.840448553657161,5.162173627334056,4.158581818181819
inst_0259,7.72911436548314,6.4383555977579645,9.370133677510122,6.889186079553117,7.060780095321384,6.140271330627392,8.43191246495232,6.57700400445851,3.817539789056831,3.6017511861417675,6.366422782089779,3.807763636363637
inst_0789,7.800403009833278,6.683094060394694,8.743450059635329,6.892048163587668,7.181954921328162,6.4444867831925094,8.130900428781764,6.700403716295084,4.4554770724002095,4.0788640975428265,6.73437623801852,4.4123636363636365
inst_0126,7.86827567280881,6.65842560753844,9.020290130776097,6.893981803543687,7.230033402436728,6.446412850658671,8.322059216986023,6.669543378312847,4.687143380097259,4.195727331366452,6.618693366454142,4.416836363636364
inst_0873,7.73122301853011,6.634663173948317,8.367875562459108,6.895588819365174,7.077376092383597,6.353031278833919,7.7443262837484905,6.6855873214252615,3.8705694233530044,3.5142753081835147,4.955148740463281,3.721490909090909
inst_0027,7.230898836592862,6.439002811478813,9.541130923829613,6.897314251988733,6.740692372051283,6.2088414911477,8.766532671425793,6.583196901556809,3.7456124304521037,3.412487081793553,6.291844714724949,3.836818181818182
inst_0773,7.996696274381325,6.488948658082558,7.690621330155507,6.898577095950457,7.316598330053474,6.264853014881144,7.246465101138419,6.731696659028182,3.861751522793142,3.670447165957082,4.961319036938601,3.868545454545455
inst_0191,7.881281424316152,6.623046339658103,9.04603929077195,6.898692249970863,7.243811025028752,6.327234675651339,8.109278218105871,6.609375188680284,4.188504668385025,3.8914614049485805,6.294244819928689,3.992472727272727
inst_0335,8.203024632579446,6.677303480993505,8.935053349605313,6.899430041176398,7.612861066115418,6.4503583374167155,8.221590600596725,6.697994856246964,4.9584470076970995,4.539176097827409,7.550042999972586,4.9046
inst_0531,7.390438575222863,6.436817949193174,9.431357500450275,6.90539357222623,6.799864534689148,6.23132784731338,8.726184599414884,6.588866901536272,4.043189990788463,3.7259057628914336,6.9350675574330936,4.002072727272728
inst_0167,7.941853889489373,6.406522092658734,9.668648134760147,6.906044199045082,7.421458685494489,6.2273964114127836,8.786240496514665,6.644813890078716,4.259645451114192,3.9679257574976443,8.453902028554047,4.260545454545455
inst_0551,7.078849319200804,6.911080237168073,7.549831368649505,6.906878463015876,6.897143912667928,6.595604338705048,7.168745319578903,6.777853207796317,4.519224665924513,4.28811201550384,5.386795507942586,4.510036363636364
inst_0861,6.986181153736634,6.86493897326184,7.159333861046065,6.907403305414129,6.837336024382935,6.703640325457684,6.974572524626768,6.859622095404525,4.543753112205586,4.399049746331541,4.820270460815744,4.6224
inst_0933,8.17429986649074,6.6083907130532165,8.152437205099888,6.916008814961355,7.56413902302545,6.460052431733608,7.7750461825283255,6.79515168942097,4.344216335177131,4.099775285294971,5.952804852019046,4.302018181818182
inst_0682,7.682418878512921,6.81986691702545,8.469381202045094,6.916611823234932,7.025232223583007,6.501911411969202,7.811314106482286,6.784229026033241,4.605925711875177,4.278049523135513,6.419653102062368,4.469018181818182
inst_0611,7.169645620987605,6.2012447807944,6.295486727966478,6.916773252971224,6.644394740920281,5.9890932498449265,6.060524631760958,6.568180407357108,3.7134177691889683,3.442343882914397,3.5539568322926347,3.787272727272728
inst_0307,7.869311491623608,6.227584996095161,7.49946720892415,6.918592617427817,7.100338973218164,5.976551236365513,7.023543554608731,6.58382451637728,4.277359798073696,3.5708663000452456,5.536985727737683,3.976927272727273
inst_0717,8.161071145778525,6.7364834818655135,7.597668439942462,6.919677097086452,7.371662828426474,6.4381599699776535,7.08426926079516,6.676376236194185,4.003155519527327,3.9158403728776827,4.698070921178825,4.127054545454546
inst_0779,7.91211676308926,6.834166903623406,9.187895879956434,6.921636422808395,7.43641897323169,6.683796665091277,8.70655799161448,6.841943695025065,4.94310209784042,4.7183147321262995,7.49022645884167,4.885945454545455
inst_0883,7.348807795692169,6.381578545858248,6.7389099382217195,6.921993191403796,6.8357035624124265,6.1749743647239805,6.4644941377183525,6.614424782666706,3.9623225382465295,3.7037221064404555,4.142166201943285,4.008054545454545
inst_0184,7.564554346145755,6.45048484023838,8.100353128326462,6.923486794464056,7.009058826889323,6.21571754661528,7.4456075511261615,6.638191023034375,3.642394029440828,3.3502041354201832,4.477909475883591,3.4879636363636366
inst_0731,8.106068282442823,6.672206370092185,8.443069275632197,6.9240500716526325,7.2782729057976905,6.244780322103488,7.436573462936819,6.653162202997179,4.988715996072253,3.913875846343509,5.885043615869099,4.0254
inst_0347,7.681866387288161,6.82872684933149,8.430400880242802,6.925250195564344,7.233332114819834,6.568530366795892,7.834512688733282,6.724791019499512,4.810128575170401,4.51278945079077,6.4928887118326735,4.5528
inst_0856,7.80806780715784,6.699768070797772,7.876914260927327,6.928361845689852,7.192300721921439,6.39939076227437,7.305805716731192,6.699348470836549,4.951585421356452,4.215135529239401,5.621588869475233,4.4974
inst_0240,7.638585062094803,6.829045918858153,10.026011014562705,6.929232566634276,7.115377785792034,6.562743685270246,9.127222023640215,6.751197356679088,4.156950611778472,3.9051893350394367,7.098055780293031,4.083072727272727
inst_0158,7.925012063931479,6.630006303722205,8.701518093851826,6.931248837254112,7.2566845341675394,6.376330425280295,8.121888301713547,6.670169751832646,4.213786568272768,3.949019265799377,6.691459194054657,4.264163636363636
inst_0665,7.597715783939417,6.232979081675228,6.528585830303396,6.934885823583274,6.937847544062446,6.002083531685675,6.209245201919237,6.614974745233049,3.439044949093582,3.218997767020129,3.43578011064189,3.535327272727273
inst_0609,7.625996804420659,6.531949333402139,8.0337134016269,6.939881018644977,7.037828667981711,6.329371782262714,7.6665631969075,6.716548016851289,3.993678166222506,3.820155783614759,5.946434164975171,4.0544
inst_0260,7.41136110981023,6.395561232129018,7.056823952735261,6.940692823983657,6.873669640731299,6.214625954778089,6.792731614935146,6.672510610230059,4.0508439876690385,3.8729138961914473,4.8935619942566255,4.124872727272727
inst_0514,7.397299505178144,6.94526574886622,8.299695418723548,6.944526466592135,7.021663776043737,6.722882522110726,7.916933813320028,6.806260298340275,4.540250528948757,4.331059719842486,6.076660510713726,4.515222222222223
inst_0142,7.427739436808341,6.633690370154622,7.800485596271964,6.945257598813349,6.920180938618239,6.439287831549095,7.448561275856755,6.72542711860991,3.875799685733689,3.6001343087785544,4.620473351067785,3.843309090909091
inst_0580,7.2891041784057045,6.460380815595017,8.36038706741251,6.947607147472155,6.915073380772487,6.313065011709594,8.18626380123348,6.712721916999277,3.743925887495524,3.5673318709762283,5.883448242755119,3.935963636363637
inst_0585,7.09767410770804,6.990397746612282,8.428499807967723,6.949051071948827,6.921864695812868,6.818710633248693,8.153782372779625,6.986032049109764,4.7742091835421565,4.621621103756264,7.268489368264168,4.821418181818181
inst_0251,7.2463155518015405,6.315481595847855,6.557307210245679,6.950697013081664,6.711495801711382,6.0935456570848965,6.294421356242529,6.5625771817280905,3.8701994549011918,3.5942218550676133,3.8969429879744895,3.954181818181818
inst_0026,7.519134745034712,6.708222048192328,8.890695185483295,6.951074965103457,7.006611017346039,6.524664186088132,8.494072433669842,6.79373092470099,4.0853499507761235,3.8318681960009826,6.390297771120562,3.947836363636364
inst_0813,7.708531183406469,6.620234891779941,7.82519136512233,6.956562755894243,7.069790167215662,6.423031182227319,7.457053403685182,6.756019373690913,4.07703226891063,3.742840580024205,4.946899052306481,3.8990727272727272
inst_0693,8.11507048049518,6.842063354688891,8.240198572559533,6.960246730114911,7.607088994761941,6.712039127230017,7.892401723024613,6.887620814353073,4.348810512892325,4.14603230893674,6.066892597582642,4.255909090909091
inst_0872,7.307832462316732,6.623623659804161,7.0470355150034525,6.964175169273612,6.831918893849748,6.4102864885705495,6.7748347649186424,6.692342293383777,4.524469011594402,4.258955092936436,4.884129086093237,4.490236363636363
inst_0425,8.125299986166267,6.6882384940075585,7.846505625167655,6.9643452496969775,7.457534989557087,6.464150034252476,7.32664720565549,6.749397265743845,4.5396680302848935,4.406666686562875,5.6793892996229545,4.567454545454545
inst_0378,7.679140724870234,6.674625662926089,9.99461367542774,6.964467755961067,7.044855901224716,6.338174849018392,9.022248214305453,6.651133330398298,4.2782097320514385,3.707920804798523,7.117628651747522,3.832636363636364
inst_0215,7.248359493101779,7.14692618450642,8.200289776874964,6.966621327052026,6.955241363484579,6.939659210282152,7.845843843789124,6.807902691629713,5.2205627964782195,5.041062664530008,6.088026555350959,5.333527272727273
inst_0885,7.453807247869065,6.809779163090071,8.34325166049402,6.96679075400743,6.858138280759167,6.657199874951437,8.171343875896424,6.757167773708247,4.297700120764439,4.0791283677064225,5.894871833121297,4.309018181818182
inst_0735,7.339386543211621,6.839852174120052,8.668660042071325,6.967505803378284,7.011763320374104,6.595453944668398,8.114623177629582,6.820791165885859,4.12244570115897,3.956860922213758,5.734948864731486,3.9062909090909095
inst_0888,7.189102319658164,6.436448295748001,6.8409508930665535,6.967691855732646,6.734217774665513,6.230879775605883,6.5898338712471105,6.640467865212792,3.9177544182525956,3.7727072621809183,4.526645368094071,4.262185185185185
inst_0642,8.256129260998831,6.579338380876448,8.656428693240311,6.968778449159524,7.540329821428443,6.375727419159403,8.1503685153596,6.733928149591793,4.721432568356793,3.9384387156054483,6.765515248039032,4.173745454545455
inst_0886,7.728906670036777,6.837674107185911,9.381166148133829,6.9698898238883045,7.126235149633959,6.538297751223157,8.664474786116704,6.727160241554712,4.5530220801476835,4.282082798774007,7.75788782495164,4.665909090909091
inst_0629,7.211474341751145,7.069108013933248,7.7608417105759155,6.970464666824755,7.021864493372445,6.945161617769498,7.598907082857627,6.966750308353421,4.886597772103929,4.772972544661338,5.867721106816086,5.064236363636364
inst_0451,7.92710771017054,6.718887451249744,8.785183563708038,6.979805191570952,7.264407576625347,6.477342292848313,8.101374341837813,6.716926351766516,4.733318525681075,4.404008604427821,6.56039237025893,4.673454545454545
inst_0941,7.966308489230277,6.971390399787315,9.626843954461599,6.981100533636686,7.310362561772457,6.671060846933303,8.886494739931559,6.75575191551898,4.5748917907841244,4.311793731910105,7.247448682879416,4.551672727272727
inst_0393,8.730920478355351,7.037810452454046,9.285477286552139,6.986313414469286,7.877146618489894,6.751570203560565,8.489620707540215,6.826523011297126,5.387211639792366,4.610808294108171,7.1440927569987736,4.867
inst_0921,7.564303914996154,6.937918178921337,9.70245470261277,6.98815458288678,7.284449126315173,6.784964865157347,9.035510583129259,6.9341008812313225,4.959884222453594,4.757985762715537,7.1485216739262025,4.828690909090909
inst_0840,7.846803974238048,6.691737102766725,8.322492451096696,6.990607730530077,7.147046764376695,6.436802072073272,7.742338056774124,6.775813920491307,4.1071626234748395,3.8320971483838364,5.352874154646763,3.927509090909091
inst_0414,8.104819294621581,6.5367548451201625,8.04531881550255,6.990915926326766,7.240060145000703,6.177013605166215,7.317604922873578,6.620995735245658,4.189849202537183,3.49621601857141,5.286544974967769,3.9435818181818174
inst_0444,7.858289622309215,6.582942730074228,9.013074787569641,6.996449256671546,7.333793337343321,6.435067212519008,8.704554053005374,6.762116224739702,4.329948233889584,3.990653001105829,7.034756859828276,4.016127272727273
inst_0858,7.739645544106262,6.4742053539061635,7.910885284271244,7.001293013750286,7.088595280329311,6.1975406490459815,7.367581873697189,6.715834546704805,3.9030221043008932,3.711378539817479,5.3836317317436215,3.964581818181818
inst_0951,6.725411468006932,6.528550644568395,7.23950939857543,7.00222567213415,6.592463183276104,6.277301723976292,6.852114355949137,6.722037422430036,4.0902386945101785,3.882534097531998,4.816409340096596,4.197090909090909
inst_0669,7.681214138472889,6.672671336559397,7.7139649782180015,7.004472879128523,7.2504357650101445,6.5441189135782665,7.4849951936188965,6.81158654625857,4.387015183017606,4.165198047419655,5.448888280709481,4.505907407407408
inst_0255,8.014755699898316,6.431290046324887,7.501127749504473,7.0056233665178445,7.220106687236754,6.143014151736838,6.979958693464822,6.64468319307827,4.573779514717698,3.8601236987964365,5.519428961747272,4.219581818181819
inst_0418,7.402730195259008,6.573881799659222,8.44217843535558,7.006999395664089,6.882887756596198,6.2915303649245224,7.766062618625247,6.671554681016591,4.137052248104473,3.8613821593979676,6.202186454247457,4.1046000000000005
inst_0058,7.24849207691363,7.144834780947351,8.073666028617263,7.007503787742944,7.087636229366088,7.026951764599053,7.898098941635898,6.964167387406465,5.108560499284923,4.92202791589047,6.302602277702864,5.152759259259259
inst_0920,7.703932624378453,6.917679626294293,9.316167905105337,7.0093144949124095,7.020555543831326,6.565163323902634,8.622190354742774,6.733893525718008,4.418917667673156,4.14757201540115,6.331573599229786,4.431818181818182
inst_0793,7.303784172083281,7.243779572418606,8.45698251184095,7.010346858821806,7.039100533676921,6.954132642512136,8.037972289981374,7.003948094578064,4.546411558693579,4.371905966270763,5.835981090569749,4.472181818181818
inst_0798,7.149528234408439,7.055830466915124,7.926510686276211,7.012852682738183,6.990194377280837,6.899992997385787,7.702371082174853,6.982128972456343,4.666572688555846,4.505850649419671,5.5905273686808155,4.675963636363637
inst_0180,7.4842006932093526,7.450957929726432,8.362310581392862,7.025519022899457,7.149875811425349,7.198581795231255,8.032000255642902,7.198785070587626,5.353280612620777,5.16425843204824,6.495124616233895,5.438109090909091
inst_0808,7.360489080436405,6.840549893663144,7.688085461875384,7.026225304109428,6.8991991915860496,6.616347103789543,7.360678271667462,6.8331206951196775,4.18400010756788,3.964353954519829,4.9196957077784695,4.0568
inst_0974,7.313337187776373,6.4726509821146525,6.821791010595464,7.032571345332928,6.74011400674769,6.26016223923219,6.571387224220908,6.686685723446987,4.28380716742031,4.062293500648575,4.757704572321913,4.3936
inst_0156,7.326661195813797,6.55277588437991,6.999775995928548,7.034635628538195,6.7911162318820395,6.262476735887579,6.601953226178017,6.6735145480965485,4.191534836067101,3.983860724686087,4.525333211930059,4.262618181818183
inst_0909,7.864844752024961,6.755652467315031,10.317102210087874,7.038346262593133,7.242281119744687,6.3815089482611205,9.248799355355699,6.7470773350373,4.016058687178167,3.7852961305866692,7.453060355487613,4.001527272727273
inst_0370,7.9760023546091094,7.093463854256015,9.305626428057295,7.043876421644857,7.230415689499293,6.625538192901079,8.265123556134155,6.864893268770117,4.2446041909343535,3.779995711924882,5.7711980830654035,4.044981818181818
inst_0953,7.555367267422971,6.630331376126393,7.5476384906769045,7.045171179683318,6.8805234776616055,6.272293756800914,6.915715757004328,6.740716981130459,4.096228895850527,3.7381663158789644,4.558721288485555,4.017527272727273
inst_0637,8.047119358328999,6.714394104313632,7.682705818560897,7.053010501955276,7.273098509770521,6.323997505035815,7.013814316660741,6.782516160439607,3.575696634642533,3.3637472224656593,3.9829442978801706,3.631690909090909
inst_0105,7.231728308744452,6.497017158237743,7.03814167208925,7.054620678621076,6.696950199924769,6.22518853565698,6.6467986564853225,6.695313337269701,4.102383023861623,3.8621082409464553,4.355780393909208,4.225218181818182
inst_0877,7.194708001180828,7.037228643129018,9.529603967917941,7.057258372496157,7.30762829632045,6.91287225115824,9.14411512009362,6.957907308909156,5.238718724666436,5.126483585912164,8.804729289349721,5.242181818181818
inst_0814,7.9902256734132955,7.068119130441398,9.839505350274617,7.058671034406171,7.411681981853672,6.873200909001351,9.238906204593643,7.11863767194809,4.770838985246982,4.5606774599254365,7.875797412592092,4.923563636363637
inst_0493,7.390121464652404,6.979470175820342,8.387780054255625,7.059405770596107,7.179072524771624,6.749633931165398,7.9179871754718345,6.968007888310887,4.440394113581078,4.308982212251236,5.899233746746493,4.472309090909091
inst_0028,7.537077216863155,6.766085024042335,9.681320407874226,7.062553832597999,6.873722160232083,6.445769921959011,8.84318701452478,6.73004952300487,4.119696614035447,3.893900188121644,7.056607638185678,4.231836363636364
inst_0448,7.821686515989201,6.739435241661225,8.195362689912432,7.062599351883577,7.287796426664153,6.584072177534978,7.892267042209767,6.835815336474219,4.8426408567256125,4.555461874153945,6.60684946257399,4.868509090909091
inst_0844,6.851520341289385,6.7926461646965075,7.559091019535146,7.062903628730074,6.770885197544404,6.485903443531802,7.032482360385899,6.805756104244826,4.707836480963211,4.467332026625842,5.195996887253704,4.666127272727273
inst_0374,7.854643164066781,6.82009333520675,10.435338265325004,7.064818700245394,7.225409312914165,6.513461443530133,9.324135324197588,6.7861425846930725,4.45222551954207,3.920582042936653,7.84864591377012,3.9652181818181815
inst_0960,7.725586309099222,6.432844108246735,7.513835052326967,7.064891712560976,7.075152102229447,6.14198278319388,6.955063720116497,6.752455863884954,3.963691805207162,3.492809037216862,4.874582395640454,3.840072727272727
inst_0173,8.215311144318543,6.611040452856032,8.45365346406837,7.065004821650319,7.409440672714116,6.348811073833175,7.877130623880893,6.785694272248384,4.779733716273226,4.0510233962015985,6.3097776604676294,4.455036363636364
inst_0199,7.648734287723542,6.5697697300572875,6.991765966699982,7.074960670449348,7.002840288471277,6.1887521727950485,6.477471728504934,6.7311159299970935,4.124234905022785,3.5955372266212406,3.9846136670670935,3.797690909090909
inst_0893,7.301111371996651,6.734290406928354,8.218971529676548,7.083580582924256,7.081261705593112,6.631241744837451,8.071815347540138,6.868359940738179,4.452787438470539,4.199886028162051,6.426797577280399,4.5832
inst_0225,7.330542210432993,6.543310437079932,6.910587695379049,7.08587668117603,6.77321538909686,6.245717364687264,6.530697670995558,6.733313320716164,4.012259378077994,3.8042439364709377,4.313958366445101,4.060818181818182
inst_0110,7.227645334036687,7.17057852704408,7.54163898237092,7.086299511512216,7.062604514033782,7.04551164811157,7.3956572307912065,7.02271602906824,5.357537671836552,5.18397006003844,5.766422752274423,5.479254545454546
inst_0662,7.584602744393921,6.664546271997618,8.193810571127068,7.092510373204395,7.031072327506254,6.372551566481749,7.591306213561772,6.791412884591385,3.992812190490385,3.6968989042957032,4.988315938385902,3.922222222222222
inst_0914,7.244030916446353,6.365564073299561,7.100973455932955,7.094729283043718,6.710915783582109,6.113640274724161,6.671049263521914,6.690378755045337,3.879747333170498,3.636951076702094,4.507913664585269,4.026036363636364
inst_0648,7.524290431356255,6.710205820447652,8.034703585230622,7.097621541315674,7.0337665026183425,6.516567356357093,7.745465110949662,6.843218668047589,4.540840179426653,4.322515688481596,6.1934525266363085,4.665074074074074
inst_0944,7.312904510514878,7.221377182308798,8.328520868240194,7.097977470002542,7.118664907396038,7.065516363051985,8.105305888821464,7.046096487340646,5.45585604671026,5.378084752043799,6.7895996401291026,5.582472727272727
inst_0420,7.846362788719453,6.726006159946375,7.707325617577212,7.104802774976686,7.166002235117444,6.389654420919947,7.174624196120127,6.750061934190478,4.165498799329303,4.039198809719284,5.439871733317501,4.256381818181818
inst_0976,7.991185886327303,7.155674791044699,10.143275481718081,7.1081848389195,7.386628128784995,6.757731187479045,9.360029126432963,6.8736069530841775,4.70356434332963,4.297155243548138,7.98623197737853,4.516945454545454
inst_0718,7.883406266094778,6.842068497482482,9.365069193979105,7.11121677218609,7.039430073840705,6.511555411583528,8.690356499737394,6.930730992357022,4.231738481993332,3.925475328293186,6.961363927583662,4.216309090909091
inst_0579,7.389278380229753,7.195483123461481,8.669032264299464,7.112401674715719,7.287825866601125,6.913102969248072,8.260531525467103,7.137307185481241,4.722450828604542,4.51512009675644,6.509717062478047,4.703600000000001
inst_0256,7.864334468825716,6.956938807045064,8.747171888210849,7.113123630172858,7.289535056127775,6.6888468167302815,8.15434382171064,6.841497923994032,4.435663312434821,4.122660707085901,5.7124042626903435,4.429472727272727
inst_0095,7.22986886537091,6.521680544680679,7.978735763207077,7.115226488081115,6.718370921764231,6.230065537324231,7.319236006551687,6.741399404857656,3.5285243207997885,3.3393570098381025,4.712831017676942,3.797654545454545
inst_0601,7.524831544938425,6.579377235842029,6.816890664850217,7.117373127837678,6.920955543745876,6.226573678207209,6.39588754958247,6.802733281986035,3.7461357122132686,3.4689193606839286,3.6583670653884637,3.630109090909091
inst_0128,8.136425917318657,6.897429515924274,8.287870297079746,7.117663329467788,7.369717649421942,6.506060696796593,7.481671872476953,6.748233243051545,4.798244529693957,4.055997413407015,5.501652816834968,4.460054545454546
inst_0353,7.701161294179709,6.650345354329419,8.812045188473828,7.121032361484615,7.0819239207986335,6.359865910352717,8.095749771038463,6.801993065632562,4.148511833260945,3.872608407819141,6.323335595877126,4.088527272727273
inst_0394,7.552410947203866,6.847353606456041,8.405883235778374,7.121696601803629,7.164692325060193,6.67572964314532,7.971337393317315,6.9275811541657255,4.5560000687907465,4.362449867393873,6.1177234510392395,4.505818181818182
inst_0522,7.199350389558345,7.083930249722083,8.939632425621577,7.126072738277977,7.141059208813364,7.007192004475584,8.821797063669683,7.046783085076665,5.410542239480657,5.224201726585175,8.226303482491897,5.481563636363637
inst_0702,7.628649114216701,6.687382870468289,7.600548369831017,7.1269946630428285,7.09660941531982,6.477313108251678,7.3133684378914365,6.85617413404299,4.497953114116461,4.286434414503945,5.878161538552363,4.561818181818182
inst_0500,7.793295750127575,6.440804534080088,7.023187701014406,7.1272600342453485,7.131574368366685,6.176123095186277,6.637391676988507,6.770985356523805,3.9034722997661215,3.558191413630041,4.255256128141045,3.881563636363636
inst_0949,7.888090669237911,7.1254734221529965,8.792941805707532,7.128611881345688,7.246870776529665,6.729274715287875,8.03069128583807,6.857599891928596,5.186952836339728,4.669232009641609,6.764591769423522,4.887345454545454
inst_0540,8.0492504261872,7.111459124130031,8.89351476113819,7.129075398882995,7.384994445617413,6.882170132079693,8.446163011837637,7.021346526627035,5.309834641323706,4.990384847069001,7.49807450369301,5.184727272727273
inst_0304,8.510128509485918,7.052238235398251,8.787962489726342,7.130014933834922,7.823805318265226,6.817902410835548,8.24256201929509,6.933544903866765,5.313720789625039,5.022824323546312,7.150646017858914,5.299745454545455
inst_0314,8.217061548826212,6.873525310138522,8.107549632358502,7.13242726111017,7.427412140761507,6.414041895208131,7.261991811772988,6.900167848549188,4.2938823770254135,3.836819790540588,5.115342502183077,4.077927272727273
inst_0843,7.890536177112471,6.766015717057786,7.888524955995227,7.133578175862265,7.244991639046362,6.546482475297652,7.514499327016445,6.899737185754139,4.49682383881219,4.243420095925165,5.725249283853548,4.392945454545455
inst_0471,7.278351602187751,7.106035313542888,8.635322251512049,7.135820689662014,7.0717427421806764,6.8073806983197205,8.164560032010609,7.035780701413078,4.631643328154845,4.639547902004274,7.208302652862724,4.934527272727273
inst_0680,7.828544130117025,6.828051819769014,8.575503962591377,7.138080833688852,7.199179731488504,6.634522297147928,8.19654833177438,6.9387376974394215,4.631423355112007,4.362808684223956,6.8072345416130915,4.528654545454546
inst_0328,7.780364910270585,6.926333795029742,7.433997364084971,7.142338273660013,7.137595515058495,6.517078826092195,6.890587220383417,6.859137252178777,4.279487914820616,4.036829594905932,4.5200914005252555,4.278709090909091
inst_0661,7.252874361785861,6.330811985654229,6.356816480055906,7.143159031585537,6.744328835596409,6.106345886288687,6.126645243596585,6.773888070541685,3.997011913983809,3.702608375942175,3.7367096659197676,4.0888
inst_0242,8.113850072350276,7.076264822701338,10.028377303393672,7.146734459647491,7.44476740857313,6.6778602316727955,9.01927110799889,6.901947332511774,4.555847653189095,4.0758972375295155,7.327234082680329,4.008381818181818
inst_0337,7.738513365012055,6.922897646343499,7.759159559644731,7.148518875401999,7.194149008708541,6.553747106800102,7.179850062144698,6.8520831906471615,4.616155215676989,4.217439075711058,5.053464437726255,4.401563636363637
inst_0513,7.827460025548279,6.778991862334675,7.825289788717708,7.153272331522913,7.186114776030469,6.552628756425723,7.452079187721943,6.919446767269008,4.181878112139282,3.886411405042537,4.967030670162027,4.034163636363636
inst_0338,7.621236491275894,6.778936653594396,7.792506385249732,7.15360770920518,7.132387670318578,6.599775927076667,7.516129187794138,6.870055883161423,4.812853104266173,4.6404654880667415,6.2983436338031495,4.909854545454546
inst_0956,7.973625254621802,6.86284938961748,8.910358008886249,7.153773613736771,7.414356127745009,6.687739607282971,8.417608257411613,6.956856763668171,4.6769621149651215,4.456621625784813,7.2883110448539306,4.609418181818182
inst_0963,7.63113913604985,6.804171378095518,9.830619781579845,7.154558092775423,7.096524559053547,6.526496848453499,9.090711127614131,6.843687571359211,4.6549088355016695,4.366029424029879,8.630375537626197,4.600527272727273
inst_0235,8.018172046510385,7.071436403282532,10.087991397680668,7.155279034335121,7.321402435596472,6.626774423851982,8.95236993435722,6.881680989506821,4.840111427414994,4.284399291263001,7.662943162292663,4.657272727272727
inst_0248,7.415572953312851,6.80359751852689,8.193108938060588,7.155837008041432,7.080375906461347,6.616199989869771,7.840782959312364,6.876020165286894,4.575411676262448,4.363832152212028,6.22494770740653,4.5698181818181824
inst_0443,7.772923815301352,6.827725079419027,7.712427683886299,7.160281713898657,7.27927940397295,6.665706359576143,7.447199854145706,6.938629878102068,4.667169115435742,4.47295227815545,5.708308850592459,4.727963636363636
inst_0757,7.369889657682481,7.093916121095667,7.847530101909155,7.162285362378483,7.034960718704775,6.854728741344976,7.548324484625196,7.006824785229125,5.267338907142535,5.031701479350926,6.23800608693737,5.4398
inst_0334,7.310798908947623,7.218608627864331,7.451227217488809,7.16260091425627,7.171532326175773,7.114714624229899,7.338621540094031,7.123125564022661,5.42097552787599,5.238767162339752,5.604715013573568,5.419818181818182
inst_0720,8.281673856353137,7.025639054165528,9.324740995375365,7.168368092998527,7.466041069827977,6.630040395487168,8.363104453600533,6.950255988874068,3.988007621363624,3.732357162415839,5.454041092972805,3.8385818181818174
inst_0604,8.227904843962111,7.062185034722159,8.237403729827092,7.170258377526368,7.574263415040875,6.847626601219388,7.833206569590029,7.0100632170373975,4.67234326305306,4.440667370202515,5.879997603152033,4.661309090909091
inst_0534,7.36709820778649,6.485643399735382,6.582204361214894,7.171460158554675,6.812876226962516,6.254997124622497,6.330987811798823,6.76520343893228,4.227194608016793,4.040703271899508,4.1657324728923335,4.346727272727273
inst_0020,7.93932383477048,7.121954387471291,11.974359465036144,7.171990681472538,7.219019129420059,6.821248859764779,10.87131991330824,6.907729271165653,4.850410159207671,4.534395686213277,9.366486384658332,4.819836363636364
inst_0108,8.197510257841916,6.944733562171794,10.177296158297835,7.1725568783559055,7.538824017415344,6.664051338112262,9.46332871841915,6.888981719846272,4.5193654804582355,4.396323545519765,8.012720400027193,4.658
inst_0402,7.566937378025005,7.063744810487453,8.287922755396027,7.178362647578118,7.3492899656537745,6.970635433654251,8.029960705667282,7.067871582024141,5.633527795065957,5.535919991644674,7.387457621047796,5.498490909090909
inst_0590,7.598028396760494,6.864259482821597,8.235974632609869,7.181010637699572,7.064758003418253,6.516736375639701,7.519533995036695,6.884850227572171,4.506238603224373,4.212526911074815,5.435856571266109,4.4410181818181815
inst_0845,7.865892400619562,7.048918448978442,8.950784853884942,7.18371427029144,7.330864530316011,6.767505160328689,8.402524779975142,7.088525959815791,4.187054406591302,4.058592510666573,5.930027865998334,4.334018181818182
inst_0024,7.422251600154297,6.6765493489933885,6.95962000924362,7.188659504957589,6.820387322762688,6.378502285274337,6.604579860842261,6.723556352520913,4.3665814542024295,4.148699762551365,4.497334097007405,4.513436363636363
inst_0651,8.117381269308137,7.17994170903393,9.19627022689961,7.192271588749952,7.629765402425584,7.01858175397294,8.818815345287883,7.146516146956914,5.511379103390825,5.339835565603275,8.055895170230277,5.636854545454546
inst_0079,7.606015484505976,7.298110078194636,8.126969851530854,7.192909864050471,7.4826296831209,7.0913203091389825,7.738932539776874,7.147226403552967,5.053748317733692,4.853355806716863,5.566662865906763,5.080036363636364
inst_0118,7.315299238632045,6.856755730414551,7.076588427643426,7.193679648027171,6.923540322054964,6.627800410964318,6.831708004624075,6.888240129823919,4.766462251727983,4.676799745292736,5.022786574809951,4.9823272727272725
inst_0405,7.685492193643817,6.559517784424836,6.987971048724276,7.200466568149803,7.016507431396132,6.209421733841036,6.50461033259443,6.800395617117377,3.6195982644759184,3.493246108114434,3.811770264653119,3.7748333333333335
inst_0902,7.444135810284845,7.340558208103136,7.569894806006002,7.200994872430947,7.31122851305996,7.2300764164939775,7.44463868611864,7.184314196080333,5.315957637936592,5.204479549489733,5.70014115476082,5.451909090909092
inst_0714,7.322475568480502,6.588857227184764,6.7137008954136554,7.202570903337825,6.850637057539103,6.357456691624843,6.473123109268833,6.874976651022695,4.298183023116659,4.213770749415015,4.416797859476094,4.560927272727273
inst_0168,7.8312331036350775,6.970372492609712,9.029367401620362,7.202985526896364,7.136945700073015,6.640977385791804,8.3035806796477,6.907206924702035,4.438982091625976,4.1267527026668525,6.006737490721806,4.323309090909091
inst_0981,7.776738756578078,6.618195593699744,7.973494642004642,7.205632821679208,7.095352712307407,6.260775649324176,7.240149728615378,6.804861895968162,4.191167347199075,3.68150893190523,4.899186685910994,3.9875454545454554
inst_0848,7.378103116271012,7.335862452785921,7.900028352366977,7.205958544828392,7.325385671025224,7.235714154679503,7.771409878449436,7.212957255492508,5.74657939139596,5.5433308530184355,6.6291833758574885,5.794745454545455
inst_0839,7.9111165336334,6.92361324726045,7.905061924052004,7.21477766874046,7.286426620426704,6.511429846511555,7.280678973864022,6.879682444263952,4.185319648011448,4.0242012720972395,5.247659690284149,4.2216000000000005
inst_0969,8.069092544097522,7.026841901996018,10.56305569670603,7.217689942232319,7.447048779318184,6.744881651403039,9.856772247963704,6.929492820453078,5.21081670052779,4.671151981130443,9.559368051138938,5.077490909090908
inst_0272,7.6287514678133785,7.150024239161443,7.946828261535375,7.22492130581713,7.223424685374237,6.9001068209679985,7.583913696836187,6.985495006767647,4.6205771960750095,4.409200516897537,5.298773039267331,4.737
inst_0329,8.715533508115506,7.196344559828996,8.802042879810173,7.225466681358084,7.807609036322905,6.8083534955509375,8.084988230717439,6.950898386170105,4.381027725856001,4.223813368336617,5.785042784657243,4.441407407407408
inst_0336,7.4013043262615845,7.239044109480071,7.848957393483221,7.228691066956062,7.2786286181134985,7.1113084019217725,7.634083605570675,7.152047109118226,5.281517216530938,5.120954411592069,6.028621391238803,5.462436363636363
inst_0466,7.453431585406255,6.666869025475088,8.738694196993794,7.232964342917929,6.865235173697233,6.403578087734205,8.208901468429666,6.846534213514836,4.513004790321185,4.189197348323148,6.8081966853489675,4.542527272727273
inst_0565,8.017380212188348,7.1370531341175045,8.659822129586786,7.233280289329317,7.522769706588763,6.94089112621945,8.21711240711469,7.0792691658851385,5.1067626901482015,4.8831285721910005,6.723386291884529,5.068472727272727
inst_0703,8.04132556984552,7.103102759990011,8.163039865432951,7.234193739134477,7.6971238155893165,7.084718568332923,8.001653998850458,7.054010647558181,4.772668327869823,4.615744399149198,6.014320967285432,4.899872727272728
inst_0961,8.212180701927128,6.804390863041799,8.11967023119668,7.235084443629387,7.564842940377679,6.590817816466272,7.7095848829672295,6.979897302563437,4.558464609294704,4.382387584168236,5.855965941128602,4.693945454545455
inst_0397,7.7604995785372495,7.001409109526487,8.368507039068616,7.235786117562309,7.287410811646573,6.772881024080416,7.921871653005526,6.9553264993823465,4.729685171745968,4.576211610604509,6.394998958676361,4.839763636363637
inst_0624,7.8708586716892075,6.966672108964277,8.419468498180859,7.240704094815068,7.2450012048667425,6.752920180552578,8.05677095707659,7.041190813424917,4.77192133005586,4.45864840169402,6.517651683418627,4.505618181818182
inst_0912,9.15909611679933,6.712417039557051,9.480201235103287,7.242662055900252,8.246021817417681,6.388372327001246,8.687253984047132,6.950546283481318,5.511789871721617,4.422918928697479,8.636123179406596,4.725054545454546
inst_0523,8.629172387206474,7.16973600269061,9.107794117130773,7.244778244986212,8.089026618175323,7.018332212844355,8.509390378559514,7.108007494464568,5.03400676471162,4.852050979300419,7.129562766090443,5.11269090909091
inst_0317,7.878235628163052,6.933252154402759,8.17666308826862,7.246901840026983,7.581437222684318,6.8974821002710165,8.000238992191441,7.001426036119289,4.45817154188624,4.297217462807043,5.741880464528897,4.487927272727273
inst_0200,8.093385040583348,6.934466775548649,9.243855507588822,7.24744791297191,7.4180661542304565,6.571373197465025,8.438290517446347,6.9142244098899805,4.389673394809213,4.15987960963119,6.994729450921847,4.410218181818181
inst_0722,7.57858513264298,7.209473872409698,7.92791716522586,7.247631383563735,7.270133235881138,7.04133742539887,7.6806191686783,7.175122598897,5.797480890847838,5.743177713664906,6.927611238353423,6.044545454545455
inst_0074,8.146180655646614,7.150514612154602,9.609092413901323,7.248012564419546,7.709942146581096,7.016355281727335,9.143398201615177,6.28729697705118,5.190936050178933,5.059116242332277,8.384565942322544,4.869145454545454
inst_0072,7.444493961839556,6.614095982799625,6.688855529899335,7.248560259482401,6.9006649684071295,6.366256619377988,6.430217890984511,6.8658000571747575,4.551169559251887,4.301773715833116,4.43239450192411,4.632109090909091
inst_0412,7.725649722583963,6.6050388529458965,7.7492904884648,7.249683348877507,7.141644883941076,6.369803397893756,7.4017696680087415,6.960812282497635,4.808265436879854,4.345117057809406,6.188749119715253,4.7262545454545455
inst_0805,8.508847947207755,6.841678503316844,8.719306206979214,7.250821695011067,7.743405861584951,6.593392224310713,8.08131953590373,7.010612334233451,4.908324751918419,4.236755170631982,6.594112925433736,4.489481481481482
inst_0025,7.353612897041195,6.448176684536459,8.448890939999995,7.250829560289307,6.841782622043951,6.199448542355232,7.934664931317707,6.802228598313257,3.8828374127263423,3.603047945534467,5.666491496578965,3.942181818181818
inst_0404,8.228439564474478,6.777167428278553,8.066385743111946,7.254752570484308,7.440230192159255,6.4326747113828215,7.359007216550745,6.860150196619857,4.771985581206678,4.135241061378445,5.6105783559307065,4.408545454545455
inst_0502,7.7800851055165055,6.889016012483074,7.553335022807191,7.260935488204471,7.4118223474327305,6.735300141281301,7.3185994734868505,7.030123521262526,4.2563186924422,4.140583625285181,4.793239916345625,4.450218181818181
inst_0111,8.713399020197903,7.110500027465925,8.773846447184862,7.2611536834545,7.996549786310944,6.912958972060162,8.252613535024903,7.018851064154901,6.018671143563953,5.2354725141059255,7.2388788454078,5.611672727272728
inst_0376,7.11653430870327,6.91750236588982,7.334036710342487,7.262199956300959,6.736598139717009,6.551602660741278,6.893254536662831,7.002373602822243,4.050773694539298,3.8613841385155423,4.330320117058184,4.207090909090909
inst_0269,8.18790573927841,7.235021582404254,10.73133770955723,7.274306351548886,7.6471978813605475,7.014199344437982,9.897271624911628,7.0942344463021625,5.366751351721838,5.0444327881994155,9.192206556396174,5.313072727272727
inst_0470,8.509522587662818,7.204902934448395,9.411773993881283,7.280162580549898,7.793996218153792,7.0036632467151065,8.856874270264944,7.1057328734517125,5.411776723307382,5.254302433054495,7.830511629133227,5.447745454545455
inst_0658,8.525566915341113,7.210741255470598,10.420776501798787,7.28019417373321,7.771120208375926,6.8309745014385435,9.22224945064349,7.010577518154381,5.280565394880787,4.488675810729877,7.886790438225338,4.738722222222223
inst_0006,8.591387254626873,7.241697931007787,8.936188835467318,7.283802072946085,7.7536293166822485,6.8698596251247555,8.288110263425752,7.059972044947627,4.654398832611345,4.333430715304011,6.145863835630703,4.598036363636363
inst_0737,7.507795126825086,7.392907681535663,8.303061512985163,7.28528351071104,7.301000424165183,7.2402729858520445,8.085289967789102,7.279573627532853,5.417690670783848,5.3817198579372025,6.734331595619194,5.374666666666667
inst_0362,7.81880629932557,6.919257601389901,9.759725991487489,7.286454821165187,7.226832577558989,6.602442546093324,9.058030233667317,6.959539775318651,4.879536604073532,4.429772915859288,8.607656176300386,4.713181818181818
inst_0887,9.703533779898237,6.946009358101858,8.65993672588172,7.286899780339174,8.887504706980721,6.766238644021371,8.07003791943365,7.11977639354274,5.8884715375012515,4.651963254129923,7.593135860023404,4.8128909090909096
inst_0538,7.967693406172251,7.263498348340353,9.241140318259614,7.286972882671504,7.426805186536074,6.908557490544607,8.54532175447332,7.138738521166291,4.938159785077085,4.721776145569285,7.147526149285778,4.992545454545455
inst_0073,8.0732181949444,6.987149880655782,9.204129266462306,7.287070817151185,7.352562261734754,6.637682456357881,8.280977231576378,6.892206949476879,4.735928969846261,4.251855262643815,6.251318908622954,4.4447636363636365
inst_0041,7.671304216137458,6.603077339764735,8.491062441068278,7.290803848619613,7.087938774649055,6.3458493746759235,7.942779649955128,6.856817572036974,4.568214877851222,4.189977940969543,6.890603750969598,4.552581818181818
inst_0075,7.764862375776026,7.022292502823989,8.399407698192157,7.2934133205288125,7.267645254421241,6.79308058654777,8.021523346611747,6.941173973490501,4.698268805940104,4.4220816819024105,6.188615990539365,4.569927272727273
inst_0437,7.958007486506925,7.062504528200786,8.003901094603378,7.297835957042111,7.344493262421922,6.707296872815212,7.459956038286677,6.940214390920679,4.314001705043043,4.045284875459092,4.907538440865332,4.2747636363636365
inst_0899,7.912485195845611,7.264041814435539,8.069450674791174,7.302433962257192,7.275169322317379,6.792970793104752,7.396388898440394,7.001836963105104,4.5756741082790455,4.336609475510167,5.098935694933518,4.504909090909091
inst_0212,8.365796624778241,7.111373201984295,8.900599118097439,7.3033986641271635,7.584814156211319,6.619554717530478,7.926710991865111,7.035638765864655,4.976820397411544,4.3309663876507845,6.227672030192005,4.36269090909091
inst_0219,7.7113825350153125,7.017878562184405,8.000196203482757,7.303924528302027,6.992350575838831,6.6556525667244175,7.406747346819858,6.951310768145668,4.476178987236263,4.270906139590732,5.481225143613936,4.564709090909092
inst_0340,7.770037206139556,6.52760753893215,7.087150655405081,7.306221416440016,7.096374219713549,6.248685966270212,6.730610854376707,6.88978988990531,3.8210121872644476,3.637931380483162,4.380998133524186,3.897654545454545
inst_0898,7.994210463917208,6.984316703563756,10.03654727651747,7.314397647889292,7.395241978667566,6.6961257461434265,9.260903980082025,7.029590938964489,5.116902093901723,4.700366227682846,8.427042594470125,4.9843636363636366
inst_0567,7.749666579498896,6.757490475894786,6.991765966699982,7.317835705670833,7.07203841159777,6.317186138858165,6.477471728504934,6.947371638581474,4.179511988368156,3.768613935004627,3.9846136670670935,3.889109090909091
inst_0683,8.676467686814966,7.409776970374945,9.960150218343228,7.318805318960992,7.89390502811715,7.0591334143884215,8.936149227262764,7.139242579411959,5.344289334371238,4.969461680221241,6.952177953824988,5.1332545454545455
inst_0527,9.21526399000918,6.80680882329547,8.133453987322362,7.319427541769252,8.275193555543384,6.488205278322132,7.500096453580963,7.029973039940791,6.136492127649991,5.035184109170498,7.530011117440745,5.376490909090909
inst_0983,7.70135782598501,6.751717316082494,7.033556718287526,7.320201578234037,7.153588054475151,6.536520114624555,6.781154345295914,7.017359153579062,4.621125124601531,4.53971722598908,4.982123636014839,5.034127272727273
inst_0655,7.767961955726984,6.546799567768559,8.31005985391782,7.324440872110867,7.102389136838991,6.225905898793632,7.695111342357007,6.962360281004069,3.7003208588100645,3.4806243692297874,5.419387498229292,3.814490909090909
inst_0880,7.844420469125822,6.931006110136272,7.754895596777543,7.326311563048509,7.21144013703651,6.511837072598915,7.070776138292375,6.933624152589191,4.07142541213734,3.956933376511353,4.588877188256294,4.232436363636364
inst_0189,8.273133963894848,7.16855356786313,8.986695626406851,7.328791160688189,7.573546946200837,6.813061472183981,8.289093502061903,7.062313879394812,4.933927809296335,4.680582166842872,7.109541556382597,4.848254545454545
inst_0564,7.539974353423396,7.2277304320344,10.09282576908403,7.330773584904887,7.113120237783929,6.882932724215184,9.439671158862723,7.155778951364546,4.793362162932873,4.484773572471701,8.310393951081158,4.720236363636364
inst_0160,7.7805150455859255,7.080152770549301,8.103526202972622,7.330803730629626,7.2491996654260396,6.829332183524436,7.722665621574057,7.07587371519085,4.349984474003996,4.103135797400365,5.235100719423609,4.310872727272727
inst_0122,8.380031651895461,6.808933328107436,7.870554828216703,7.330947156304667,7.582327088476637,6.5134621310783745,7.359647968243866,6.955353414792441,5.218713978143162,4.635381419024007,6.242053228118728,5.075148148148148
inst_0660,7.828865590181341,6.5475717863641645,6.909384578143307,7.338451445576746,7.173315043256145,6.268447662153299,6.560424829912727,7.005161286672083,4.047790389573052,3.7503830821724966,4.2265963141394,4.127072727272728
inst_0153,9.47003088522098,6.873259889211811,8.589258094506413,7.3390100414717665,8.222066189448956,6.470593359521784,7.7284607592508525,6.947855049755607,4.725842101382206,3.9994135276890717,6.323714182484922,4.248290909090909
inst_0869,8.073396832319787,7.096782690318865,8.832498186624939,7.341076704586535,7.333225091123724,6.695413342868592,8.07799212178326,7.028843873342637,4.637287215994405,4.402352619377153,6.459648924465753,4.492072727272728
inst_0398,7.828401813650388,6.587546781504137,7.246276606950622,7.343111293081,7.163992257715511,6.232397503733174,6.779233457253039,6.926970509823807,3.520940145576326,3.3541182558534324,4.314419540093514,3.508
inst_0082,7.999096691181097,7.164852512513171,10.225657675977196,7.34355515798505,7.412042057139617,6.794319787336922,9.363163288234011,7.021156602705419,4.3549663415293605,4.185466915688567,6.93833482157172,4.380654545454546
inst_0561,7.557962446906453,6.763721661224366,8.05852626206505,7.347696963747156,6.999474233339419,6.519199150850679,7.7746446514953345,6.955928634498974,4.3072265688866125,4.143857684231753,5.770487474690887,4.504345454545454
inst_0085,8.215774684935212,7.118540428712032,9.77709041828242,7.348575199995128,7.537436849354767,6.687314384406268,8.75772747585494,6.94268186516845,4.064191247025885,3.9392650460117524,6.204590421008259,4.129600000000001
inst_0476,9.123309977202023,6.84542910631662,8.617038713645744,7.350372649748035,8.10217390816102,6.495749717787998,7.9086371827956015,7.1997960721557925,4.911825425589571,4.55233171488748,7.226550625656255,4.544925925925926
inst_0282,7.977174998192266,7.260206375701313,10.422624977079526,7.35250693911293,7.423050712083689,6.8923050225823435,9.526155449412887,7.069056408827969,4.462596559404077,4.268794716907472,7.312830095316222,4.426407407407408
inst_0539,8.679980109034737,7.506525161400241,10.262122969473369,7.353652609291666,8.021434019022639,7.136170829684756,9.218814445632448,7.240740279525608,4.935250849235789,4.663867796955584,6.711852073289164,4.901963636363637
inst_0738,7.9145455903692845,6.975754517573653,7.996605238438526,7.357344608791489,7.365447275636426,6.720848895932745,7.5297191192782265,7.104060624942436,5.14914837196528,4.9845003053773285,6.38294917110319,5.256236363636363
inst_0298,7.693149635886173,6.890010878458277,8.105097616859688,7.358122357197431,7.221093135097502,6.658472627662425,7.675393088283393,7.088180943744469,4.399389092861346,4.276396033442086,5.552585805949626,4.6610000000000005
inst_0206,8.788553756763605,7.217710880544178,8.525509542257726,7.359691985951789,7.9722100314419695,6.984751783021984,7.924602355289172,7.147466315981912,5.136761230603375,5.02905400359321,6.125380357296487,5.267254545454545
inst_0247,7.831656521792129,6.643955349756242,8.053546560001024,7.360705057269439,7.152148775766381,6.284070154138519,7.390751194275819,6.921728288650479,3.6490357302879968,3.449034953066371,4.489584772345424,3.7474
inst_0780,7.8843282571028155,7.142506195290755,9.74739275109971,7.364497513676337,7.30208142413695,6.702578116248842,8.936042090128517,7.026819275637363,4.786372383260268,4.258817988285718,7.661334447303686,4.324963636363637
inst_0521,8.089678570877883,6.888378484164056,7.642107125392283,7.36490309770011,7.424976459040374,6.558575982625484,7.1556688461266145,6.982090812155431,4.4641586787208665,4.309995465128734,5.23375709671843,4.658018181818182
inst_0875,7.797953202645774,6.867708959005341,9.956770531000974,7.366178950326313,7.166930215271291,6.538434209870833,9.190933302018331,6.987524346678429,4.26313940672652,4.029583760973126,8.491758216098274,4.416672727272728
inst_0750,7.500001334212657,7.3924335768626435,8.347359296937595,7.36744786310784,7.2711205908576035,7.1781925141573355,8.049681677757606,7.269096749219968,5.266931346450369,5.079134949843999,6.664656318517796,5.188218181818182
inst_0823,8.156527716204305,6.974381716680668,9.504929877881157,7.371600205210504,7.551871465425915,6.633990606458925,8.554142913425475,7.035683032663792,4.610048221952502,4.421851719877283,7.125238455141725,4.572945454545454
inst_0803,7.897886887031105,7.3667909612772124,8.913718664659038,7.377762130207845,7.422157233108736,6.985885830906041,8.252450882584553,7.018167485624118,4.3597256390784285,4.209760476766451,5.855867954595723,4.448490909090909
inst_0107,7.602747032899897,6.6264259961081695,8.321881865770692,7.379322147042314,7.010005428164069,6.332717592714846,7.606879805309126,6.9615285339682496,4.777332430936802,4.323773212736427,6.091888300154112,4.823236363636363
inst_0768,7.464843673703971,6.628792159212326,7.840763964088628,7.382467392302432,7.008015021386841,6.4614534409864985,7.703388742046502,7.00911030000752,4.275694654866243,4.0761267036186695,5.529177291241583,4.469381818181818
inst_0088,8.508674913007567,7.340987615620367,9.668100859240658,7.38341206366572,7.722214894266848,6.950040846427486,8.800535335635495,7.083002989043276,4.950023195714001,4.660469834915221,7.288280361404441,5.017399999999999
inst_0597,7.815001743491399,6.972492989225296,8.764078773423218,7.393317964783845,7.257488180289816,6.668917483838282,8.20532353619801,7.093741851512138,4.595813612653192,4.372257222461113,6.312985635361905,4.7106
inst_0866,8.160558709577009,7.196632141471752,8.61932641510845,7.394110417321884,7.443771915133283,6.696385886356017,7.719815341924109,7.075644357036213,4.191730721433045,4.0839824862055085,5.065546440008738,4.313636363636364
inst_0706,8.862810097807953,7.311332570003431,10.814588749187433,7.394299163266972,7.948136317610372,6.902990503631832,9.731770756488043,7.171397730288273,5.4160974382964655,4.766433355576149,8.553996677177082,5.05789090909091
inst_0323,9.67984760059317,7.044629200634364,8.576587438496022,7.397375392659824,8.551731159825565,6.677070645969621,7.811257444269453,6.982889899922337,5.87729925270663,4.6177917223358,7.34328756366247,4.962509090909092
inst_0051,8.100081067696793,7.016852888475729,9.347850441368358,7.3987784928707425,7.511497813811511,6.7204648699758,8.443094386278922,7.080168983362948,5.805257166985742,4.755141755142542,7.3335714662954885,4.972854545454545
inst_0231,7.6887730920940704,7.247705436925598,8.814738985620476,7.402197085634725,7.454088806809439,7.135076874342132,8.644092817335647,7.167420503707401,5.487270431028254,5.232645895861747,7.432935595572042,5.5966545454545455
inst_0131,8.045327513308187,6.760142737780219,8.087132488918915,7.406770089523188,7.361880424248346,6.484733833391954,7.531624685077663,7.05291701902346,5.0443068441699666,4.651892778831186,6.32262826812541,5.248472727272727
inst_0649,9.269040740893535,6.882747297385398,9.303951542230626,7.407856047433864,8.351517770171924,6.577821658375276,8.521579895161459,7.151303236100995,6.187300882484374,5.2088300558120855,9.304839368625057,5.481890909090909
inst_0917,7.624470395891331,7.375993275862477,8.483021237311258,7.408897288127578,7.1870261209474675,7.086117954816737,8.072055906044662,6.896906312001808,5.043340048379255,4.920874602218985,6.768000137375374,5.172636363636364
inst_0277,10.225621233772774,7.368277129323581,10.102034616522541,7.412265598981902,9.017493370471527,7.070548566890718,9.199964919627275,7.25804610485993,5.521584340792195,4.747308570719277,8.289786493446938,5.132927272727273
inst_0264,8.180414338928742,7.218834955654954,10.217846859438811,7.422669597259536,7.478925583887179,6.9640906140149434,9.538781255628436,7.196720265991357,4.74061192242157,4.485025532453967,7.213819570797515,4.775145454545455
inst_0324,8.562355099226682,7.466670469506209,11.328091256987769,7.426474958326123,7.702984456121978,6.921530329520351,9.831287590164045,7.133947340163583,4.5779009468426635,4.184392113635915,7.716776731780323,4.316327272727272
inst_0067,8.590292544148127,7.483586716248047,11.10419233237164,7.426658422581131,7.871227920991265,7.005019416717279,9.62709028966676,7.059435514593469,5.611689190230762,5.151888528378616,8.933188189357061,5.410236363636364
inst_0836,8.032780450950849,7.101024418833575,9.064618945719682,7.430150300364654,7.388952584202769,6.733154257056604,8.261570753984119,7.147411048628016,4.440868135546499,3.980180704613689,6.526525937231012,4.120527272727273
inst_0249,8.334195453053526,7.3606171540717416,11.929511514919675,7.430370991192614,7.64904049821123,6.9077159362239495,10.569784882951456,7.131219749007915,4.8411805763063995,4.509200731288475,9.266421560262723,4.6582
inst_0852,8.243257699915628,7.064186861117444,8.119783158312966,7.432958317145508,7.416358302011188,6.58297305636269,7.349168858691888,6.96634017332653,5.02843868282451,4.523679128558239,5.78518384981927,4.883218181818182
inst_0246,8.065892779694865,7.162692271348202,8.265781354766057,7.440749548494543,7.441289492593961,6.733906441930091,7.598683989752908,7.048615159825591,4.346137949006841,4.2336071407220475,5.332007559044834,4.432981818181818
inst_0692,8.336967112165881,7.674621659420863,9.084794112676754,7.441930758984589,7.743425294157477,7.355923020819273,8.613017877101843,7.412552077998355,5.849967631733045,5.687237862609605,8.100441855892162,6.0602
inst_0812,8.02316008272887,7.075681770039221,7.6145167268671505,7.4507031437636755,7.344987075107775,6.593999118455583,6.980449411889198,7.046106611889512,3.926316589310512,3.837277353915807,4.235376760484657,4.109236363636364
inst_0915,8.206853109543932,7.051311047815292,10.053378681576437,7.455643742388792,7.52426885318535,6.762850521590996,9.347976196109832,7.142722372220884,4.888752931226909,4.498881325719616,8.005124551317083,4.519618181818182
inst_0687,7.9075163226510075,6.738925422315955,7.272549262390821,7.456666506908126,7.230753796322429,6.351452929944304,6.787329300879309,7.071200885449526,3.6885715494169653,3.5458848992370786,4.332750203842197,3.7299636363636366
inst_0515,8.167262830574103,7.429542976562582,8.53738257226819,7.460352021445994,7.330074206866001,6.92192501703993,7.818147412048117,7.207616012933344,4.5219757774910025,4.334280800360942,5.764112332865906,4.531636363636364
inst_0791,8.748146768037676,7.389457685096952,8.48705244152669,7.461787398089262,8.137111183432358,7.247301488596929,8.131543018431199,7.416501853414744,5.732161216404805,5.391912945421986,7.072660680104173,5.353618181818183
inst_0494,8.162044832936003,7.10852768131816,8.477087322655368,7.462253725381476,7.520573091013315,6.8492107761583485,7.966358516372538,7.192866699491316,4.253648427793241,4.01950529465835,5.556754098076368,4.196358490566038
inst_0592,8.1590929376895,6.9986977796460135,9.021423171254021,7.467041658677173,7.344861471191553,6.5261217670048985,7.878959893562144,7.0182581958864505,4.909689772239491,4.144806365147254,6.08361152186005,4.328909090909091
inst_0605,8.324680109208298,7.3713931005601925,9.484895442631792,7.470137713309584,7.642167113213997,7.024982026069173,8.800290506816188,7.334204647019183,4.560515821277129,4.396762597475542,6.710984798538458,4.6854545454545455
inst_0077,7.897371086020272,7.249967329721751,8.429904036873282,7.471694638697898,7.357022902094024,6.983409569578806,8.04098410619831,7.178458059811857,4.475943414604217,4.220992558722116,5.505579309257814,4.546254545454545
inst_0929,8.400237784170729,7.141304232148083,8.753996911522936,7.479930173536353,7.762211253541934,6.919813933960845,8.317151982877572,7.2854795690884275,5.443109111192751,5.047249032851847,7.32355332108312,5.041363636363636
inst_0351,7.813178765064203,6.879700293351242,7.788085403053691,7.481491600228938,7.117717915158654,6.402625746546162,7.085281163217753,7.045281947316579,4.228926120850252,3.8842524438174086,4.820958728665492,4.077672727272727
inst_0363,7.889033597213171,7.148596743075424,7.7556251246786125,7.482129767557332,7.3509563740641735,6.8576668174942945,7.373730575302031,7.157214413031787,5.067767695135184,4.825531767738694,5.638146221832146,5.167685185185185
inst_0891,7.610598957734847,7.270283730927238,8.077608769242685,7.484302278524837,7.155333588970074,6.988249112829248,7.7228441023082794,6.8478368950963855,4.689378373813414,4.540912808252858,5.953451338431613,4.782018181818182
inst_0287,9.351302588919472,7.040981942342089,8.752907205878998,7.484653825704436,8.280605822625434,6.723792185604141,8.118985881299615,7.173560623728253,5.4039664096320195,4.872105005025621,7.785198663733103,5.272563636363637
inst_0797,7.01877097458446,7.013884812546654,7.0336891678091735,7.487687312935726,6.798549420577247,6.554404492993108,6.572090629891587,7.038286004203123,4.385427057517354,4.161650235457952,4.199899094012183,4.492418181818182
inst_0040,8.218121438520573,7.2066015950629785,9.153633746085461,7.493582029456182,7.5945539484420745,6.872156145957192,8.552655671417943,7.185402667941952,4.965366488048865,4.525549120879925,6.96568446064015,4.696745454545455
inst_0831,8.20186516493186,7.520393924156121,9.183037985103326,7.493710398720595,7.621716858737583,7.178031123497407,8.57071564758846,7.275778054386656,4.989578884221942,4.814903984693437,6.422773644153432,4.993272727272728
inst_0890,9.606805102368853,7.274004775345789,12.502444874845516,7.497651447443313,8.551813353529196,6.895368732152,10.790038591968354,7.189201254573259,5.495571962007391,4.904984758076596,9.944822844419049,5.134018181818182
inst_0578,8.504893041377438,7.286569029450984,8.108401648832663,7.5030080069553104,7.512552330840771,6.714147027661639,7.301212197363981,7.146311389187406,4.797025653616031,4.261306263002238,5.23390195178955,4.729254545454546
inst_0244,8.203166403681621,7.264248056001502,9.265904203189415,7.506550507539986,7.570665111341222,6.949927778048348,8.74307643580871,7.165613417930524,5.6347077223826325,5.210379983773764,8.28701942547364,5.534490909090909
inst_0971,8.13727186998932,7.01648130497202,7.926297266965278,7.507431582741155,7.418892496020156,6.626965525302317,7.390567459672853,7.105290764898407,4.383055499155913,4.183573923048671,5.274461455178543,4.4724545454545455
inst_0529,7.960585128450279,6.9634910491528945,7.398372662425091,7.511547169811339,7.271307735814382,6.5504121655362075,6.906381679325028,7.051993827206629,4.522355026825206,4.379366868917599,5.060093285214107,4.662145454545454
inst_0018,9.681765023941221,7.315236104930195,9.839255167582841,7.514924303029774,8.577153532063665,6.931673102127693,8.929604607860078,7.221022955298895,5.318968015594909,4.750371359738285,7.644611232767076,4.973545454545455
inst_0770,8.492456599387777,7.182286497102456,9.12688958368232,7.516837710427811,7.756643040119567,6.910940787774413,8.606108638808879,7.266227786078254,4.577658314034346,4.2438745162755485,6.342875718471287,4.536127272727272
inst_0010,8.18546676724609,7.296288976522629,10.526003616682559,7.517441614741663,7.4480354020729385,6.777423660687786,9.354325901996377,7.163261501719797,4.319715339108027,4.1955178017947565,7.550779732100359,4.307909090909091
inst_0792,9.138397504568509,6.772614160439186,8.190435129235674,7.523616135765092,8.072285187188807,6.406783685840575,7.423698669212882,7.111734507215898,4.898906641868553,4.475533864231282,6.41161606496725,4.991472727272727
inst_0125,8.243397663603005,7.451980635191936,10.355491513972952,7.526046044663314,7.777936874342741,7.088420762926354,9.368533852028596,7.257453132901112,4.745927934007959,4.432699522105376,7.127893655159742,4.658854545454545
inst_0986,8.168187530877143,7.469346960118806,9.498128759568589,7.531432146639525,7.499669979316334,6.96308392452858,8.508582325898889,7.170281883310432,5.671780646009259,5.1889564328135265,7.458206912423037,5.554454545454545
inst_0517,8.500746920748341,7.507253611420802,10.511323216744,7.534362367886388,7.841769010697095,7.235045361994753,9.666484557946369,7.378400107321488,5.468568049933417,5.274595822693137,8.082654359212752,5.333
inst_0904,8.227731920290609,7.26017182312858,8.841588664190276,7.53771802416342,7.749180129406531,7.053177674299012,8.46586211474712,7.323687109748664,5.432366679333189,5.2050676035563255,7.576110546484058,5.114
inst_0544,8.458121553574818,7.05799298519058,7.433772959665097,7.543040948407898,7.767050027651196,6.797207479122201,7.065668991128695,7.334422013604338,4.74015930691581,4.666985195814902,4.996016672219486,5.132745454545455
inst_0288,7.736258018215263,7.019614917416643,7.192108544078589,7.548377711526412,7.132948626831263,6.6232069994223455,6.755760743844384,7.131665700627948,5.166783689399534,4.857038028737478,5.097800130769954,5.265781818181819
inst_0315,7.743066500697154,6.889643609488686,7.927626060571251,7.548429311469498,7.181115084859609,6.644837821436888,7.637854856430918,7.161272160759248,4.4480990133917775,4.240522732200621,5.678947107286185,4.648490909090909
inst_0994,7.88860584169565,7.422417172471567,9.057344498900418,7.55470272697423,7.310673632546088,6.994326754997224,8.393001083136696,7.1578677659306935,4.984147075649595,4.8868611541890825,7.0516478078035885,5.338472727272727
inst_0464,8.14777381928964,7.089632045093445,9.389680131011149,7.5568205403005155,7.444411703112978,6.7341468055733085,8.724001045947618,7.215006997192154,4.750294519650516,4.478383824078662,7.5505979134110515,4.625872727272728
inst_0198,7.70332546291121,7.654020743092455,8.438440915282678,7.557284113581292,7.760310081343382,7.377563601185445,7.9354439427224275,7.542570261125925,5.484059825852845,5.330253931667159,6.037009101282758,5.634872727272728
inst_0151,8.284389979078018,7.302046578986025,8.056034509750136,7.55983842206196,7.671259820203559,6.9912957907764275,7.5787952487202705,7.242938767717134,4.534556225775344,4.369816335961777,5.098392275986669,4.538727272727273
inst_0573,7.475757413076174,7.2872713001206595,8.854673336129764,7.562542735400043,7.106886278739319,6.843337138994569,8.20176569414463,7.216760358803705,4.254794998197217,4.0735940911483866,5.608867942810166,4.447454545454545
inst_0046,7.755694614989103,7.329200509609216,7.7776591889215325,7.565197243619279,7.179941780220579,6.912613782412289,7.318005852001258,7.152576705706742,5.054675012382216,4.89528169096753,5.693490614125366,5.091218181818181
inst_0377,9.286899911486762,7.1678840620752915,9.343516814516766,7.5689579798345346,8.237171993144832,6.768804385041864,8.389863369108404,7.23274035802201,5.523012667151471,5.028642654526155,7.724413215692733,5.335218181818182
inst_0936,8.377365897779278,7.456585860028481,8.68449295264487,7.569138694365215,7.909133015190742,7.297138017745836,8.337996818632307,7.397867973119515,5.716733317418814,5.574872146146937,7.557756660313256,5.650672727272728
inst_0091,7.3429837479465885,7.144556207945762,7.376566970604732,7.57460321054171,6.919472855641706,6.695887555719568,6.867860534153296,7.167421920946017,4.007640008557188,3.8353773800450157,3.9913681421334366,4.159129629629629
inst_0783,10.536741820601607,7.6742690810158685,9.853910663269994,7.577492840623695,9.411845768400003,7.505019990435862,9.191967040951043,7.537557125079665,6.427492700048404,5.843045405915094,9.06430455819099,5.999927272727273
inst_0563,8.221563252231938,6.747821093975276,8.057892758471649,7.587974077396269,7.408004760501331,6.3994589166661955,7.570713901352306,7.092207680965904,4.834020563462165,4.2852095870869125,6.363825234418246,4.778945454545455
inst_0905,7.976712228566694,7.421745133713137,8.452201727945345,7.594965130594807,7.404047540269883,7.033858796243328,7.87018966765853,7.242100591820463,5.212547937981878,4.989353802841035,6.259485752781227,5.2982545454545455
inst_0691,7.981509314879257,7.316596301384597,8.7912713119458,7.602835048823087,7.46514872701896,6.985743441328387,8.18252919392068,7.237699547751254,5.2468910111592315,5.1525442251044,7.07709545755533,6.074236363636364
inst_0975,7.941786496810314,7.254414805006957,7.746455055803784,7.606269047371558,7.336088336263563,6.9278030823003665,7.325250729032051,7.205999641126667,4.991880399807293,4.931109380817334,5.611593945490824,5.415148148148148
inst_0530,7.903595251329207,7.079541893543906,8.524351783135437,7.609089828471425,7.395884936870122,6.782695029264126,8.104665137128341,7.250374054484235,4.700492204694625,4.515811153137514,6.15812476794108,4.604618181818182
inst_0778,8.626575447765248,7.401591529818292,9.39885567960664,7.6165512952487715,7.529719622130047,6.772079456399137,8.162489372299232,7.234590761483578,4.096545019297649,3.8195825480560472,5.146260377574407,4.072090909090909
inst_0756,8.167046636531264,7.155490993579495,8.635341150261743,7.625380728475004,7.535534032909422,6.851673845115802,8.052781401158454,7.324037789727986,5.182307868606368,4.830297319396472,6.630889337097329,5.0114909090909086
inst_0804,8.0167682284441,7.1646715744697165,9.226253462677084,7.627452034789107,7.5041548665479265,6.894865444952917,8.752758289278047,7.312822840828276,4.76877055074536,4.683472792167768,7.2593067279486,5.06630909090909
inst_0711,8.834222767246251,7.656321436873382,8.580282748343373,7.631393346638116,7.963512535221272,7.26226963329555,8.034624864319234,7.337291682429675,5.002014717191965,4.825256914077919,5.83929239929703,4.980618181818183
inst_0817,8.273206851092382,7.522202044721132,10.830175886721413,7.635065845400061,7.697137137275298,7.115795993892275,9.802273304906329,7.309248041228136,4.807348058810439,4.606202545036472,7.305258443930622,4.955727272727273
inst_0910,8.560875966091047,7.509802661888575,10.57675416196455,7.6387490832660925,7.733210783531059,7.163975353266872,9.831445306691545,7.480744317820312,4.801010423668796,4.5829914411463974,7.858135901458315,4.940218181818182
inst_0054,8.167383201533841,6.807871024599548,7.804964628141882,7.6458520557787475,7.352082683829973,6.41222255683451,7.301533377521198,7.112846689599805,4.857676691230926,4.344695666145838,5.838413611477284,4.936436363636363
inst_0612,8.293168116237789,7.31228461827613,7.998225864778075,7.647458381841443,7.421855030527221,6.693570737089741,7.158627633631156,7.289730170925826,3.954884584731607,3.7715683597551433,4.219857263581036,3.986851851851852
inst_0080,8.626152308997877,7.067848644023643,9.97754535089464,7.648072911134541,7.877172898456573,6.773335250500563,9.249034398812487,7.247747897336193,5.546595787587723,4.981498218661889,9.628787747794949,5.145909090909091
inst_0945,8.348495494633319,7.217452619354244,8.433509511632586,7.648331072018718,7.645094230549146,6.871748655582721,7.889883736541382,7.2516786703771166,4.826425865471355,4.779006108420575,6.400382043145733,5.1782
inst_0019,8.66116446918136,7.611320531303872,8.38208918058382,7.649311567807738,7.948588099019786,7.297670463077779,7.928027253929045,7.421010605371335,5.376701279985322,5.104030966109349,5.943661864739166,5.472527272727273
inst_0373,8.25029354766847,6.946123386344421,7.407834294932357,7.650091349246707,7.3956055566442345,6.48639789245812,6.828965247381854,7.1038932883869705,4.791658095454764,4.243355039007452,4.777166692917896,4.754163636363637
inst_0801,8.040093852512943,7.199229252070744,7.740463642329819,7.6508820553293715,7.33121493766756,6.705425066299398,7.186927233862352,7.259378420386367,4.92839988578723,4.614964381364875,5.681838695138405,4.9288
inst_0987,8.482915944578625,7.993700453353076,9.6092608281843,7.656764829693053,7.750072585479392,7.5152729893608345,8.84165032163451,7.3475554186990015,5.707142482484793,5.622235167637843,7.532064037387515,5.922509090909092
inst_0271,8.43963678168451,7.362299520282134,10.521002865499424,7.662417912502771,7.6515582874371155,6.862882713037329,9.387582028754128,7.284674122023342,4.53914407112412,4.118797891896579,6.793055058374158,4.302072727272727
inst_0390,8.367479407767007,7.440710122408735,9.464329371001114,7.664155143491031,7.678819397740568,7.047562000863316,8.734204549737935,7.346796151536723,4.892135327794648,4.568523198199032,6.867606628360965,4.525909090909091
inst_0460,8.29673991284863,7.588223043766103,9.261457055398916,7.670259647046809,7.694695405985325,7.147761258149733,8.510821753501663,7.321168932667549,5.107765356139666,4.851067438632656,6.549299360923429,4.9366
inst_0447,8.707294514432478,7.877341586357849,9.025026017150662,7.675380379419079,7.864711478925492,7.364235208969935,8.296151019885114,7.43543424782106,5.618585927327899,5.294993726835353,6.699796512862511,5.654800000000001
inst_0459,8.904923372313013,7.600394498707539,9.136192242490704,7.679163919007329,7.93420759120626,7.064479393402929,8.194976472484546,7.26894310244033,5.001837691735711,4.4033144259354975,5.819229731622366,4.791090909090909
inst_0331,8.313777147125908,7.386610495808537,9.051172376152621,7.68291870684342,7.537380787569846,6.864449665510029,8.121862182860552,7.253767231449438,4.346050985951029,4.254999583695747,5.593379866287355,4.540727272727273
inst_0881,8.623331042187825,7.367219374633935,9.079648330498971,7.684741630304045,8.238161164121248,7.247843426283959,8.548757205385852,7.499671227596947,4.927526537589858,4.6101333472063555,5.872479573758005,4.895090909090909
inst_0097,8.431586541246599,7.43596679961404,9.826075848643995,7.694272875901873,7.675944285982455,6.9069990387853295,8.793384554817736,7.26323135938043,4.286005290163902,4.146808481329321,6.37441837907791,4.322727272727273
inst_0295,8.614150314102634,7.599883641631595,10.709440090569345,7.694629883505846,7.931215453142306,7.158780934412489,9.608133532720691,7.374032170542181,4.517808238144702,4.296625457490736,7.146224004125658,4.504981818181818
inst_0171,8.168148956521875,7.491385401956739,7.670454035303982,7.699548711361241,7.374682477829738,6.840654978422957,6.966045382898077,7.257272224871001,4.245690962486337,4.1449523693346535,4.28455931755517,4.474703703703703
inst_0222,8.356446441632121,7.777728124796605,9.40980160849326,7.700377318904326,7.730292280970998,7.3688228364642585,8.726773154534616,7.440520384725799,5.341195719470589,5.25928804935365,7.246327949539268,5.385418181818181
inst_0928,8.207656331046875,7.601820495900847,8.851488613199415,7.701284493957143,7.709425395094274,7.405268089055036,8.495014696992847,7.583604671193679,5.363364284884727,5.240697081793444,6.526804356942447,5.242927272727273
inst_0734,8.822909648292075,8.14662470674654,10.243250216789615,7.702490466131907,7.866235733311906,7.402520001593825,8.937715337782116,7.326615803431754,5.1052696679754295,4.935200943163479,6.692787638045607,5.157018181818182
inst_0302,9.140017604115373,7.979620412049286,8.941950403809656,7.704328140886674,8.059217225612754,7.4378147105614705,8.176800930886847,7.494385314852721,4.863465451543866,4.704461456181149,5.527395274208362,4.919962962962963
inst_0851,8.530161640712324,7.591041132603486,9.567388436910818,7.709709793187778,7.789199065698635,7.1093674246160425,8.699820623615688,7.411429078171236,4.752191532261305,4.651378985685765,7.025874390489463,4.787054545454546
inst_0533,8.316434853288843,7.665461888835474,8.913995024144528,7.710969294751915,7.702593860914375,7.2734478671357765,8.34484136470193,7.476795449391962,5.001454274474627,4.810707441382425,6.2079951645077385,5.011109090909091
inst_0022,8.359094616470632,7.780245955323695,10.498561500546106,7.711737256443912,7.6698307889177535,7.156152519994902,9.42156160899778,7.288972325863243,4.900530139800969,4.825020121198362,7.547460838033928,5.016036363636363
inst_0007,8.086397651794229,7.4670152026918695,8.07769929179907,7.712243925678951,7.479934379357585,7.01401288996286,7.499818661556782,7.37178567978338,4.694360172637625,4.559982547145934,5.083194756786276,4.725654545454546
inst_0842,9.31851337237963,7.905991082368671,10.392766666726274,7.716059632013572,8.377352573998984,7.414602843423958,9.358679121447581,7.40465898024726,4.884907875521437,4.758920451245569,7.117467152023725,5.134490909090909
inst_0290,9.664904294978756,7.214585388176386,9.62880776169306,7.716187457652305,8.746881383443299,6.869130790988744,8.733150811577783,7.302138964278316,6.251635069905937,5.13144135695191,9.28414158630802,5.197763636363637
inst_0401,8.130566768091557,7.307715728804931,10.421317787310112,7.720329494712011,7.3868777671040595,6.830519187576554,9.2746013435932,7.323005480904642,5.232527718610672,4.779178531610707,8.27001097371959,5.250727272727273
inst_0753,8.401311224594238,7.355502038472537,9.218678507116556,7.722357107223358,7.720264947620469,7.117025374407273,8.796262184348933,7.51465994162006,4.752311498811265,4.560481396839947,6.590781784980928,4.645218181818182
inst_0008,7.440246618298465,7.422119837009024,7.896640253736679,7.72608097134223,7.327357831643223,7.075413695030107,7.40568204680721,7.449344603870132,5.757389152366304,5.585793940485454,5.983728236374564,5.918709090909092
inst_0509,8.039594704823719,7.270696598252015,7.401484701590335,7.736348488796497,7.362382998772718,6.784451664999438,6.890091957069121,7.27287032557641,4.426345908360943,4.306610352464346,4.452283916782475,4.5568
inst_0415,8.429250700167309,7.726953628644023,11.650092694953962,7.742745704177195,7.707355848480155,7.302027019883903,10.53705888566606,7.422056603772601,4.902914163605427,4.746904814489612,8.299088300435857,4.898418181818181
inst_0146,8.754640918989235,7.727514681049596,10.3801131705081,7.744602184069637,8.070420165780869,7.383526685813633,9.417247724552958,7.474880617714213,5.502944728982898,5.17683294179216,8.260976734715939,5.312527272727273
inst_0445,8.282614418942632,7.282105134885617,9.648050874327197,7.747414173230661,7.350782846877723,6.785691192113871,8.790947153211786,7.235920076978555,5.0142656202650695,4.319457533738531,7.230716350953241,4.372
inst_0562,8.33571485889738,8.18826617557843,8.45569409090179,7.747438888514307,7.775640045891053,7.800870951233106,8.040449803515653,7.436850609769356,6.078301288327206,5.941589089954059,6.365997195108555,6.294945454545455
inst_0185,8.545970323162537,7.28732455729418,9.7248424853601,7.749066838390385,7.819847984502375,6.887193189410835,8.76383733286847,7.369304877611028,4.647991541716236,4.527220111590162,7.217087194990707,4.548109090909091
inst_0486,8.671423497003673,8.076577066531055,9.503897689562908,7.752604365174869,7.850928923971175,7.508378926150738,8.666015377069595,7.42251017266824,5.077474193440602,4.980619829444466,6.3600534925818755,5.358345454545455
inst_0063,8.553859120063304,7.323658301437441,10.15776878221201,7.7547370059574625,8.01036172788587,6.958985610424347,9.026937351476839,7.41434590016973,4.964531289519752,4.663775524111102,7.811737259962136,4.706363636363636
inst_0292,8.169513454506575,7.6654919838902575,8.182776320666296,7.755372433501532,7.412620474681464,7.073505821966732,7.447290914354242,7.356261071839917,5.495949049443266,5.152338296918538,5.611804968442245,5.486872727272727
inst_0441,8.298884632813825,7.330572598325986,7.743338300607393,7.758557741963316,7.88498170580538,7.14550480966755,7.476266932232446,7.481047384369233,5.168800062919469,4.9457782452408505,5.484819363581941,5.287436363636363
inst_0143,8.564920292883338,7.688068250629877,9.028661468489085,7.766507604584047,7.893201745327906,7.318452327357873,8.415153902237545,7.463904539908361,5.3140442951040985,5.044139409255887,6.751734901008268,5.276345454545455
inst_0998,8.553937373622231,8.173019798125807,11.754299937641568,7.773009195530592,7.797124251694914,7.425544820446091,10.350970283420793,7.409071981087168,5.034841072059574,5.031720636151153,8.60550364634801,5.125527272727274
inst_0480,8.243372916442436,7.261070961695917,7.752885323974429,7.774345892523929,7.537979792751289,6.82320327265627,7.258405959668648,7.377410146054278,4.338905366406637,4.2018056723395905,4.857321021787502,4.50369090909091
inst_0896,9.10401610731712,7.013335106055555,8.425319036201294,7.776875276526053,8.070577364885391,6.594301941086769,7.570640313211278,7.388077710371495,5.262368949872272,4.860401476791813,6.307602701196506,5.037163636363636
inst_0017,8.128477457412865,7.740787434440801,8.463677723528848,7.778819083658681,7.459555591425098,7.159054827050401,7.742585121718246,7.365383719158245,4.81390788446185,4.720972994408612,5.743109090655101,5.100472727272727
inst_0134,8.311300518598461,7.686878265358109,8.767452215442505,7.786413856031442,7.494981047721876,7.031275165225659,7.85718258518243,7.332166277853884,4.521874196118253,4.448506758825435,5.5759584703864675,4.697054545454545
inst_0762,9.373075201072606,7.350815667903186,10.886715307845467,7.789920597760971,8.242568626815869,6.808931256912035,9.433224388384765,7.295853350489067,5.1527174591982305,4.621653774201713,8.24763288175784,4.850054545454546
inst_0679,8.512422681822994,7.5133588254939045,9.179777735612227,7.791398680458735,7.860655005891463,7.082179459838817,8.381677534524663,7.441598946406148,4.895053420037531,4.726914379509688,6.493707527579241,5.015381818181818
inst_0697,8.166372653556532,7.364067638269926,8.23559374321692,7.794313901999746,7.466438045963886,6.866743946885824,7.528436754270347,7.394335303984672,4.58571620360814,4.3958420010151,5.385914399556402,4.668345454545454
inst_0270,8.349224578554248,7.483294380322028,8.978924742368745,7.795202377641079,7.433524755411222,6.983837179200705,8.240257682044575,7.382382297391752,4.426587078469041,4.280048414138015,6.106448858098508,4.5458
inst_0853,8.348019543231867,7.488455232160493,8.912633702776159,7.805565759932972,7.6643999157857365,7.038979921395962,8.30195433724066,7.385099387045319,4.791443603423401,4.682892376101965,6.9466313472411,4.897345454545454
inst_0628,8.53487589417309,7.757160965848071,9.399215528957441,7.814133828924877,7.768754924855167,7.274836333238023,8.615657173661967,7.454001990940434,5.496771289161551,5.301440789404491,7.323750386063137,5.568563636363637
inst_0388,8.417046694647436,7.331587035540565,9.359009337200279,7.814160985158099,7.680959997954542,6.90958861289283,8.654140307787788,7.35864485628165,4.775970264026887,4.603682659394499,7.2955544527579885,4.788290909090909
inst_0332,8.787769136804393,7.96479580419293,9.181001297664208,7.82047443115995,7.884030460107443,7.347237120472643,8.227381315800262,7.415855417640548,5.8012602733085465,5.3388241410102815,6.508035962283038,5.583509090909091
inst_0993,8.559163900766222,7.775528859664619,9.641343775238163,7.823568346106938,8.04577432675612,7.460533899640984,9.04089439440412,7.554816685262894,5.406421207641255,5.188286745866882,6.915541723521569,5.435072727272727
inst_0765,8.626272751488052,8.072717556873862,10.391895515267587,7.825249386323037,7.723337647212604,7.452725123476542,9.337879140761068,7.448427742609915,5.282896474480223,5.140739967267189,7.29090920096721,5.299545454545455
inst_0139,8.687304405211655,8.007498805828648,10.194455572272586,7.825460539299798,8.035750456651964,7.561196699556942,9.410356810257671,7.555641509434384,6.3163249309983325,5.967859553937326,8.852260688182469,6.363181818181818
inst_0954,8.250212173041795,7.352927174791642,9.044407583282524,7.827471366576714,7.669269156868743,7.091388039570106,8.66432766552209,7.421072810527235,5.605248537819977,5.431637626567458,8.183455989658443,5.876909090909091
inst_0907,8.40698819227816,7.024554497097164,8.380477645252004,7.831247556618494,7.606688246290668,6.64323258739728,7.88292027580135,7.328596859818078,5.193456443759294,4.6831207307546485,6.360441175776325,5.2437818181818185
inst_0980,8.259552550376913,7.269680342859617,7.951637384355516,7.837151769144441,7.559572041170981,6.840191343151755,7.432620146006133,7.339888530328198,4.790627295505518,4.6605675843097405,5.907506892254317,4.9298
inst_0742,8.41059105289808,7.752805027731581,9.715614542701084,7.8460721902409105,7.642278428856778,7.292363435123091,8.894213642538807,7.487249210573884,5.436445005761883,5.267728420803705,7.4294959575219135,5.311909090909091
inst_0123,8.264387696682238,7.720445040636076,8.3392019226868,7.847995557738149,7.5243467250159615,7.083471171843412,7.548822132170255,7.328273253369951,5.572923473598425,5.40248451685609,6.279039754431766,5.6587272727272735
inst_0686,8.512018022903014,7.730364608196892,9.009756602742758,7.855373594249405,7.852082230062761,7.323670543342533,8.37574112857525,7.572564862903916,5.940263225269309,5.85296549926491,7.633073183471593,5.992109090909091
inst_0467,9.290775990854193,7.66311604559692,8.781596024195926,7.860113867387207,8.500028377497822,7.396001905700382,8.217159371937115,7.635331860494372,5.7803715953450165,5.093344110860453,6.38777131171868,5.487145454545455
inst_0777,8.1366087956942,6.954040349231388,8.004521379565563,7.864152629423712,7.3015175695030825,6.448718029261175,7.255026460787698,7.27611148270792,4.581665915362484,4.173405214010646,5.495067261778685,4.730375
inst_0870,8.425152451518958,7.466599873676916,8.539823893330425,7.867197156528754,7.596417780717077,6.926191961098621,7.707818251016109,7.451955234002809,4.739877060170473,4.306486589761752,5.237511754282913,4.608327272727273
inst_0250,8.160852162398555,7.561497877881353,10.76162685894406,7.874430699598036,7.528724964521498,7.124628667460641,9.860286150805148,7.43164608646269,5.177793018498465,5.0381350642242815,8.884650784720781,5.289
inst_0190,8.302320207576445,7.6307237884243575,9.334139609310329,7.880384895716696,7.658465552968052,7.21419792832689,8.92782223139463,7.457913785663585,6.188869869674985,5.767429082844315,7.87659178055943,6.171672727272727
inst_0968,8.373989941727176,7.786663731289128,9.21880267118888,7.885287617736165,7.811144298834421,7.388312445584608,8.621305009944061,7.55864414863537,5.613586788385805,5.421700220571227,7.180276919927888,5.643672727272728
inst_0230,8.479209105569547,7.584069715213747,8.798304872388481,7.88673191915123,7.833171647657352,7.182834057102076,8.21289342528408,7.537642931632851,5.32611150241252,4.951033378801525,6.146897102200315,5.457
inst_0209,8.571324977436712,7.793180792761859,10.713679823309223,7.8872130756578676,7.983260261254564,7.443234348672562,9.910188820969815,7.672136418193026,5.21941776864467,5.00892281713691,8.169362522313724,5.009054545454545
inst_0719,8.922645752862746,7.824800813238273,10.969331581509152,7.887961735669619,8.114863742066268,7.334034684992954,9.765875251187815,7.558406209219615,4.809583266120587,4.422418874860561,6.909103207392702,4.567218181818181
inst_0368,8.93522667265305,7.952712626304718,9.724286899855821,7.888291995218045,8.306795146543088,7.682569267084899,9.16612042712681,7.748365525344847,5.897921587636718,5.790411214324779,7.604466266727183,5.884309090909091
inst_0518,8.49673688882508,7.601858537535673,9.032635108835978,7.888834611739509,7.825534612521546,7.263662867763624,8.524544316522507,7.560842891117871,5.7963101760708575,5.466466090493345,7.704407601448564,5.741690909090909
inst_0044,8.58710779048069,8.197677873283446,10.149693233418631,7.913449301558935,7.893036310195302,7.662670910782044,9.266905543503807,7.549024546753346,5.8393736149809765,5.756808198598487,7.90343274298877,5.788345454545454
inst_0587,8.225048951332274,7.9048206839465935,8.610283401987097,7.915304474194079,7.496802784275751,7.136592162589577,7.630662952387009,7.440332153136158,4.221483773363504,4.209950228745092,4.658929858338752,4.448959183673469
inst_0694,8.34751905523679,7.941957071826362,10.175504979254608,7.918048026511262,7.833385634427119,7.586299661020571,9.529346828183531,7.744606567794878,5.4889936175412535,5.273600430733242,7.911212542448345,5.3695818181818185
inst_0889,9.194834506391617,7.14429646659352,7.972895323604577,7.918904339521282,8.253571769854172,6.671758310996853,7.2668778306733435,7.442087495457598,6.191526734292204,5.378477236829907,6.860139836968793,5.690454545454545
inst_0809,8.106626093020232,7.95438885386975,8.47779182872836,7.9189908612072415,7.9120029809310575,7.7827813867482085,8.280515856605774,7.971073147510587,5.530843240907423,5.491830125134779,6.1265456628365484,5.349272727272727
inst_0558,8.400931481639187,7.666612679342739,8.086916837635764,7.92333142451575,7.775878767730189,7.240499905728742,7.596649085983506,7.55634456680463,4.815441723187186,4.722721083683247,5.133396723572158,5.024890909090909
inst_0422,8.703764794106206,7.894874379157164,9.945701386275793,7.925244930401028,7.99527421484574,7.546823950055385,9.436161625141093,7.555940632638666,5.640188276533475,5.466182767763874,8.278249354351056,5.712490909090909
inst_0759,8.339749462489127,7.676703000240674,8.788694336676677,7.926226640875738,7.670693458695068,7.174192548917852,8.000377635024252,7.51556013074081,4.664814632777534,4.353330163210631,5.264745741249034,4.437181818181818
inst_0161,8.716863198526692,8.379046610725567,11.983125285717193,7.927732384315432,7.965735747888164,7.653380528913538,10.54590461417082,7.566674767213311,6.02668768036704,5.752042002575889,9.175170492591207,5.930254545454545
inst_0652,9.048904049653931,6.961362827691794,7.535235387609433,7.9392407891051215,8.125434772416261,6.5378376491356045,6.954312955279359,7.480035803847903,5.940665325073599,5.1654307644389785,6.188012318043084,5.5890545454545455
inst_0999,8.680623571399815,7.886069271903283,8.89729087156154,7.939634588700827,7.7997385019981635,7.252914814177595,7.980088936959035,7.448266571175732,4.973801597464535,4.7642114605660115,5.561861435846904,5.0862181818181815
inst_0186,8.288924123828668,7.534087850944433,8.400535689634893,7.940312937083103,7.613019819954809,7.032981339349826,7.699209504302506,7.457680396286324,5.0105507681292885,5.02732635745302,6.153167268858871,5.267345454545454
inst_0485,8.331414953584403,7.805273501998741,8.746944289800858,7.944891549506743,8.037008817914439,7.771575618356403,8.673432049163692,7.728873847326007,5.4416213152842925,5.294149314210737,6.356556299162449,5.355236363636363
inst_0859,8.481030174465904,7.940931695757486,10.832085718847846,7.94551641573653,7.841081294635546,7.382062703385689,9.754814549339482,7.637939713855664,5.331546545661171,5.028035588446632,8.324395400479089,5.186545454545455
inst_0350,8.336447971314534,7.799813166520639,9.617272158677887,7.94576784391229,7.777892211098732,7.375247863028919,8.911102900836195,7.57099690474896,5.551916286197761,5.333988653434004,7.361309776364212,5.765703703703704
inst_0829,8.467478083907594,7.691843916930681,9.820158936844507,7.948008370557091,7.678009302728068,7.002976227160101,8.848067082314481,7.541949088267821,5.5542769824399025,4.851161464417932,7.386218378460763,4.966818181818182
inst_0816,8.863236701068693,7.691412661250169,10.070526133979998,7.9501402811641295,8.011589948969963,7.149901808963069,9.008645482017547,7.529744597789417,5.810536076105315,5.2236946106763025,8.443456261743904,5.421472727272727
inst_0453,8.198684895296157,7.462318020402117,8.342197224052105,7.954290734295941,7.5615598156046495,6.971893463519887,7.778701113658453,7.4561089871103,5.2008003956777955,4.607387864088604,5.916191374145913,4.731648148148148
inst_0576,8.911863677981161,7.8120445714258935,8.952910591855794,7.956983079681401,8.220297347838539,7.4271555319943845,8.347692232169596,7.65118878010236,5.312849393714041,5.2207334282145,6.446372062777429,5.3500000000000005
inst_0532,8.494532054399224,8.145438177959221,9.958140346822603,7.959233923805587,7.790673202725792,7.429967871306278,8.765937610174639,7.454256641295399,5.508303298265033,5.516233548146865,7.015998010847817,5.638054545454546
inst_0752,8.241890744182076,8.122378468787916,8.912329394369586,7.959750021608081,7.725349044116191,7.704457736072084,8.396707304637495,7.649605531130717,5.798998491799852,5.580240638661048,6.476997452336415,5.914527272727273
inst_0357,8.31161121881582,7.461049687481131,8.849786009010067,7.960170468342227,7.657577286361958,7.055469094788246,8.14762463581917,7.541315121707825,5.42106056472163,5.2364489352659485,6.7966978587274145,5.332163636363636
inst_0109,8.6751487502302,8.02319761748016,10.80156204545978,7.961785121970713,7.75595896647005,7.274679474902338,9.468099455171522,7.447804500317615,5.3519228420022795,5.048460943541386,8.411896602354483,5.327018181818182
inst_0381,8.613106093840393,7.906207936922309,8.932106458861313,7.962824667177145,7.995330953783023,7.4613236416191855,8.285519858335642,7.634874986374415,5.426344950693638,5.314275949397874,6.58637537226195,5.530290909090909
inst_0312,9.503165086379132,7.432229450907489,9.942775844397875,7.971917825924622,8.45007129691217,6.90854763558857,9.062165311823165,7.493306565889173,6.501482530116936,5.604584689679302,9.00299791467196,5.894545454545455
inst_0966,8.504754918745315,7.467272983734493,8.044679221367224,7.972687583248579,7.708185843783264,6.901429236219272,7.380904822694128,7.5561587397506385,6.1718732326884265,5.306783824472595,6.354605412444657,5.391581818181819
inst_0681,8.696731276909015,7.56368240791465,8.20493671035126,7.97349633373651,8.008424562312065,7.196919347231632,7.675609020571628,7.617504571730923,5.539402958858714,5.460401055730931,6.111531688406886,5.752145454545454
inst_0303,8.604736489566786,8.088114683195812,9.394479800996056,7.976035421960161,7.868380481149174,7.4182865702161624,8.361783172626016,7.491946714827995,5.487074376787628,5.43206695402962,6.471360041954953,5.653709090909091
inst_0550,8.576508507785405,7.614954422651875,9.378964728338973,7.979048471873841,7.7422224293822115,7.0467654986904495,8.814005326768873,7.5471541475673565,4.327296799264811,4.241083469719985,6.269152481404696,5.523545454545455
inst_0967,8.598402836510724,7.79722188835999,9.55884640910229,7.988248967913647,7.743281665973999,7.33029892714369,8.898363488514498,7.690587803552145,4.908378868275145,4.704481343474047,7.315267091867838,4.908836363636364
inst_0864,8.400124920829242,7.586115544911735,7.94260911906688,7.993421065042564,7.735338877295349,7.253353049285947,7.559298423350485,7.668552724330742,5.212451647339502,5.025820106738,5.42026264967525,5.23889090909091
inst_0952,8.502703851723396,7.436251636402875,8.151629254791679,7.994037023892729,7.808458705606942,7.0851099075800645,7.711463225937035,7.659008588898293,5.520243344496276,5.054031022131294,5.864143440401039,5.475388888888888
inst_0948,8.221844293763532,7.435617975935023,9.177873598559213,7.994206093491557,7.692493239027076,7.128658859871637,8.524676412255205,7.598162412321536,4.9220519359369845,4.843254254454103,6.699416275355945,4.9772
inst_0345,8.386350369573787,7.841385305493922,9.903307295661772,8.003516204521992,7.833122046616015,7.388309319385234,9.094775286828325,7.65936282605436,5.009202111007426,4.868614534426209,7.378681670924385,5.032870370370371
inst_0387,8.185453497728364,7.653512633230362,10.99374315880158,8.004062663738893,7.465508324930074,7.288175490482526,10.264138396023139,7.594191544970773,5.247598200851213,4.975722455757334,8.495406504617721,5.102090909090909
inst_0790,8.481241831403082,7.424965450225732,10.603754042425582,8.020450608484293,7.767803138521682,6.987519836087328,9.42707989616011,7.605002655663747,5.347374250299363,4.5555138310684695,7.755102792832933,4.7360181818181815
inst_0380,8.764835813886465,8.16765375468166,11.969281723420714,8.020664917358072,8.08754382265421,7.683546564806465,10.773835822307905,7.749626043939869,5.63468898810982,5.502076839195967,9.91867484201961,5.448036363636364
inst_0349,8.400159457890624,8.037321800229808,9.99855480107341,8.037042459847152,7.911806329631236,7.76706002369315,9.538320436516226,7.827506480186373,5.90354722450839,5.786498094647465,8.444674315084953,5.930090909090909
inst_0261,8.530814039909476,7.705060597709068,9.511879157986733,8.041445439416885,7.872858616575208,7.362194166721746,8.9777809375174,7.628938104847273,5.7633324679275315,5.635556312677732,8.03727727678377,6.0164
inst_0874,8.629751440239666,7.878419342134432,10.123063154370863,8.042907582695957,7.872605208640223,7.2722273911088955,9.075343806248561,7.61450531470656,4.746478782669767,4.680258114383848,7.104821967230418,4.726527272727274
inst_0039,8.768988031495413,7.641502687580111,8.459754545044802,8.043020385475522,7.928292058682512,7.160659594331523,7.728700475774298,7.58081159423543,6.016491481695137,5.529223837933214,6.489016025562181,5.856454545454545
inst_0099,8.271776228567859,7.468414915802965,8.143919714854444,8.050064670482522,7.732112863296559,7.177180690934313,7.8071694466911525,7.669773640174771,5.124169845734244,5.017609394146593,5.905052109850384,5.3184545454545455
inst_0525,10.569596399706642,7.862779522900269,11.106672288287749,8.051291891595127,9.368077135949767,7.530661326752571,9.913222732630802,7.791416552927494,6.074507245526736,5.554876280251321,9.501650406668572,5.753290909090909
inst_0084,8.76082365151092,7.976118392025594,9.753636470259316,8.056522488108085,7.8491508660261164,7.3422526459402855,8.896626029625839,7.769948365628628,4.970094174438305,4.712943354541659,6.8611756713113845,5.050672727272728
inst_0819,8.36723791530909,7.841943548776415,8.92355663229288,8.056721450360504,7.605855930215247,7.146233906380786,7.97364754652458,7.560855867056326,4.620869568740449,4.621738758475463,5.983568934161255,4.787945454545454
inst_0081,9.069989910786074,8.01043264378909,10.812758654011498,8.05974469148139,8.432016532038734,7.7428544445395975,10.025923660867054,7.903005388440814,5.733620157002893,5.624260145792935,8.365527200405785,5.599181818181818
inst_0089,9.239213041776468,8.093979251254606,8.926155906886581,8.065429705557001,8.182920455361236,7.5682404674617665,8.198256334253385,7.601988525299566,5.188945783243113,5.02063803798189,5.697495258879429,5.312872727272728
inst_0100,8.601802654323965,7.735288554637498,9.186676428323477,8.071144851966299,7.896497814179108,7.22033509385378,8.403012548545004,7.592978968533726,4.426638246310459,4.327774095058605,5.456585251272131,4.537145454545454
inst_0488,8.703230352987543,8.09839369977091,11.181531421435873,8.073834998039587,7.959782066006971,7.568651224781158,10.117047734791473,7.734204217540037,5.050494507404423,4.870024179279817,7.76296887452218,5.262654545454546
inst_0688,9.199270919298586,8.025476422949081,10.71658725788383,8.074452595234536,8.462169412095902,7.579113247661655,9.871484954753036,7.838168332420157,5.137640886516386,4.886213105912352,7.610057166470458,5.042363636363636
inst_0657,9.411401040212208,7.920804322342924,10.046597154439045,8.080487902444164,8.90679274856541,7.793958127723357,9.624147557900777,7.960094808231004,6.559600971635085,5.8278581440457256,8.424007365869043,6.178436363636363
inst_0498,8.540076909831223,7.797154914881719,8.890206794583552,8.084607622565278,7.7914035839248665,7.203759708816992,8.083987381826972,7.579337915489172,4.721140509356538,4.738629171554425,6.015410266661805,4.910727272727273
inst_0979,8.471741798047985,7.5337688333741415,7.973314914170167,8.09126141050534,7.9124966398764265,7.246159530721924,7.634696306309519,7.718657012243052,6.43090838671411,6.093738050583935,6.884176446360026,6.561672727272728
inst_0227,8.436820893934804,7.4725658239663035,8.849394799423148,8.091393837530962,7.604827072584472,6.936455079879343,8.158389765800848,7.613213020571448,4.2902226219168265,4.145158849627443,6.274363599373967,4.515296296296297
inst_0913,8.399246705813717,8.093883020265933,10.671068775175073,8.09285788678417,7.764689587528896,7.51105106111245,9.618425472149436,7.669820334517194,5.534001327993947,5.495750461328759,8.505814379226914,5.627727272727273
inst_0102,9.115414948742487,7.737099121336737,8.55603326468561,8.094076555125262,8.124261509685686,7.249455115957145,7.937040300595311,7.594924767159199,5.000466887329138,4.8946763778236395,5.7902062305752455,5.279654545454546
inst_0588,8.431941923264477,7.91429974488287,10.628066838647875,8.096678789245301,7.703120209222853,7.481240836970057,9.898598202789554,7.924168527216497,5.248375384074357,5.032767869989893,7.73434484945415,5.399872727272728
inst_0463,8.507386943761984,7.680189920098723,9.578982058380394,8.100705280357019,7.850308115911119,7.249442010738786,8.861733088886968,7.683168473750872,4.735023245009657,4.57746245104289,6.655581159772442,4.692309090909091
inst_0429,8.885947278334326,7.976769803696491,9.129214965702749,8.102440560524297,8.132077988211243,7.58985233596771,8.414247150304504,7.861372493971657,5.494718554830014,5.370373619828124,6.368885898354275,5.4198545454545455
inst_0145,8.634166414489496,7.926392148007606,9.461829309291838,8.108124426069757,8.040314750718128,7.513399142507019,8.798867978190582,7.743024711714654,6.016772102938581,5.641385262978371,7.936003418877297,5.940072727272727
inst_0419,8.524883559616624,7.753466974269193,9.047396434472208,8.111381401603188,7.872165018996559,7.360216208357496,8.44092355179009,7.701860658622443,6.2391957190672205,5.936515431406628,7.971493964196894,6.102290909090909
inst_0644,10.095174760141944,7.947836954508142,11.337512982646967,8.118451929353236,8.923440173100808,7.332557967134792,9.973365746844397,7.623414756371887,6.508859810505144,5.544361076074129,9.644561164329135,6.022
inst_0087,9.12666551934852,7.947778905819771,8.897357831056667,8.12064877642176,8.452169026468535,7.560756636503324,8.304057774155716,7.7792383705662145,5.396545236598204,5.305707726668658,6.068602879577816,5.542363636363636
inst_0935,8.626255340938041,8.295999191676607,9.908486754008344,8.125702712653338,7.828191758883308,7.557436909706075,8.813719002522534,7.668647064948082,5.358109280716859,5.303509549570222,6.662968010820078,5.323181818181818
inst_0667,8.424090669335898,7.84449733063979,8.761179915173532,8.126920862852538,7.655226392411499,7.314164341693696,8.145339377364829,7.74163736937288,5.295048677330019,5.164878316161513,6.72389682987809,5.432490909090909
inst_0469,9.643907006907803,7.136168586428377,10.033276450623376,8.138528742953667,8.656099775512041,6.719783866141507,9.01554337202359,7.506838790217073,5.802323552020713,4.8049087566703506,9.910085972496862,5.389636363636364
inst_0021,8.99634728078708,8.010646996119398,9.888334182499166,8.141037941347184,8.178466691919192,7.4023660954705335,8.939927368506186,7.66378219091736,6.478526386602487,5.741859910026178,8.085011425837646,5.720327272727273
inst_0034,8.811621538195268,8.088586537501437,8.672108594012752,8.142400595920487,7.937272773386145,7.315289457318734,7.753688678698752,7.676401824854719,6.687830159452146,5.77933113619884,6.546711133471449,5.762290909090909
inst_0438,8.691301004482161,8.248006302165251,8.57780253242041,8.145955692009426,7.8470191309309945,7.48978370410438,7.751036969157886,7.655673647130792,5.795315198800561,5.51574992742384,5.906720367064738,5.952490909090908
inst_0306,8.408185495504412,8.056257032530176,10.374786845190155,8.154199448943055,7.797208810048778,7.553906026689644,9.529905423997768,7.711962456989793,6.240592670177262,6.165006748710709,8.7626190274935,6.334745454545455
inst_0137,9.731962507053973,7.752451472759353,9.539410845684657,8.161834821811086,8.535191139422102,7.055476387978145,8.295146793889868,7.629179577911353,6.146032980900079,5.327809682929719,7.318682058535877,5.581109090909091
inst_0643,8.92046963066357,8.337362163794294,9.676902060842338,8.16323180606139,8.168066809802554,7.7531075637660845,8.836835640235803,7.838091787982499,5.8340718934767315,5.8365070648211415,7.250069741598576,5.812872727272728
inst_0316,8.817729048626052,7.855047533137255,10.631726560023134,8.163794377030003,8.021626024408723,7.378144325195837,9.53624436224851,7.686782259815168,5.722467848043607,4.914167858838186,7.249538022158644,5.133127272727273
inst_0183,8.563091200593018,7.361392692696219,7.805638022693142,8.168476273601415,7.503093219236936,6.686937862516615,6.981253140463122,7.464612199749965,4.816044797977222,4.323992889399251,4.638124965484861,5.0118
inst_0285,8.547589791642455,7.704428316053229,8.896381058911121,8.172197201116434,7.814219231535658,7.195269467666907,8.175959399901751,7.681357148691188,5.058345402465092,4.9673248932751015,6.531742897810717,5.3176296296296295
inst_0152,8.92315709768941,7.739353260908276,8.801577259158996,8.18544302376405,8.153103322166482,7.398631304881059,8.309062774546845,7.827753388079968,5.119642712444834,4.847426419287557,5.716698461538783,5.070527272727273
inst_0001,8.554794091293111,7.923376857657601,8.384701966836158,8.187536025977078,8.09396820300814,7.68323468939689,8.112651429232946,7.778762674888726,6.119463875024669,5.962290188405037,6.625767069429024,6.298272727272727
inst_0023,9.04969362084627,8.277560497463133,10.1296360660251,8.190169562582991,8.269145740804511,7.69327105258836,9.196484902403933,7.778755141060707,5.8489807392291535,5.872615927167563,8.001555259256449,6.007963636363637
inst_0603,8.627725799717538,8.028005929751629,9.370867455149323,8.200670562247161,7.887264978713122,7.3846528705353975,8.573121710850724,7.750259012416525,5.295420526815254,5.126861651316336,6.584618483594939,5.213163636363636
inst_0090,8.655667323149933,8.292265295560467,10.718957261125436,8.202807634295898,7.995440068304938,7.716757674414762,9.644145944988523,7.845754742168204,5.663364156028835,5.6710064995931,8.592442501027783,5.768272727272727
inst_0094,9.054728893191795,8.310784826475036,11.338114631477639,8.21364205143244,8.075704771595221,7.678987462830907,10.224219837188734,7.963416596875203,5.782252252654283,5.5124217871724595,8.493890788807393,5.829290909090909
inst_0710,8.908294953510463,8.305454772393789,9.670855255317658,8.214750274623045,8.018994608998629,7.748437484446436,8.892226426650005,7.943696879980522,5.14153210885646,5.031953427814795,6.54838996185046,5.215254545454545
inst_0424,9.279350402154337,8.360591644161904,9.355965129192509,8.21497284612893,8.323356750314963,7.871011509325902,8.707084805032242,7.678271601163051,6.013481132777306,5.8717028859255045,7.351785846594709,6.258072727272728
inst_0305,8.529335172907775,7.9457886794697234,9.362104102782023,8.21829438197842,7.669113110505734,7.220615618806096,8.222101318640139,7.688394842950274,4.345038188580495,4.31178979167799,5.2087882503613026,4.462545454545455
inst_0064,8.768258443038349,7.400065720070009,9.016907306803049,8.232676665121364,7.93635432288422,6.993306916963104,8.34537384541235,7.645066701033038,5.886071617394185,5.526214813623874,8.065856013903746,6.0994
inst_0490,8.809934231024624,8.088964101542658,10.556938639514824,8.233760254794488,7.939583084835823,7.317675116441217,9.193148550695678,7.7773182369127,6.82551713082278,5.682568796965665,8.436231266327239,5.643672727272728
inst_0309,8.746954770806653,8.083539861523459,9.977992212473161,8.240689499934172,7.966026985962397,7.593778335236706,9.030376085916949,7.869993366118281,5.410904649877997,5.386436535070629,7.262853996522052,5.142672727272728
inst_0520,9.685516708263304,7.4708701970031965,8.375070884472144,8.242564893561825,8.70088268484713,7.100262600173688,7.805626330950453,7.8286529918323025,6.048521607710401,5.700179205602959,7.028317640706394,5.376472727272727
inst_0860,8.563277717784782,7.746780245763784,8.303093450263521,8.243496787540879,7.970744738058498,7.431139143949211,7.946214641715847,7.807717888118531,6.837126465479399,6.486474693908714,7.459291396885307,6.915272727272727
inst_0664,9.147802759774349,8.046761441573182,10.87261005842602,8.257204775978048,8.325964527901974,7.651795376865226,9.939492132924697,7.955067110461918,5.625179392999078,5.088394496554756,8.325832236877742,5.458296296296297
inst_0149,9.150478182427516,8.020685297075781,9.819454348811952,8.26332371444031,8.434425036279922,7.61492385878431,9.005828356219626,7.873087799024878,5.8176575337600624,5.670833615323971,7.420050757470801,6.029872727272728
inst_0194,8.799267006404714,8.276014993719158,10.47272599232696,8.263880241057452,8.047315911676645,7.61248471659011,9.439728651434203,7.789066699522412,5.61490885686845,5.474803466549021,7.941073892219418,5.6908
inst_0942,8.790885615655288,7.719819964569153,9.320072804056949,8.268474818288942,8.16755654910153,7.320697999862334,8.626816000221257,7.8098440272673795,4.9019548239671735,4.744788957214823,6.88041974644567,4.862290909090909
inst_0233,8.937823455302704,8.421072386458508,10.463044623056845,8.273598955168037,8.191896903377515,7.742048460414706,9.372028408143859,7.848288991679622,6.002241780914148,5.639348710720997,7.4890853023108495,5.944090909090909
inst_0403,8.884373251297541,8.198676410130751,10.732032782513024,8.278577219658036,7.900196507242069,7.584305275170786,9.694305219049756,7.78798383625933,6.291771790574098,5.626564040028168,8.723391398162002,5.843054545454546
inst_0181,8.817501664967605,8.314298066417145,10.903819956909555,8.283918500052987,8.102665462408316,7.787744231039408,10.114325418036511,7.946660125756996,5.658263455118108,5.4678767930387995,8.64907672459567,5.816054545454546
inst_0620,9.032415002957666,8.331221893427633,11.42169600263933,8.28445316220325,8.324930269073743,7.818171868891502,10.32491498152801,8.014252843632649,5.7304590893307985,5.396660417119136,9.150690731598656,5.4979272727272726
inst_0755,8.630510675618176,7.783158953165226,10.0344850073941,8.2866604830354,8.009681385872721,7.439183355808719,9.376821189843215,7.924602848157885,5.40813983122435,5.380572696157321,7.6214735101894835,5.832296296296296
inst_0748,8.588911684650459,7.789564433148563,7.888524955995227,8.288470134248529,7.923914243124408,7.42582683316223,7.514499327016445,7.898045715203383,5.715933014257953,5.559657704554052,5.725249283853548,5.896872727272728
inst_0355,8.583255475837884,8.10544892943738,10.389757360605538,8.288755120707602,7.937363985484049,7.6782432149176625,9.636640009349371,7.878582962226937,6.415866818096508,6.2797735237842005,8.748376634310297,6.556109090909091
inst_0995,9.35225031806175,8.349734789578694,8.94234626605461,8.29001759798726,8.335602540663622,7.7897379006537495,8.241179990122797,7.791310963014634,5.6038180645688165,5.509483697774813,6.205039861939012,5.940654545454546
inst_0245,8.741112450219795,8.19076946282088,9.97789426965559,8.301969883163045,8.25854721183966,7.828653575610815,9.474919778590024,7.92956612024953,6.071364892989033,5.946460115920288,7.832932979338548,6.093814814814815
inst_0892,9.3112012290392,8.432161074892399,9.921640277465197,8.30503735144793,8.127649039439543,7.556498185767806,8.608215909335073,7.674610926966972,5.076801560938607,4.829421149389746,5.846426204245406,5.366090909090909
inst_0784,9.629422823972007,7.663323815689861,9.401520812194345,8.312284873156683,8.614353337413755,7.158430143093179,8.57956547048156,7.885175220770285,5.672065055382044,5.335361964905986,7.462705105443234,5.428018181818182
inst_0361,8.572881468603752,8.6336274545912,9.844619576143733,8.315869651721869,7.932860037158175,7.892081864336699,8.899066971083624,7.850814913148934,5.769272583781966,5.801760123271576,7.491855090205959,5.915763636363637
inst_0672,8.797567839563403,8.299018448995888,10.784140872131161,8.31743075160237,8.207230750062022,7.833314520174374,9.972324203415441,7.946518058751298,5.8961185100047615,5.802672246753846,8.337969689241831,5.959600000000001
inst_0308,8.927003053281565,7.9738199681256825,9.315781506543836,8.319996830183294,8.24577244176185,7.667953655079862,8.851501049852564,8.027704302533257,5.123751336054243,5.007189039658133,6.262189214702547,4.989672727272728
inst_0148,9.17443653087513,8.62733397766036,11.724465883938887,8.32177659436769,8.481288237450798,8.118622908401921,10.676642298073647,8.0274121944281,5.881776632595846,5.760966126329764,8.494313916413832,6.041818181818182
inst_0926,9.574528279082378,8.274015685235426,10.242838023288044,8.327753170978209,8.879369187998103,7.950074157835244,9.583083932357962,8.12037565506036,6.449636578642161,6.259308663737486,8.472158174470481,6.648462962962963
inst_0595,9.143514762903207,8.374576648041218,10.03424856664824,8.330966947648298,8.305942425084034,7.824860678311481,9.202931002069885,8.103580318732337,5.371729756534259,5.351778302319259,7.380219529394319,5.597290909090909
inst_0281,8.631584691251735,7.842737154592118,9.396809433123362,8.333933967024022,7.9461441288665515,7.462718696068611,8.8607915787293,7.935930517688752,4.782602534596929,4.6144742496425755,6.2362491490416065,4.722709090909091
inst_0984,8.771152205127425,8.246184325275639,9.351598914433232,8.338655681460144,7.910354700157395,7.405615162674825,8.250655346704974,7.840217511279491,6.7766770826799405,5.7769041792931315,7.003092665451197,5.897054545454545
inst_0959,9.028019421846853,7.970401343224829,9.984571828320998,8.347147668416959,8.152314329906536,7.489215946327546,9.11274399165826,7.88449063950206,5.4951083708249975,5.3354122861533355,7.267888739470802,5.772254545454546
inst_0069,8.604942419960832,8.015796736457313,8.245056849108801,8.347459002227046,7.904611734666039,7.56654227496688,7.746467088890022,7.891957836851019,5.956139509942574,5.843165844716532,6.0801139774532,6.131109090909091
inst_0456,8.89165687811236,8.218955357851328,9.76479464784692,8.353841175621822,8.210845909409148,7.79216480125514,9.021255974930211,7.975044919105832,6.78170156392391,6.742726575582646,8.542649324911762,7.030345454545454
inst_0591,9.087757234996081,8.397162042813868,11.659399768215826,8.359817690018199,8.239952470802809,7.800557275206366,10.411298333233521,7.934950286873255,6.245690105575717,6.072852461206917,9.470739085775197,6.214709090909091
inst_0715,8.643275721092087,7.983982851722845,8.903445475649209,8.361160408866393,7.9627460244976005,7.549704455794867,8.298236998805645,7.950671511969445,5.6715002507319445,5.486797404171758,6.797900663888479,5.720527272727273
inst_0369,9.196108678525011,8.331518374821275,11.737196806665432,8.363583122155308,8.543146597627477,7.844940906418362,10.544108510690837,7.999587170673478,6.455101195049256,6.215702347478253,9.948411719215505,6.283181818181818
inst_0101,8.919549056281156,8.516712629311405,10.66880600988387,8.371595529327598,8.191357821898597,7.894444919816559,9.71228469438908,7.927902328635418,6.091125608525599,6.085179438644344,9.258830634491142,6.1385272727272735
inst_0537,9.146864849067438,8.018812950541973,8.430480175048805,8.373735483148794,8.371635697447829,7.610587489126501,7.9623110338680245,8.259641008889496,4.768949677798663,4.5348371852162295,4.849810680483988,4.703345454545454
inst_0727,8.750661831070053,7.993883433458928,8.353256399472333,8.380181091631789,8.048258394960735,7.546224800095688,7.862282764073322,8.029897256955103,6.46185880823985,6.21676218795775,6.856055282861517,6.320425925925926
inst_0838,8.797253984424286,8.568450981453829,9.78337273541815,8.390919648344484,8.005777054991217,7.7498583676919495,8.691899471823131,7.918888842351399,5.428945187364738,5.266101809542867,6.797945786003284,5.395436363636363
inst_0465,9.144026689834686,8.271088073056855,10.118386084712508,8.425541565543785,8.372689698450262,7.8959240856438555,9.53633158604819,8.06652158637997,6.346060706078638,6.190243721865118,8.73159675622808,6.466672727272727
inst_0908,8.792613507019388,8.455870034200947,9.063903729970065,8.433032962431993,8.15721380125284,7.891101474316686,8.377473801581656,8.002123746332764,5.66270028047988,5.586303173192434,6.192831371070152,5.793072727272727
inst_0739,9.285435730632933,8.383850274184942,12.24102125744733,8.444006623415449,8.295700084181021,7.67239940515959,10.574670448605614,8.018209601733627,7.516434563535242,6.0680630794979145,10.090036050487718,6.1496545454545455
inst_0454,8.975200901053968,8.366621482919022,9.308062816267109,8.448194761559478,8.225874604483183,7.745643186934176,8.475321122464862,7.95603817536615,5.977522522598424,6.0354149205661205,6.957558119636891,6.233690909090909
inst_0733,9.408994133204768,8.480907639425176,9.951312030394083,8.44961307591113,8.378670498682144,7.760768110360795,9.009531261125767,8.095313117631806,5.817503920713261,5.693012447650958,7.615106997465274,5.739054545454546
inst_0076,8.79218500809236,8.403077614069241,10.583649658210707,8.450457613466776,8.040528191389956,7.875154954751072,9.86727720395791,8.08825665910443,5.586707157122406,5.344215964743647,7.80710491738016,5.735309090909091
inst_0048,9.214731438098937,8.695406473789678,10.005564995398178,8.45911086976815,8.40778006102715,7.911573772732066,8.868909297531793,8.057109628357592,7.056874992618326,6.592582767166088,8.1764956033066,6.512636363636364
inst_0487,9.252398374435735,8.434989769522753,11.80800663046346,8.461229756585718,8.342293960850085,7.91688109082916,10.74338079047112,8.06252619078515,5.732716352795313,5.578786070005849,9.30092386868785,5.754236363636363
inst_0439,8.815992577641143,8.582737116193755,10.113060461444256,8.468728231345823,8.194282717919611,7.988650943140697,9.270427727363478,7.98085428182748,6.812521692606419,6.583600843287465,8.40743029065143,6.796127272727273
inst_0927,9.944092749107693,8.778529271123748,11.15764652244361,8.470992591970946,8.86067221404071,8.240579620087189,10.353371642039225,8.200856445724009,7.1591989490048515,6.811996690475123,10.246324783502125,7.122563636363637
inst_0136,9.236270064593013,8.341272025707692,9.732794902683848,8.471076134402908,8.414433348267302,7.721449753597456,8.832894765043482,7.998575099447335,5.848530586893174,5.48239833510541,6.847539496446414,5.8051272727272725
inst_0646,9.30861738368,8.952817021896701,11.479862107904284,8.471366134160547,8.39255115304768,8.084028754492678,10.025218928737239,7.99963697791198,6.041828402783101,5.9456453582816815,8.215788399964602,6.046240740740741
inst_0598,9.086720156654101,8.663154169272875,10.094952291476542,8.49055624769569,8.212157492395225,8.050340103024402,9.10976688782887,8.11349263222428,6.186820352683969,6.051022137407802,7.102085896779467,6.223945454545455
inst_0536,9.842763476644594,8.728923243865573,10.542181377181889,8.505345215908816,8.924645758633822,8.090487840967425,9.433469019142045,8.362083230272795,6.109699199051045,5.655294893051337,7.530267394804069,6.087618181818183
inst_0878,9.27038413425721,8.649399605716576,10.373551777594315,8.512319538960849,8.415943251545183,7.925463614987121,9.232293730957654,8.132788475722865,5.8657167103112435,5.6229061612877445,7.263307692070363,5.573418181818181
inst_0882,9.145885261291905,8.734194304044415,10.359167906361996,8.514268970341911,8.445853079126792,8.136261231378267,9.445425394849874,8.102378887240876,6.251429783772875,6.147609941707422,8.05518186030711,6.299254545454545
inst_0201,9.38038846770026,8.321246207731201,11.484513792893274,8.518293567661056,8.51501521896401,7.785871373350013,10.282412405454318,8.055317714975011,6.2601738128888105,5.746071288886232,9.227905486511576,5.926036363636364
inst_0653,9.480174080748354,7.6438203177397135,8.683136647080632,8.530476973049163,8.495409713692734,7.105888466753685,7.980093355513865,7.99764527636025,6.926204573933713,6.331112586365505,8.360735364756662,6.712618181818183
inst_0175,9.17194068169348,8.680158709546248,9.937471073643025,8.532018867924256,8.49449027227173,8.109607799325154,9.121114357821803,8.184018867925019,6.6728686882862895,6.353649886258447,7.947164369146311,6.785836363636364
inst_0555,9.162026994459337,8.056109183018037,8.809619987677179,8.532403567412262,8.380156296210314,7.653072313205392,8.303426993978135,8.151962674804654,5.1016000847863765,4.87616267717436,5.646028815679065,5.137327272727273
inst_0761,9.105972692682327,8.298826202719251,10.448539037484927,8.536947995154202,8.391757745621419,7.748192362997123,9.639023262962436,8.128533651828368,5.441493849333099,5.296570611869085,7.5502078762791065,5.511672727272727
inst_0785,9.060110037211675,8.02796413154302,8.618538791920567,8.542570116247942,8.151689258262323,7.4713648734109945,8.020360491336493,8.065724280283273,5.063132639411927,5.00180095940867,5.764856806607586,5.344054545454545
inst_0037,9.320924575171004,8.145804627062995,8.861722656713395,8.542933626762345,8.410181559106686,7.563862879976128,8.1513473825977,7.998380376744922,6.057006244318493,5.686354377040743,6.517553155708487,6.224854545454546
inst_0594,9.14665889891385,8.515744604598101,10.43247884795172,8.54705224970729,8.494099926892225,8.016582125741015,9.562892343385407,8.217583355175272,5.992522434362995,5.877070855113354,7.6778317272755565,5.954054545454546
inst_0103,9.835782789718822,8.03972921429023,9.202152205517425,8.564512665853732,8.642359544836502,7.253473171357624,8.076234113797732,7.98144902160748,6.029439112234134,5.162289416204782,7.122862688136797,5.250709090909091
inst_0120,9.159169018423308,8.288350561899254,8.819111963243923,8.569689504933233,8.43967624434492,7.797133385420011,8.24486233959376,8.146240405736371,6.364860904446832,6.401071570916252,7.123276925847845,6.605472727272727
inst_0972,9.011568418723488,8.405343425438328,9.421895126994826,8.575183252989303,8.319472216795548,8.04674778645741,8.983470590394798,8.202548125227146,7.091363722818757,6.900172635764999,8.646326889050409,7.112
inst_0574,9.060145729504061,7.780799734778868,8.150138200613307,8.577878274207416,8.258877133836892,7.3525371941787485,7.671462554704112,8.005236245187875,6.491698610318274,6.121297050891083,6.737126141237141,6.6592
inst_0358,10.293837391918405,8.272968756514365,11.408701191509376,8.580840276773115,9.2641474801027,7.735842801407231,10.363760212336635,8.062773268417578,7.4865386617755245,6.720256341302797,11.377095076614905,6.898345454545455
inst_0572,9.051434240610643,8.393870659963504,9.229364678753143,8.587136465196277,8.177224939617934,7.847266453384119,8.612132820210295,8.260907055055954,5.486025117168435,5.369428009733419,6.7001784937178,5.618981818181818
inst_0645,8.709766195275858,8.19005838893532,9.24796882862491,8.58880541706928,8.345056155293191,7.949679099281052,8.976496941369891,8.350460863104821,6.1136766557232125,6.031908593717764,7.344079854389523,6.1772
inst_0408,9.374192819025962,8.460997090117857,10.007974875915004,8.60502172180082,8.520138612463562,8.06608014507263,9.363863160240477,8.34344187920501,5.821257001188948,5.724616100340781,7.037194014213979,5.872381818181818
inst_0675,9.701986892655636,8.725849372811624,10.208077914237194,8.614114197114871,8.698768543716154,8.129124111834056,9.362686818163919,8.241577753833033,5.415698797021073,5.372668977186818,7.119029944496873,5.823418181818181
inst_0673,9.084933101913261,8.423374040433886,9.55835451788544,8.61523094264201,8.335492833974351,7.932951233736674,8.962051410499827,8.216759895852448,6.315570192300649,6.308879965482404,8.139631948262599,6.5553888888888885
inst_0621,9.492086486480035,8.768858633742864,10.30654408230954,8.618627854232123,8.765491979624942,8.263539497920402,9.476286060325286,8.301546107280535,6.5984888449280295,6.707243024971223,8.640417713115305,6.687109090909091
inst_0749,9.076847553916227,8.836511228071743,11.002647733167818,8.627169882242773,8.465367903639088,8.20249344000667,9.904655039239232,8.251566963392657,6.106940253689429,6.114161019097882,7.943706076441737,6.033690909090909
inst_0492,9.04245429745246,8.534536575193423,9.7154193718249,8.627341026785667,8.433060229997503,8.04043221964832,9.071152304624002,8.250115329428546,6.14702678945735,6.170535855624965,7.796393696222248,6.262545454545455
inst_0207,9.721429843256908,8.385719823743328,10.166566798657316,8.635529084620499,8.883838032148423,7.99269158684551,9.48436539367297,8.288101646528995,5.7859850719969295,5.759572280030225,7.486174213464512,6.039814814814815
inst_0196,9.134319015308682,8.511474384285275,10.54341386129617,8.636954548799219,8.404236386838406,8.058179340591192,9.96183212268052,8.263375799368047,6.75223609444738,6.647368881964233,9.756203132552894,6.9283090909090905
inst_0800,9.24351420046561,8.73092286688674,10.398485221439579,8.638131135740704,8.652318295634954,8.3273064321831,9.796240853455695,8.384109583875576,6.8499887325595665,6.7702551654291,8.912332374746141,7.247618181818182
inst_0924,8.894567792870113,8.28037702576399,8.75660360025453,8.646258613782928,8.20408717917492,7.8841114265350845,8.324336854317481,8.26227678318867,5.668523502833641,5.492171922907184,6.453295719939037,5.794090909090909
inst_0174,8.954267607074962,8.383865275275776,9.588220712930095,8.653695573009767,8.403421063288942,8.028461332114976,9.147716160721703,8.37393986849792,6.055315636950514,5.928021744469066,7.371693661356408,6.168054545454545
inst_0806,9.104969762395474,8.751976156095903,10.19857587758604,8.664289421853178,8.492813471082954,8.193225463434676,9.350992379796622,8.272653859071589,5.988393611165433,5.947201289763395,7.673906051374871,6.138345454545455
inst_0366,8.940336183460703,8.454992674680923,11.004291913808565,8.664709691442987,8.37329068347046,7.995848115786086,10.170121384163188,8.20691512013088,6.238510672311019,6.089499412721173,8.777320611186015,6.262072727272727
inst_0059,10.197683141120514,8.365311376120403,11.200496005968823,8.668260761033155,9.1181010300302,7.658080247098029,9.919800862712624,8.083800813725931,6.755811125585005,6.193843917237063,9.840150389124751,6.3597636363636365
inst_0265,9.019566928513695,8.476809078055862,9.963057099918249,8.674373992802437,8.435909544309434,8.036529734372355,9.325416772461644,8.27343837411545,5.520866000922589,5.372261612153426,6.8506197860483535,5.450181818181818
inst_0545,9.323628352992401,8.352836465294821,10.010122028596886,8.678562911126031,8.54596283402691,7.8838188600789945,9.318583978049086,8.328525137268182,5.351218148185408,5.159815107105302,7.416274407291361,5.424818181818182
inst_0627,9.440441736719768,8.766918678204231,11.62375691208398,8.69875143443314,8.776803640806161,8.176674828660783,10.472871396679302,8.333806597073785,6.497368395802429,6.287979544537717,9.354173309387921,6.416672727272728
inst_0433,8.880645307421416,8.383705749912203,10.672025450733315,8.699415939539067,8.173083516786324,7.697350716786966,9.699837445198881,8.147865689718367,4.852464710697573,4.877842948086541,6.991433248850123,4.9423272727272725
inst_0815,9.146802176317744,7.452217953421218,8.337241095614583,8.699876888536352,8.085131367994812,6.864153632697427,7.566729741810969,8.062347816822239,5.370725786030649,5.117509667537415,6.150391901507609,5.345927272727273
inst_0140,9.296589087426767,8.22716550075265,8.968491585635318,8.717531591521535,8.433000360699667,7.684887290784358,8.260607957435617,8.123441411799574,6.797052397545466,6.382232718601362,7.444171184394129,6.7548
inst_0732,9.961649741599043,9.278074282237935,11.034489575845686,8.743833279147644,8.753736277821053,8.163377465036714,9.381187750175684,8.163912217371653,6.743941960548959,6.689179532207097,8.396183538918967,6.366145454545454
inst_0626,9.365268259448804,9.066040514273372,11.158308667361712,8.745038882335475,8.710069313248216,8.390636764604876,10.096928760169227,8.386926843772729,6.847434996284756,6.428534774523218,9.04675654053159,6.303518518518518
inst_0239,8.981121293126025,8.956893813880669,9.230769261962909,8.749250468021962,8.303189931651733,8.2284541110087,8.472339614667371,8.455540853059889,6.40671904313475,6.200747763254217,6.738078803711026,6.513218181818182
inst_0911,9.257929566269517,8.252513369422186,10.164113135160617,8.762272417236371,8.472072178287867,7.7927993295945,9.315601521061188,8.388834434419554,5.043209275952709,4.842909113331842,7.123230012323521,5.094672727272728
inst_0570,9.223863332025838,8.320555530962363,8.62340567150958,8.776584955726824,8.51010506422461,7.9525796707000005,8.220248238695667,8.422781125878702,6.3335843577785695,6.282656394376293,6.6762863454664885,6.358927272727273
inst_0677,10.365976376270876,8.521156628718366,10.197840248548054,8.787200984132953,9.315698768882854,7.91702025090481,9.187374905194378,8.367869268787848,6.528298081826348,6.22769029569352,8.299050167041633,6.319709090909091
inst_0002,9.37399130010836,8.687470871795416,10.444588195061545,8.788283420852618,8.561144761611981,8.122442477607464,9.685959065827419,8.316076845421042,7.254322507029608,7.081138515912405,9.553513513111223,7.392381818181818
inst_0360,9.172234860127656,8.710535416489384,11.333163970179406,8.802611613771482,8.517709421576065,8.121948207340573,10.382972453452417,8.333320754797922,6.279841249433526,6.034313902162163,8.530657656683896,6.572945454545454
inst_0481,9.624104990627327,8.835151179565358,10.655543276854026,8.821757510063522,8.716438946989555,8.097590098549482,9.579845692153514,8.385373436840512,5.875943331840049,5.556646661716282,7.560986850435675,5.933763636363636
inst_0132,9.312182304267582,8.78771771964875,10.165257799576656,8.843401232114124,8.718099143126286,8.430549239218518,9.64458139413442,8.634860461142996,6.364845598779027,6.293392683023821,7.996277882952892,6.480509090909091
inst_0258,9.740000997347522,8.781496290223085,10.583024862717025,8.845907981470209,8.871766693793171,8.257948406555826,9.79914293345179,8.48134955930496,5.9386295700147045,5.838849485190321,7.538894297548515,6.111454545454545
inst_0106,9.16640227158999,8.707782715172574,10.100429800787639,8.85128952100242,8.58009765086165,8.298574712657487,9.520768894736335,8.534542582521084,6.850322391252595,6.725593056653999,8.731962823193587,6.902309090909091
inst_0409,9.46210369869321,8.664097680258173,10.618798537306553,8.851962891196397,8.645396565275192,8.104488256393301,9.693733795379753,8.418141413425026,5.629133409109816,5.5040358848745825,7.660332218880251,5.534254545454545
inst_0291,9.17652639521725,8.673367465896444,9.740471534186938,8.869264277713064,8.51040069422793,8.159274426416685,9.139418889098973,8.408098020319736,6.121396985048054,6.190597518351458,7.789545878433943,6.3682181818181816
inst_0745,10.47138567982919,9.045303172317245,11.123216469766898,8.886252459152754,9.598055715374532,8.566519355770552,10.172566076016949,8.723014049109059,6.919911806320135,6.303763139375812,8.324420260173609,6.616345454545455
inst_0938,9.247526606012217,9.109859283363653,9.698399434510833,8.886314897322302,8.5287023175188,8.416400251760255,8.878109131977183,8.411157115232646,7.6447067341594845,7.601072807575628,8.465656388349025,7.8300363636363635
inst_0713,9.2665116417007,8.566814242140216,10.465804604521985,8.906452596480477,8.501633777436153,7.89364882310452,9.475233927971816,8.390946171284284,7.0205504164720605,6.508049614094979,9.057350142701559,6.608509090909092
inst_0462,9.59116675896723,8.697644984377987,10.842561938041065,8.913929573921749,8.685569736454903,8.031601236125143,9.675091270488121,8.44988918939137,5.303017666787445,5.051461724269041,6.860265975580203,5.233611111111111
inst_0716,9.535792863534514,8.605740496219862,9.160856073221005,8.931994944148462,8.673694232772663,7.932387601587938,8.379947474992267,8.366449673033854,5.901389662108567,5.557837178780813,6.329270171047996,6.006054545454545
inst_0616,10.024100938721189,9.318720192303191,10.17695419611436,8.946703584383801,8.862400353251322,8.47414322594163,9.189396175526568,8.561637050820986,6.771498158370354,6.311307624357379,7.385771065330401,6.367490909090908
inst_0705,9.391943476859614,8.34520624997239,8.430480175048805,8.947684511960928,8.601997787231081,7.889454013885851,7.9623110338680245,8.604618780253965,4.990121218099941,4.784566170749953,4.849810680483988,4.8965272727272735
inst_0124,9.331895927923373,8.784122526893576,9.581774103425127,8.95159281816731,8.580228057245211,8.210731838382113,8.900398473535185,8.473468805537069,6.592448054796687,6.446300076712129,7.785290064284952,6.9028
inst_0767,9.450240352713248,9.064266638440582,9.483461839057423,8.994940201090213,8.821181340537963,8.506987970452014,8.873917618570431,8.613642499982415,7.969347804874523,7.737600187165171,8.460811882003993,8.083290909090909
inst_0104,9.658812767618883,9.305210174774778,11.82408564738826,9.00252945018881,8.721774278315635,8.35703041174136,10.349539032281205,8.391778731955583,7.406153052769028,6.550165631592266,9.029187557437318,6.482272727272727
inst_0061,9.300442176664133,8.695070909599176,8.904985692940524,9.003863369984906,8.617551916365718,8.29348209643073,8.482779000078583,8.594307933272031,7.125485496863455,7.0778847119312225,7.4223231397631295,7.232545454545455
inst_0947,9.506367274659482,9.140881186817953,11.186871330887286,9.007293078198588,8.625015717099243,8.214999120577405,9.779603224163798,8.41573304644138,7.1985030094878955,6.3428378307283175,9.231490734993741,6.248127272727273
inst_0751,9.326372972540057,8.930832133730426,10.275321347798188,9.015035877419084,8.571753384937256,8.323418528856571,9.404070472827643,8.617168526026012,6.241389629904168,6.24727173044332,7.433772022715715,6.409909090909091
inst_0257,10.0753317042494,9.481262658323308,12.649590510873686,9.019109804109076,9.2612760930534,8.802699091046115,11.333009546739621,8.58573746900257,7.547585296946982,7.358400632063891,10.833149578781184,7.370618181818182
inst_0849,9.709444590627578,9.17965429333869,10.949590373654155,9.032488376790171,8.95524077183902,8.568499026122197,10.063874413705749,8.692644789676574,6.186054446917311,6.153111112072606,8.152711330349822,6.337581818181818
inst_0676,9.526037286442168,9.175816741386353,10.054636098229933,9.04272340580145,8.69021608334873,8.391806192687032,9.058403095871693,8.592738444779743,5.861223543193895,5.892177702894594,6.540157773977889,6.625454545454545
inst_0432,9.71585214521244,9.544182874419114,11.549963764397493,9.087012025978764,8.94594641706058,8.838473979036543,10.543093498589945,8.676310071991407,6.895927577396602,6.8790960042900835,9.086233713619924,7.244745454545455
inst_0524,9.61970105871918,8.177375528840663,9.873036632151159,9.093564299925818,8.467850825924078,7.440587730368554,8.671409911623332,8.329293992385642,6.304794000816126,6.12612238470645,7.992165220309701,6.378527272727274
inst_0774,9.913538105206099,8.975570512880697,10.398571218493899,9.104046188249551,8.825472497950269,7.979485820919815,9.047496952873344,8.423352907363949,7.997486214048422,8.033046233786342,10.217304299376218,8.226527272727273
inst_0560,10.892929791707449,9.256710546721115,10.3537333826166,9.12788373166835,9.653115758821347,8.48290961774123,9.334708811038803,8.68122156381579,7.45923764626745,7.163837278713849,8.555341732739477,7.2178545454545455
inst_0786,9.962230118987575,9.628261553421599,11.105659394661194,9.147387010709432,9.035920026445204,8.733359522125788,9.866890350331165,8.651820203950193,8.141825543643225,7.844430471374672,9.660887324108446,7.9519090909090915
inst_0754,9.747496103173418,9.184387149371304,10.141596263707719,9.156552216524044,9.041271912932922,8.714591143391171,9.560213656187084,8.874311281642385,6.954307383558211,6.763628808879192,7.93523943487752,6.959181818181818
inst_0553,10.281855870132514,8.873931769325516,10.799871825175824,9.166609119343155,9.51939110527142,8.47485324063149,9.969915384607901,8.862595162033772,7.2783992414008605,6.645478147380105,9.03572355908851,6.713563636363637
inst_0133,9.847929447896885,8.980357457492337,11.50979800159285,9.199147921313184,9.379379350093524,8.629961683642545,10.779750066198027,8.847716476389664,6.150972165958155,5.9764090528021825,8.38708400441999,6.165018181818182
inst_0065,9.323657099319199,8.781989083472382,10.182028095365759,9.217814431277914,8.814926837507935,8.457970619449043,9.804201963559798,8.88233416201889,5.991990815480735,5.887006247347005,7.682390820394835,6.036090909090909
inst_0635,10.120550335273464,9.933795430264666,11.458281306387665,9.224948617900225,8.827593127469964,8.705566817930322,9.83926018039497,8.48147195675587,8.163477372530558,7.351045048497916,8.98339286913669,7.105236363636363
inst_0957,9.842553614728516,8.111975517879708,9.381994483669978,9.248345837820503,8.876256152046974,7.537681535839049,8.706256724515775,8.597713736711867,7.648160278910694,7.232832404855975,9.484676422160453,7.505800000000001
inst_0096,9.70966627924002,8.268552083295637,8.77496170765654,9.258918938704452,8.509556871369897,7.484780332773207,7.891686675769227,8.591786237341283,6.0306392687029255,5.8417894242442,6.443934071076701,6.1772
inst_0141,10.118415687967477,9.232656340797336,11.760152994821897,9.26602302251145,9.199902689747919,8.540898657845627,10.674888247065622,8.78467733855631,7.311882139542833,6.940713012281561,10.096568521622766,7.190090909090909
inst_0760,9.877975528872435,9.342320128989527,9.70183951466057,9.338846998251125,8.952613582254363,8.554926900911232,8.832006278669905,8.69857673753646,7.947436051848184,7.711683073758435,8.155591349087684,8.134072727272727
inst_0526,9.70820689231704,8.20490467427917,8.703917708760638,9.36326302041774,8.574130037159115,7.408733083782234,7.8458385266159905,8.621153868280627,6.754527049516698,6.387650843001698,7.315457794409927,6.880709090909091
inst_0636,9.818033518237542,9.577050347923667,10.685992281730558,9.365971779879557,9.152850501630258,8.930668917441533,9.886557467068538,8.931302246905517,7.083709793492057,7.007174442831396,8.13426688968488,7.299163636363636
inst_0426,10.211921411430751,9.831641339832714,11.509336289281762,9.503659600545534,9.114306390064144,8.81908290996888,10.246910858970304,8.7854544878164,6.866016130717387,6.877968404078498,8.883544111813338,7.205290909090909
inst_0788,9.985082900820842,10.146987996607026,10.8749977196766,9.57617523179751,9.20374408023586,9.23738267380646,9.827371072398744,9.227922218449557,6.551665905475895,6.662892565831109,7.332447759703733,6.738927272727273
inst_0399,9.990591640290127,9.847787317295424,12.28603853406672,9.580043728070782,9.33018255870257,9.178490478159592,11.232546683706525,9.103957083885822,7.731413621339115,7.754407444691525,10.615563274299236,7.892490909090909
inst_0325,9.88154607787919,8.951704206977816,10.214629764309903,9.598246335983069,9.064841321942955,8.448527821755896,9.646102302950936,9.080799390190402,5.901019319127118,5.766576097249677,7.408914723586166,6.003618181818182
inst_0871,10.290601859491709,9.550272320998836,9.97416934285798,9.74338297196988,9.156839459389955,8.729836519386177,9.08440166375961,9.30364500953987,6.186352719148844,5.932090861508085,6.44970977449617,6.182763636363637
inst_0988,11.145639895400507,10.35495686431389,12.471393429989586,9.842765563066555,10.160138163494068,9.617096991763088,11.357646117468292,9.563031498340678,7.151324876113771,7.139737682554603,9.043965031638546,7.1632
inst_0884,10.654870957086967,10.157049844129604,12.029029123919525,9.953934179559903,9.71107712899241,9.351029888957559,10.914339325411797,9.42626585252549,7.353679801701402,7.520252892808662,9.720527649517924,7.779218181818182
inst_0922,10.52883934635059,9.937869289670736,10.251240154711699,10.110153927192847,9.8110627197953,9.27422786741452,9.55299389831897,9.643718603585148,7.666736723306451,7.747431864844417,8.192240324603247,7.747090909090909
inst_0795,10.821229656343785,10.360188501984005,11.047155787338408,10.232577271035431,9.689946352969926,9.426092077026617,10.042636807788188,9.576536709596724,7.386151146738998,6.8626431516422794,8.104858458137938,6.790509090909092


==> data/speedup.csv <==
benchmark,runtime_imx8a,runtime_imx8b,runtime_tx2
a2time-4K,2.284295315106388,2.296221336604446,1.4004333554049466
a2time-4M,2.2620103970691052,2.2947654328933984,2.0222531229640675
aifirf-4K,3.684024051310046,3.7132450030760062,1.436843344834689
aifirf-4M,3.740085660352605,3.758182008593329,1.4671793003382558
bitmnp-4K,2.76836233741968,2.7997588104408178,1.733011469301952
bitmnp-4M,2.9253356232456165,2.935163413559624,1.6872293551806885
canrdr-4K,2.505542223214371,2.54362121079426,1.160598868882612
canrdr-4M,2.5467872591851726,2.5699430198674738,1.2364708785012604
idctrn-4K,3.8758692421356344,3.8991428987235546,1.1833676472225336
idctrn-4M,3.972789403044828,3.995960875866044,1.1906945538682372
iirflt-4K,3.8078584120864982,3.8619891219014626,1.4814632132689007
iirflt-4M,3.0441332682680082,3.063005504357326,1.5663890524471078
matrix-4K,3.482816070457159,3.73367797787863,0.7797903436552065
matrix-4M,3.7602229285106663,3.794686861041872,0.8099789566848923
membench-1K-RO-R,1.3287204967659128,1.3383232779727319,1.3420782283412065
membench-1K-RO-S,1.3286464425775635,1.3380968210068742,1.3421138246428697
membench-1K-RW-R,2.3617017959008098,2.3785962143736397,1.3389098348367996
membench-1K-RW-S,2.361879420241353,2.3791128956364345,1.3386465967234098
membench-1M-RO-R,1.0258620020062024,1.1766370263183847,1.170376705804174
membench-1M-RO-S,1.0442140031770983,1.055847745047985,0.8130011807950762
membench-1M-RW-R,1.1953066752582875,1.4875942853964474,1.3591596128073424
membench-1M-RW-S,1.0338550789939867,1.0663387129958757,0.8870549574489359
membench-4M-RO-R,1.7074982679301043,1.6959218541430439,0.7876944420509934
membench-4M-RO-S,4.569106746255402,4.252957489365495,2.84576686323614
membench-4M-RW-R,1.7380116109502939,1.6982868938964746,0.7837118254715004
membench-4M-RW-S,3.192529874764394,3.74724413776494,2.5174748003877903
pntrch-4K,3.6839077771030975,3.913973751644761,1.2488008866672606
pntrch-4M,3.898870558085764,3.93133591072437,1.417019473820599
puwmod-4K,2.553376282942828,2.571714321433619,1.737359421981111
puwmod-4M,2.614650199875259,2.6366553808213467,1.842387186495996
rspeed-4K,3.396688788705955,3.4390585197458483,0.8235944821577658
rspeed-4M,4.002908716764682,4.082575563880554,0.9491750174821956
tblook-4K,4.1216309858679345,4.200066435556902,1.12454222455657
tblook-4M,4.322300654333041,4.299616432791807,1.1765669538264958
tinyrenderer-boggie,2.58869592960408,2.6166830685484825,1.1033147299611423
tinyrenderer-diablo,2.668444222744679,2.68822208152065,1.1336435474608502
ttsprk-4K,2.713079571182222,2.7241330881282053,1.4081345704990018
ttsprk-4M,2.8324395480150892,2.8627546662099554,1.3359799862356234


==> data/temp-and-power/imxa.csv <==
b,T,P
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER0-1-1200.csv,51.9,6.87941721303916
membench_-t1_-f_-w_-s_4000000-CLUSTER0-1-1200.csv,54.2,7.898841613141501
membench_-t1_-f_-s_1000000-CLUSTER0-4-1200.csv,59.3,9.068514753490177
iirflt-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,49.1,6.178379044226845
rspeed-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,60.1,9.014697465303861
matrix-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,66.8,10.376617193905393
matrix-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,52.6,7.288077963052251
a2time-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,62.8,9.498301795556026
matrix-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,59.1,8.430525814817026
pntrch-4M_-v0_-c1_-i1-CLUSTER0-1-1200.csv,52.1,6.542365232055496
membench_-t1_-f_-r_-s_4000000-CLUSTER1-2-1596.csv,57.0,8.292254021081462
puwmod-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,57.5,8.367697161458848
canrdr-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,48.3,6.239829807600791
a2time-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,58.1,8.335790760411912
canrdr-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,52.1,7.273175176194041
idctrn-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,57.0,8.15198421094846
aifirf-4M_-v0_-c1_-i10-CLUSTER0-1-1200.csv,53.4,6.987585514568927
tblook-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,55.0,7.172185369453178
idctrn-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,48.7,6.179952220328119
puwmod-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,53.0,7.020260139969614
puwmod-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,54.2,7.286635484605456
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER1-2-1596.csv,60.9,9.066351041174661
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER0-1-1200.csv,52.5,7.492533162409221
ttsprk-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,51.9,6.561046591568556
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER1-1-1596.csv,55.4,7.90944253928825
idctrn-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,60.1,8.841561654182081
sleep_inf-CLUSTER0-1-1200.csv,49.5,5.951642358742109
puwmod-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,58.1,8.299706681787146
pntrch-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,53.0,7.121348468190879
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER0-1-1200.csv,51.7,7.150017624440736
aifirf-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,50.3,6.86724753866207
a2time-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,54.6,7.766133364960718
puwmod-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,64.8,9.86866234328243
iirflt-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,50.9,6.836509438455882
a2time-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,49.1,6.911577561053818
tblook-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,54.2,7.354416219058263
matrix-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,49.5,6.268989967211532
canrdr-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,58.9,8.465140886824582
membench_-t1_-f_-w_-s_1000-CLUSTER1-2-1596.csv,53.8,7.379691081052703
pntrch-4M_-v0_-c1_-i1-CLUSTER1-1-1596.csv,56.4,7.806424712203225
membench_-t1_-f_-w_-s_1000000-CLUSTER0-4-1200.csv,60.3,9.387264459919114
tblook-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,59.3,8.51560143656724
rspeed-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,54.8,7.381685768990013
iirflt-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,65.2,9.936164995764548
aifirf-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,47.9,6.139568224744624
puwmod-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,52.3,7.106856320865612
ttsprk-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,54.6,7.26757278602263
sleep_inf-CLUSTER0-4-1200.csv,47.5,5.892151673556656
canrdr-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,58.3,8.610563565754491
membench_-t1_-f_-r_-w_-s_1000-CLUSTER0-1-1200.csv,49.3,6.092096722079849
pntrch-4M_-v0_-c1_-i1-CLUSTER1-2-1596.csv,63.2,9.472693399400033
membench_-t1_-f_-s_1000-CLUSTER0-4-1200.csv,50.3,6.482703054818953
membench_-t1_-f_-r_-s_1000000-CLUSTER1-1-1596.csv,55.0,7.614939761020517
membench_-t1_-f_-w_-s_4000000-CLUSTER0-4-1200.csv,59.7,9.385738352709133
rspeed-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,72.3,11.793422387092514
rspeed-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,55.4,7.59968518596966
bitmnp-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,55.8,7.755206550277021
pntrch-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,50.3,6.827885663155517
membench_-t1_-f_-r_-s_1000-CLUSTER1-2-1596.csv,49.9,6.644610676696367
a2time-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,57.2,8.385749616560057
membench_-t1_-f_-r_-s_4000000-CLUSTER0-1-1200.csv,52.8,7.453767164320075
tblook-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,51.9,6.893944699588564
bitmnp-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,56.6,7.982103485828397
matrix-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,52.6,7.333363570245579
bitmnp-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,54.2,7.148769386845672
membench_-t1_-f_-w_-s_1000-CLUSTER1-1-1596.csv,50.7,6.586971003933136
pntrch-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,49.1,6.114606788002158
membench_-t1_-f_-s_1000000-CLUSTER1-1-1596.csv,57.0,7.974553251405142
membench_-t1_-f_-r_-s_4000000-CLUSTER1-1-1596.csv,55.0,7.759140676731711
rspeed-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,61.5,9.0236776428214
sleep_inf-CLUSTER1-1-1596.csv,46.8,5.859787378235566
membench_-t1_-f_-r_-s_1000-CLUSTER1-1-1596.csv,,6.265755688525798
membench_-t1_-f_-s_4000000-CLUSTER0-4-1200.csv,59.9,9.106951992630421
matrix-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,60.9,9.197886544043701
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER0-4-1200.csv,56.2,8.451571973873799
membench_-t1_-f_-s_1000-CLUSTER1-2-1596.csv,50.3,6.650696465472153
bitmnp-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,49.1,6.147462930110838
membench_-t1_-f_-r_-w_-s_1000-CLUSTER0-4-1200.csv,50.3,6.595998261253581
idctrn-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,53.2,7.28010738437109
ttsprk-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,53.6,7.106532714630701
ttsprk-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,62.1,9.343196371286549
membench_-t1_-f_-s_1000000-CLUSTER0-1-1200.csv,53.4,7.012831995821084
rspeed-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,53.0,7.293695892510884
idctrn-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,66.4,10.215311957943209
membench_-t1_-f_-s_1000000-CLUSTER1-2-1596.csv,61.1,9.193718109499128
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER0-1-1200.csv,53.8,7.182660037613434
bitmnp-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,50.3,6.592223987865683
sleep_inf-CLUSTER1-2-1596.csv,46.4,5.847670373406137
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER1-2-1596.csv,57.4,8.495849101157054
idctrn-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,51.1,6.957816372584369
aifirf-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,53.0,7.223996765195508
membench_-t1_-f_-s_4000000-CLUSTER0-1-1200.csv,55.8,7.786988294279851
membench_-t1_-f_-s_4000000-CLUSTER1-2-1596.csv,61.7,9.208470413148481
membench_-t1_-f_-w_-s_4000000-CLUSTER1-2-1596.csv,61.9,9.38528397011171
pntrch-4M_-v0_-c1_-i1-CLUSTER0-4-1200.csv,54.8,7.633658108317702
tblook-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,56.4,7.967981760285933
puwmod-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,58.9,8.406342950299393
aifirf-4M_-v0_-c1_-i10-CLUSTER1-1-1596.csv,58.5,8.335970876131658
membench_-t1_-f_-w_-s_1000000-CLUSTER1-1-1596.csv,58.1,8.31778953664018
matrix-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,53.0,6.8247261224301745
ttsprk-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,50.5,6.30715237273286
aifirf-4M_-v0_-c1_-i10-CLUSTER1-2-1596.csv,66.0,10.139870778215714
puwmod-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,49.5,6.222698136077257
canrdr-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,57.0,8.119662918082852
iirflt-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,52.8,7.150901932940524
ttsprk-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,57.0,8.231232971566332
iirflt-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,58.9,8.412252507580353
canrdr-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,64.4,9.810278665444955
canrdr-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,54.2,7.378320023992164
canrdr-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,51.9,6.964776052200046
tblook-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,66.6,10.252117773832715
bitmnp-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,59.9,8.652929520094403
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER1-1-1596.csv,56.6,8.019579339777527
membench_-t1_-f_-w_-s_4000000-CLUSTER1-1-1596.csv,60.1,9.012308285565144
rspeed-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,63.2,9.460742793077825
membench_-t1_-f_-s_4000000-CLUSTER1-1-1596.csv,59.7,8.88258522819606
aifirf-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,59.3,8.725759715542031
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER1-1-1596.csv,56.6,7.9593121087507805
ttsprk-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,59.1,8.488916158051842
iirflt-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,56.2,8.029255344779472
membench_-t1_-f_-r_-s_4000000-CLUSTER0-4-1200.csv,55.8,8.16227699103964
tblook-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,50.1,6.2235169150750185
membench_-t1_-f_-r_-w_-s_1000-CLUSTER1-2-1596.csv,53.8,7.379487040983717
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER0-4-1200.csv,56.6,8.455246916378426
a2time-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,53.6,7.333028029099002
matrix-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,57.2,8.260362583320282
membench_-t1_-f_-s_1000-CLUSTER0-1-1200.csv,49.7,6.102813422350543
bitmnp-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,53.4,7.344067400175059
membench_-t1_-f_-r_-w_-s_1000-CLUSTER1-1-1596.csv,50.7,6.58314727056771
ttsprk-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,53.4,7.386992928745882
membench_-t1_-f_-w_-s_1000-CLUSTER0-1-1200.csv,49.9,6.133550042386335
iirflt-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,53.8,7.143802690238518
aifirf-4M_-v0_-c1_-i10-CLUSTER0-4-1200.csv,56.6,8.015615147322059
membench_-t1_-f_-r_-s_1000-CLUSTER0-4-1200.csv,49.3,6.468872777869327
idctrn-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,59.3,8.480690712560284
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER1-2-1596.csv,61.3,9.120738823118474
membench_-t1_-f_-r_-s_1000000-CLUSTER0-1-1200.csv,51.7,6.7717359778670145
idctrn-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,53.8,7.149880877773831
iirflt-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,58.5,8.535858254723268
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER1-2-1596.csv,58.3,8.606656451809299
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER0-4-1200.csv,55.0,7.992791815520164
pntrch-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,59.1,8.508921046235676
membench_-t1_-f_-w_-s_1000-CLUSTER0-4-1200.csv,50.3,6.576261256017472
membench_-t1_-f_-r_-s_1000-CLUSTER0-1-1200.csv,48.7,6.049371971106898
membench_-t1_-f_-w_-s_1000000-CLUSTER1-2-1596.csv,61.7,9.406077628776506
membench_-t1_-f_-r_-s_1000000-CLUSTER0-4-1200.csv,55.8,8.16287390746822
rspeed-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,49.9,6.273989642815219
membench_-t1_-f_-w_-s_1000000-CLUSTER0-1-1200.csv,53.8,7.071581105069069
bitmnp-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,49.9,6.7338945327816235
a2time-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,50.1,6.827675141713615
membench_-t1_-f_-s_1000-CLUSTER1-1-1596.csv,49.1,6.255198289934605
a2time-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,44.4,6.029772416013662
tblook-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,60.9,8.89054523502205
membench_-t1_-f_-r_-s_1000000-CLUSTER1-2-1596.csv,56.6,8.268825942772642
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER0-4-1200.csv,55.8,7.929829778161188
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER1-1-1596.csv,55.6,7.8048351194339265


==> data/temp-and-power/imxb.csv <==
b,T,P
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER0-1-1200.csv,43.0,5.906685500666324
membench_-t1_-f_-w_-s_4000000-CLUSTER0-1-1200.csv,46.6,6.833824081034172
membench_-t1_-f_-s_1000000-CLUSTER0-4-1200.csv,50.3,7.763101922689655
iirflt-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,41.7,5.544783563765884
rspeed-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,50.7,7.767876274164484
matrix-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,60.9,9.551989120019144
matrix-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,46.2,6.557780300315845
a2time-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,56.6,8.673735376083098
matrix-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,52.5,7.746099202165059
pntrch-4M_-v0_-c1_-i1-CLUSTER0-1-1200.csv,42.8,5.77161877161705
membench_-t1_-f_-r_-s_4000000-CLUSTER1-2-1596.csv,50.7,7.490720237865762
puwmod-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,48.9,7.365848438518663
canrdr-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,41.7,5.617524562595522
a2time-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,51.5,7.572288945151078
canrdr-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,46.0,6.57878892693001
idctrn-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,48.7,7.17578141139452
aifirf-4M_-v0_-c1_-i10-CLUSTER0-1-1200.csv,44.2,6.112730866502373
tblook-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,44.6,6.2810036408261505
idctrn-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,41.5,5.564661830416321
puwmod-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,47.5,6.647684024020459
puwmod-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,44.6,6.372294930668752
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER1-2-1596.csv,54.6,8.307977041670664
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER0-1-1200.csv,45.8,6.572094066906618
ttsprk-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,41.9,5.586437898914328
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER1-1-1596.csv,48.7,7.207273292055078
idctrn-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,56.2,8.389859938483378
sleep_inf-CLUSTER0-1-1200.csv,40.5,5.310473022278586
puwmod-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,53.0,7.753328662567927
pntrch-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,48.3,6.753659167014453
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER0-1-1200.csv,44.6,6.30939799969454
aifirf-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,44.4,6.249460295711015
a2time-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,51.1,7.471767831261885
puwmod-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,58.1,9.04477871182395
iirflt-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,44.8,6.199024760875747
a2time-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,44.6,6.293424594573673
tblook-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,48.7,6.909323356865452
matrix-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,42.1,5.612436558988352
canrdr-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,51.9,7.699995970788011
membench_-t1_-f_-w_-s_1000-CLUSTER1-2-1596.csv,49.1,7.038253899359545
pntrch-4M_-v0_-c1_-i1-CLUSTER1-1-1596.csv,50.1,7.257076796198681
membench_-t1_-f_-w_-s_1000000-CLUSTER0-4-1200.csv,50.7,7.80891108110057
tblook-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,52.3,7.7957599937601385
rspeed-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,49.3,7.004770219621831
iirflt-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,58.9,9.128935317845949
aifirf-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,41.5,5.537518433510108
puwmod-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,45.6,6.415773346586946
ttsprk-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,48.3,6.795919089813486
sleep_inf-CLUSTER0-4-1200.csv,40.5,5.3085139968569575
canrdr-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,50.1,7.516541274567847
membench_-t1_-f_-r_-w_-s_1000-CLUSTER0-1-1200.csv,41.5,5.482188605328461
pntrch-4M_-v0_-c1_-i1-CLUSTER1-2-1596.csv,57.4,8.771045401066928
membench_-t1_-f_-s_1000-CLUSTER0-4-1200.csv,43.2,5.9005375478988515
membench_-t1_-f_-r_-s_1000000-CLUSTER1-1-1596.csv,47.9,6.95514077031887
membench_-t1_-f_-w_-s_4000000-CLUSTER0-4-1200.csv,50.5,7.818307117745955
rspeed-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,65.2,10.681694279361944
rspeed-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,45.8,6.605352120618483
bitmnp-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,49.1,7.101631536781011
pntrch-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,44.8,6.215347821276146
membench_-t1_-f_-r_-s_1000-CLUSTER1-2-1596.csv,45.8,6.325839503814332
a2time-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,48.9,7.3558588618008365
membench_-t1_-f_-r_-s_4000000-CLUSTER0-1-1200.csv,45.4,6.510072911439731
tblook-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,44.8,6.199945026233656
bitmnp-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,47.5,7.006532194250655
matrix-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,49.5,7.05852650197387
bitmnp-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,44.4,6.224322689769325
membench_-t1_-f_-w_-s_1000-CLUSTER1-1-1596.csv,45.6,6.253236446231837
pntrch-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,41.5,5.53331825259469
membench_-t1_-f_-s_1000000-CLUSTER1-1-1596.csv,49.1,7.233096454158032
membench_-t1_-f_-r_-s_4000000-CLUSTER1-1-1596.csv,48.3,7.092478500151343
rspeed-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,56.6,8.422551574855618
sleep_inf-CLUSTER1-1-1596.csv,41.5,5.501023913592101
membench_-t1_-f_-r_-s_1000-CLUSTER1-1-1596.csv,43.6,5.912469033795202
membench_-t1_-f_-s_4000000-CLUSTER0-4-1200.csv,50.3,7.793326878487092
matrix-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,58.1,8.932104475131469
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER0-4-1200.csv,48.5,7.284314839540124
membench_-t1_-f_-s_1000-CLUSTER1-2-1596.csv,45.4,6.320052398015596
bitmnp-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,41.3,5.52282044899989
membench_-t1_-f_-r_-w_-s_1000-CLUSTER0-4-1200.csv,43.6,6.022056199958639
idctrn-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,48.7,6.921512143616666
ttsprk-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,48.1,6.72987815866805
ttsprk-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,56.0,8.565360905757903
membench_-t1_-f_-s_1000000-CLUSTER0-1-1200.csv,43.8,6.142015998458283
rspeed-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,46.2,6.573561748017494
idctrn-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,60.5,9.41623138161993
membench_-t1_-f_-s_1000000-CLUSTER1-2-1596.csv,53.4,8.25206767789632
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER0-1-1200.csv,44.6,6.267436449128428
bitmnp-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,45.6,6.244379581667775
sleep_inf-CLUSTER1-2-1596.csv,41.3,5.499801370300995
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER1-2-1596.csv,50.9,7.62996616678165
idctrn-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,44.8,6.3301011076180504
aifirf-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,48.7,6.857109082709766
membench_-t1_-f_-s_4000000-CLUSTER0-1-1200.csv,46.4,6.717228087304625
membench_-t1_-f_-s_4000000-CLUSTER1-2-1596.csv,53.4,8.223962053864879
membench_-t1_-f_-w_-s_4000000-CLUSTER1-2-1596.csv,54.0,8.385939227150457
pntrch-4M_-v0_-c1_-i1-CLUSTER0-4-1200.csv,46.6,6.781351695887136
tblook-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,47.4,6.986482861741965
puwmod-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,51.9,7.72092822955061
aifirf-4M_-v0_-c1_-i10-CLUSTER1-1-1596.csv,51.9,7.724680341159722
membench_-t1_-f_-w_-s_1000000-CLUSTER1-1-1596.csv,50.3,7.489826946840166
matrix-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,43.6,5.999957204303775
ttsprk-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,42.3,5.628787472193165
aifirf-4M_-v0_-c1_-i10-CLUSTER1-2-1596.csv,60.1,9.332258634383091
puwmod-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,42.1,5.585096703333899
canrdr-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,52.6,7.723161553728133
iirflt-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,48.1,6.790794222590793
ttsprk-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,48.5,7.228984209002242
iirflt-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,51.9,7.675015872175627
canrdr-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,58.1,8.969458012138773
canrdr-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,45.4,6.445149051418406
canrdr-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,47.2,6.572566200173063
tblook-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,60.5,9.424004613086453
bitmnp-4M_-v0_-c1_-i100-CLUSTER1-2-1596.csv,52.8,7.915081028119145
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER1-1-1596.csv,50.3,7.380742491503799
membench_-t1_-f_-w_-s_4000000-CLUSTER1-1-1596.csv,52.8,8.058363730537419
rspeed-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,55.8,8.621014825287043
membench_-t1_-f_-s_4000000-CLUSTER1-1-1596.csv,52.1,7.943795753710812
aifirf-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,55.0,8.263810737447251
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER1-1-1596.csv,49.5,7.324288328332745
ttsprk-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,54.0,7.9101677702213395
iirflt-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,48.1,7.064885498214018
membench_-t1_-f_-r_-s_4000000-CLUSTER0-4-1200.csv,47.9,7.067875989884323
tblook-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,41.7,5.53673723008559
membench_-t1_-f_-r_-w_-s_1000-CLUSTER1-2-1596.csv,49.3,7.04106202031135
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER0-4-1200.csv,48.3,7.283146193028256
a2time-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,45.0,6.4029973554797985
matrix-4M_-v0_-c1_-i100-CLUSTER0-4-1200.csv,49.1,7.314032202889896
membench_-t1_-f_-s_1000-CLUSTER0-1-1200.csv,41.3,5.44982794922917
bitmnp-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,48.7,6.983745514433481
membench_-t1_-f_-r_-w_-s_1000-CLUSTER1-1-1596.csv,45.6,6.25607417847734
ttsprk-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,46.2,6.617511037334668
membench_-t1_-f_-w_-s_1000-CLUSTER0-1-1200.csv,41.3,5.483695417838917
iirflt-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,44.4,6.227678587894241
aifirf-4M_-v0_-c1_-i10-CLUSTER0-4-1200.csv,48.1,7.06027095222724
membench_-t1_-f_-r_-s_1000-CLUSTER0-4-1200.csv,43.0,5.901926943778091
idctrn-4M_-v0_-c1_-i100-CLUSTER1-1-1596.csv,52.5,7.74124322705293
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER1-2-1596.csv,55.0,8.361953535800337
membench_-t1_-f_-r_-s_1000000-CLUSTER0-1-1200.csv,43.0,5.903807775517576
idctrn-4M_-v0_-c1_-i100-CLUSTER0-1-1200.csv,44.6,6.233238418997262
iirflt-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,55.0,8.07689637824382
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER1-2-1596.csv,51.1,7.6831933795994285
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER0-4-1200.csv,47.9,7.052785666828496
pntrch-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,54.6,8.0923102685303
membench_-t1_-f_-w_-s_1000-CLUSTER0-4-1200.csv,44.0,6.02414535862674
membench_-t1_-f_-r_-s_1000-CLUSTER0-1-1200.csv,41.1,5.451519836653613
membench_-t1_-f_-w_-s_1000000-CLUSTER1-2-1596.csv,53.2,8.172339392354782
membench_-t1_-f_-r_-s_1000000-CLUSTER0-4-1200.csv,47.7,7.0635211975790115
rspeed-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,42.1,5.614591213062844
membench_-t1_-f_-w_-s_1000000-CLUSTER0-1-1200.csv,44.4,6.181996937326576
bitmnp-4K_-v0_-c1_-i100-CLUSTER0-4-1200.csv,44.2,6.104304978151998
a2time-4K_-v0_-c1_-i100-CLUSTER1-1-1596.csv,46.4,6.554283602454142
membench_-t1_-f_-s_1000-CLUSTER1-1-1596.csv,43.6,5.918410343096997
a2time-4K_-v0_-c1_-i100-CLUSTER0-1-1200.csv,40.9,5.544699985328238
tblook-4K_-v0_-c1_-i100-CLUSTER1-2-1596.csv,56.4,8.453779853320778
membench_-t1_-f_-r_-s_1000000-CLUSTER1-2-1596.csv,50.5,7.498625098403229
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER0-4-1200.csv,47.5,6.9724346525215015
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER1-1-1596.csv,48.7,7.103920861474468


==> data/temp-and-power/tx.csv <==
b,T,P
canrdr-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,50.5,5.322587010824313
ttsprk-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,53.0,5.976948376353039
canrdr-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,56.0,6.727934221482098
aifirf-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.5,3.73823064113239
membench_-t1_-f_-s_1000-CLUSTER0-1-2035.2.csv,43.0,3.1367027477102414
pntrch-4M_-v0_-c1_-i1-CLUSTER1-2-2035.2.csv,52.5,6.005289758534555
membench_-t1_-f_-r_-w_-s_1000-CLUSTER0-1-2035.2.csv,42.5,3.4192556203164033
sleep_inf-CLUSTER1-1-2035.2.csv,39.0,2.5893721898417983
sleep_inf-CLUSTER0-4-2035.2.csv,39.0,2.582346378018318
matrix-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,48.5,4.663939217318901
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER0-1-2035.2.csv,44.0,3.569052456286428
membench_-t1_-f_-w_-s_4000000-CLUSTER1-1-2035.2.csv,53.5,6.188765195670275
membench_-t1_-f_-w_-s_1000000-CLUSTER1-2-2035.2.csv,57.5,7.481896752706079
bitmnp-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,52.0,5.608413821815154
ttsprk-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,52.0,5.908295587010825
pntrch-4M_-v0_-c1_-i1-CLUSTER0-1-2035.2.csv,45.5,3.775480432972523
a2time-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,52.0,5.816401332223148
rspeed-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,55.0,6.26078101582015
canrdr-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,44.5,3.60625645295587
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER1-1-2035.2.csv,45.0,4.135111573688593
puwmod-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,55.0,6.383661115736886
membench_-t1_-f_-s_4000000-CLUSTER0-1-2035.2.csv,44.5,3.73396253122398
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER0-1-2035.2.csv,42.5,3.4988567860116566
matrix-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.5,3.8929225645295586
membench_-t1_-f_-w_-s_4000000-CLUSTER0-1-2035.2.csv,46.0,4.341453788509575
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER1-2-2035.2.csv,,4.799067986230637
rspeed-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,47.5,4.533993338884263
idctrn-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,58.0,7.255427144046628
membench_-t1_-f_-r_-s_4000000-CLUSTER0-4-2035.2.csv,46.0,4.447851790174854
matrix-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,55.0,6.55275520399667
puwmod-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,56.0,6.873522897585345
ttsprk-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,47.0,4.385124895920066
pntrch-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,53.0,6.043570358034971
canrdr-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,46.0,4.110134054954204
iirflt-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,53.5,5.860680266444629
ttsprk-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,44.0,3.6262731057452124
membench_-t1_-f_-w_-s_1000000-CLUSTER0-4-2035.2.csv,53.0,6.306275603663614
a2time-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,57.0,7.289009159034138
idctrn-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.5,3.7924113238967525
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER0-1-2035.2.csv,43.5,3.520728559533722
bitmnp-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,44.0,3.277089925062448
membench_-t1_-f_-w_-s_4000000-CLUSTER0-4-2035.2.csv,53.5,6.363447960033305
tblook-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,53.5,6.233778517901748
membench_-t1_-f_-s_1000000-CLUSTER1-2-2035.2.csv,,6.133845129059117
ttsprk-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,52.5,5.753297252289759
puwmod-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,48.0,4.719953372189842
rspeed-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,53.0,6.128880099916736
iirflt-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,47.5,4.434342214820983
tblook-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.5,3.8975528726061617
aifirf-4M_-v0_-c1_-i10-CLUSTER1-1-2035.2.csv,49.0,4.917078268109908
a2time-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,44.5,3.7524496253122397
idctrn-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,56.5,6.743663613655287
rspeed-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,56.0,6.875711074104912
membench_-t1_-f_-w_-s_1000-CLUSTER0-1-2035.2.csv,44.0,3.4925287260616154
membench_-t1_-f_-r_-w_-s_1000-CLUSTER1-2-2035.2.csv,,5.644783513738551
idctrn-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,46.0,3.9865970024979185
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER1-1-2035.2.csv,45.0,4.007027477102414
iirflt-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,52.5,5.918545378850958
sleep_inf-CLUSTER0-1-2035.2.csv,39.5,2.6074171523730225
aifirf-4M_-v0_-c1_-i10-CLUSTER0-4-2035.2.csv,56.0,6.6389242298084925
membench_-t1_-f_-s_1000000-CLUSTER1-1-2035.2.csv,46.0,4.164197335553705
tblook-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.0,3.7566744379683596
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER0-4-2035.2.csv,47.5,4.9294537885095755
ttsprk-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,51.5,5.587235636969193
membench_-t1_-f_-r_-s_1000000-CLUSTER1-2-2035.2.csv,45.0,4.225954204829309
bitmnp-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,52.0,5.891358034970858
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER1-2-2035.2.csv,46.5,4.566783513738551
rspeed-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,48.5,4.68595087427144
membench_-t1_-f_-w_-s_1000000-CLUSTER1-1-2035.2.csv,48.0,4.684947543713571
membench_-t1_-f_-r_-s_1000000-CLUSTER0-4-2035.2.csv,46.0,4.430602830974188
tblook-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,56.0,6.579433805162364
rspeed-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,50.0,5.0055570358034975
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER0-4-2035.2.csv,,5.206951706910908
membench_-t1_-f_-s_1000000-CLUSTER0-4-2035.2.csv,49.5,5.173185678601166
puwmod-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,52.0,5.627714404662781
bitmnp-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,49.0,4.956786011656953
membench_-t1_-f_-s_1000-CLUSTER1-2-2035.2.csv,45.5,4.0831473771856786
membench_-t1_-f_-r_-s_4000000-CLUSTER1-2-2035.2.csv,44.5,4.006464612822648
bitmnp-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,44.5,3.6457335553705246
tblook-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,47.5,4.422834304746045
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER0-4-2035.2.csv,,4.9408742714404665
matrix-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,56.0,6.53831723563697
membench_-t1_-f_-s_1000000-CLUSTER0-1-2035.2.csv,44.5,3.5373580349708575
tblook-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,48.5,4.663230641132389
a2time-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,50.5,5.143634471273939
membench_-t1_-f_-r_-s_4000000-CLUSTER0-1-2035.2.csv,43.0,3.3847635303913406
tblook-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,54.5,6.193965029142381
canrdr-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,59.0,7.677589508742714
aifirf-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,55.0,6.228106577851791
pntrch-4M_-v0_-c1_-i1-CLUSTER0-4-2035.2.csv,54.0,6.0249900083263945
idctrn-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,50.0,5.024353871773521
idctrn-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,50.5,5.2098359700249794
rspeed-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.0,3.7651840133222314
canrdr-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,57.0,7.133273938384679
membench_-t1_-f_-r_-s_4000000-CLUSTER1-1-2035.2.csv,42.5,3.4710366361365526
matrix-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,48.5,4.71585012489592
rspeed-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,62.5,8.416598667776853
membench_-t1_-f_-r_-s_1000-CLUSTER1-1-2035.2.csv,42.5,3.4874163197335553
membench_-t1_-f_-w_-s_1000000-CLUSTER0-1-2035.2.csv,45.5,3.735140716069942
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER1-2-2035.2.csv,48.5,4.96268026644463
canrdr-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,53.5,5.879836802664447
sleep_inf-CLUSTER1-2-2035.2.csv,38.5,2.586874271440466
pntrch-4M_-v0_-c1_-i1-CLUSTER1-1-2035.2.csv,48.0,4.4687202331390505
aifirf-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,55.5,6.61286178184846
membench_-t1_-f_-s_4000000-CLUSTER0-4-2035.2.csv,49.5,5.160107410491258
membench_-t1_-f_-s_4000000-CLUSTER1-1-2035.2.csv,49.5,5.076944213155704
matrix-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,56.5,6.746424646128227
iirflt-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,49.0,4.7856719400499586
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER1-2-2035.2.csv,45.0,4.322999167360533
membench_-t1_-f_-w_-s_1000-CLUSTER1-1-2035.2.csv,46.0,4.282268942547876
ttsprk-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,44.5,3.638202331390508
membench_-t1_-f_-r_-s_1000-CLUSTER0-1-2035.2.csv,41.0,3.1008850957535388
membench_-t1_-f_-w_-s_4000000-CLUSTER1-2-2035.2.csv,61.0,8.314895087427143
iirflt-4M_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,55.0,6.350900915903414
a2time-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,47.5,4.425248959200666
membench_-t1_-f_-s_4000000-CLUSTER1-2-2035.2.csv,56.0,6.813128226477935
puwmod-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,49.0,4.947035803497086
a2time-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,49.0,5.135489592006661
aifirf-4M_-v0_-c1_-i10-CLUSTER0-1-2035.2.csv,46.0,3.9713447127393837
puwmod-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.5,3.942353039134055
a2time-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,44.0,3.4815553705245628
membench_-t1_-f_-r_-s_1000000-CLUSTER0-1-2035.2.csv,41.5,3.231457951706911
membench_-t1_-f_-r_-s_1000000-CLUSTER1-1-2035.2.csv,44.0,3.7809666944213154
aifirf-4M_-v0_-c1_-i10-CLUSTER1-2-2035.2.csv,55.5,6.8420607826810995
iirflt-4M_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,46.0,3.948748542880933
membench_-t1_-f_-w_-s_1000-CLUSTER0-4-2035.2.csv,50.5,5.293502081598668
membench_-t1_-f_-r_-w_-s_4000000-CLUSTER1-1-2035.2.csv,43.5,3.6284471273938386
matrix-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.0,3.7774546211490425
membench_-t1_-f_-w_-s_1000-CLUSTER1-2-2035.2.csv,51.0,5.660918401332223
puwmod-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,44.5,3.5978459616985847
iirflt-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,54.5,6.510232306411324
membench_-t1_-f_-r_-s_1000-CLUSTER1-2-2035.2.csv,,4.089681099084097
membench_-t1_-f_-r_-w_-s_1000-CLUSTER0-4-2035.2.csv,50.0,5.25274354704413
membench_-t1_-f_-s_1000-CLUSTER0-4-2035.2.csv,,4.101226477935055
bitmnp-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,48.5,4.577201498751041
tblook-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,52.0,5.9235845129059115
aifirf-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,49.5,4.818857618651124
membench_-t1_-f_-r_-s_1000-CLUSTER0-4-2035.2.csv,,4.084014154870941
idctrn-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,55.5,6.3051265611990015
membench_-t1_-f_-r_-w_-s_1000000-CLUSTER0-1-2035.2.csv,42.0,3.3261207327227313
a2time-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,53.0,5.92301165695254
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_boggie_*.obj-CLUSTER0-4-2035.2.csv,50.0,5.238972522897585
puwmod-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,55.0,6.5486011656952545
pntrch-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.0,3.6401007493755206
bitmnp-4M_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,47.0,4.462188176519566
idctrn-4M_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,58.0,7.4294379683597
tinyrenderer_-f__root_thermobench_benchmarks_tinyrenderer_obj_diablo3_pose_*.obj-CLUSTER1-1-2035.2.csv,44.5,3.9040141548709406
matrix-4K_-v0_-c1_-i100-CLUSTER1-2-2035.2.csv,54.5,6.42278684429642
iirflt-4K_-v0_-c1_-i100-CLUSTER0-1-2035.2.csv,45.5,3.702580349708576
bitmnp-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,46.5,4.2270699417152375
ttsprk-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,47.0,4.4088451290591175
membench_-t1_-f_-r_-w_-s_1000-CLUSTER1-1-2035.2.csv,46.0,4.257315570358035
pntrch-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,48.0,4.494452123230642
pntrch-4K_-v0_-c1_-i100-CLUSTER0-4-2035.2.csv,53.5,5.931622814321399
canrdr-4K_-v0_-c1_-i100-CLUSTER1-1-2035.2.csv,49.0,4.807999167360533
membench_-t1_-f_-s_1000-CLUSTER1-1-2035.2.csv,43.5,3.4824904246461283


==> data/temp_imx8a-all_absolute.csv <==
method,T-little,T-big
ILP-SM,55.9,57.35
BB-SM,56.85,58.55000000000001
HEUR,57.53333333333333,58.916666666666664
BB-LR,58.833333333333336,60.43333333333334
ILP-IDLE-MIN,58.31666666666667,59.73333333333333
QP-LR-UB,58.38333333333333,60.199999999999996
ILP-IDLE-MAX,60.13333333333333,62.73333333333333


==> data/temp_imx8a-all_relative.csv <==
method,T-little,T-big
ILP-SM,31.71666666666667,33.18333333333333
BB-SM,32.74999999999999,34.41666666666667
HEUR,33.449999999999996,34.78333333333334
BB-LR,33.68333333333333,35.26666666666667
ILP-IDLE-MIN,34.25000000000001,35.650000000000006
QP-LR-UB,34.46666666666667,36.3
ILP-IDLE-MAX,36.06666666666667,38.63333333333333


==> data/temp_imx8a-cpu_absolute.csv <==
method,T-little,T-big
ILP-SM,56.51666666666667,57.96666666666667
BB-SM,59.616666666666674,61.36666666666667
HEUR,58.166666666666664,59.66666666666666
BB-LR,58.28333333333334,59.883333333333326
ILP-IDLE-MIN,58.31666666666666,59.79999999999999
QP-LR-UB,58.916666666666664,60.68333333333334
ILP-IDLE-MAX,61.13333333333333,63.9


==> data/temp_imx8a-cpu_relative.csv <==
method,T-little,T-big
ILP-SM,33.050000000000004,34.49999999999999
BB-SM,34.199999999999996,35.93333333333333
HEUR,34.7,36.199999999999996
BB-LR,34.333333333333336,35.93333333333334
ILP-IDLE-MIN,34.9,36.36666666666667
QP-LR-UB,35.43333333333333,37.2
ILP-IDLE-MAX,37.71666666666667,40.46666666666667


==> data/temp_imx8b-all_absolute.csv <==
method,T-little,T-big
ILP-SM,50.26666666666667,50.25
BB-SM,50.20000000000001,50.349999999999994
HEUR,51.6,51.46666666666667
BB-LR,50.650000000000006,50.68333333333334
ILP-IDLE-MIN,51.76666666666667,51.69999999999999
QP-LR-UB,51.666666666666664,51.76666666666667
ILP-IDLE-MAX,54.06666666666667,55.21666666666666


==> data/temp_imx8b-all_relative.csv <==
method,T-little,T-big
ILP-SM,25.666666666666668,25.61666666666667
BB-SM,26.066666666666663,26.233333333333334
HEUR,26.96666666666667,26.866666666666664
BB-LR,26.46666666666667,26.499999999999996
ILP-IDLE-MIN,27.133333333333336,27.083333333333332
QP-LR-UB,27.21666666666667,27.283333333333335
ILP-IDLE-MAX,29.400000000000002,30.549999999999997


==> data/temp_imx8b-cpu_absolute.csv <==
method,T-little,T-big
ILP-SM,51.416666666666664,51.46666666666667
BB-SM,51.416666666666664,51.48333333333333
HEUR,52.4,52.48333333333333
BB-LR,51.65,51.56666666666666
ILP-IDLE-MIN,52.31666666666666,52.31666666666667
QP-LR-UB,53.18333333333334,53.583333333333336
ILP-IDLE-MAX,55.449999999999996,56.800000000000004


==> data/temp_imx8b-cpu_relative.csv <==
method,T-little,T-big
ILP-SM,25.833333333333332,25.883333333333336
BB-SM,26.766666666666666,26.849999999999998
HEUR,26.833333333333332,26.916666666666668
BB-LR,26.950000000000003,26.866666666666664
ILP-IDLE-MIN,26.700000000000003,26.700000000000003
QP-LR-UB,27.650000000000002,28.11666666666667
ILP-IDLE-MAX,29.83333333333333,31.166666666666668


==> data/temp_tx2-all_absolute.csv <==
method,T-little,T-big
ILP-SM,56.616666666666674,56.616666666666674
BB-SM,57.56666666666666,57.56666666666666
HEUR,57.21666666666667,57.20000000000001
BB-LR,57.53333333333333,57.53333333333333
ILP-IDLE-MIN,59.400000000000006,59.400000000000006
QP-LR-UB,56.95000000000001,56.95000000000001
ILP-IDLE-MAX,60.21666666666667,60.21666666666667


==> data/temp_tx2-all_relative.csv <==
method,T-little,T-big
ILP-SM,31.616666666666664,31.616666666666664
BB-SM,32.56666666666666,32.56666666666666
HEUR,32.21666666666666,32.2
BB-LR,32.53333333333334,32.53333333333334
ILP-IDLE-MIN,34.4,34.4
QP-LR-UB,31.950000000000003,31.950000000000003
ILP-IDLE-MAX,35.21666666666666,35.21666666666666


==> data/temp_tx2-cpu_absolute.csv <==
method,T-little,T-big
ILP-SM,57.03333333333333,57.03333333333333
BB-SM,57.50000000000001,57.50000000000001
HEUR,57.300000000000004,57.300000000000004
BB-LR,57.400000000000006,57.400000000000006
ILP-IDLE-MIN,58.56666666666666,58.56666666666666
QP-LR-UB,57.150000000000006,57.150000000000006
ILP-IDLE-MAX,60.83333333333332,60.83333333333332


==> data/temp_tx2-cpu_relative.csv <==
method,T-little,T-big
ILP-SM,32.03333333333333,32.03333333333333
BB-SM,32.5,32.5
HEUR,32.300000000000004,32.300000000000004
BB-LR,32.4,32.4
ILP-IDLE-MIN,33.56666666666666,33.56666666666666
QP-LR-UB,32.15,32.15
ILP-IDLE-MAX,35.833333333333336,35.833333333333336


==> data/times.csv <==
n,HEUR_t-avg,ILP-IDLE-MAX_t-avg,ILP-IDLE-MIN_t-avg,ILP-SM_t-avg,QP-LR-UB_t-avg,HEUR_t-std,ILP-IDLE-MAX_t-std,ILP-IDLE-MIN_t-std,ILP-SM_t-std,QP-LR-UB_t-std,HEUR_t-min,ILP-IDLE-MAX_t-min,ILP-IDLE-MIN_t-min,ILP-SM_t-min,QP-LR-UB_t-min,HEUR_t-max,ILP-IDLE-MAX_t-max,ILP-IDLE-MIN_t-max,ILP-SM_t-max,QP-LR-UB_t-max
5,0.033600000000000005,0.0011000000000000003,0.0011000000000000003,0.003,0.0019999999999999996,0.014400617270720647,0.00031622776601683794,0.00031622776601683794,0.000816496580927726,0.00047140452079103175,0.012,0.001,0.001,0.002,0.001,0.062,0.002,0.002,0.004,0.003
10,0.19229999999999997,0.03230000000000001,0.048299999999999996,0.09709999999999999,0.13710000000000003,0.015173441710216354,0.016316658154577283,0.026119596729913985,0.017278438715475554,0.05371829814463183,0.176,0.013,0.013,0.071,0.065,0.214,0.058,0.084,0.123,0.211
15,0.7421,0.4072,0.1846,0.514,3.3912,0.041530310216354845,0.530533232805553,0.024761978021869652,0.17745860237124475,1.5999865138320526,0.648,0.052,0.142,0.337,1.627,0.787,1.706,0.213,0.806,6.133
20,3.0005,2.6049,0.7264999999999999,8.9479,45.7295,0.4824353151805258,2.670570078549605,0.17000735278216644,5.621966450154845,22.697812808237227,2.269,0.186,0.454,2.205,17.409,3.824,8.621,0.955,19.416,86.729
25,10.052200000000001,10.186399999999999,4.684100000000001,207.7993,221.33869999999996,1.1683457250888252,20.97673052694342,2.6314829131541444,104.5600732679013,101.18855881202951,8.599,0.382,1.852,71.948,51.26,12.918,68.535,11.47,300.0,300.0
30,23.206200000000003,62.655199999999994,14.793199999999999,300.0,300.0,2.8231063190905314,125.12120853067948,10.911866443871501,0.0,0.0,16.703,0.515,7.194,300.0,300.0,26.682,300.0,44.385,300.0,300.0
35,50.707499999999996,95.93280000000001,48.0116,300.0,300.0,13.173424833099906,141.00710018750436,20.44857509406897,0.0,0.0,25.378,0.558,22.409,300.0,300.0,75.55,300.0,91.187,300.0,300.0
40,166.8941,126.17789999999998,228.3611,300.0,300.0,35.021352446916026,149.69656739436465,78.00386025981877,0.0,0.0,121.431,0.577,125.607,300.0,300.0,208.272,300.0,300.0,300.0,300.0
45,270.2127,46.5781,300.0,300.0,300.0,94.19571334673357,90.52455515917583,0.0,0.0,0.0,2.127,6.71,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
50,300.0,76.3269,300.0,300.0,300.0,0.0,118.69830332443678,0.0,0.0,0.0,300.0,5.981,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
55,300.0,92.31110000000001,300.0,300.0,300.0,0.0,116.24865987801036,0.0,0.0,0.0,300.0,11.434,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
60,300.0,164.2226,300.0,300.0,300.0,0.0,143.6886217796431,0.0,0.0,0.0,300.0,13.681,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0


==> data/tx2/pntrch-4M-100_1-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
0.07000000000016371,,,
0.23999999999978172,,,
0.3200000000001637,,,
0.40000000000009095,,,
0.42000000000007276,,,
0.9699999999997999,,,
1.0,70.5,70.5,10.137
1.050000000000182,,,
1.2800000000002,,,
1.3699999999998909,,,
1.3800000000001091,,,
1.3899999999998727,,,
1.9600000000000364,,,
2.0,70.5,70.5,10.137
2.019999999999982,,,
2.3200000000001637,,,
2.3600000000001273,,,
2.369999999999891,,,
2.400000000000091,,,
2.949999999999818,,,
3.0,,,
3.0,70.5,70.5,10.137
3.3400000000001455,,,
3.3400000000001455,,,
3.3600000000001273,,,
3.4400000000000546,,,
3.9400000000000546,,,
3.9699999999998,,,
4.0,70.5,70.5,10.137
4.320000000000164,,,
4.320000000000164,,,
4.380000000000109,,,
4.4699999999998,,,
4.929999999999836,,,
4.949999999999818,,,
5.0,70.5,70.5,10.099
5.289999999999964,,,
5.300000000000182,,,
5.389999999999873,,,
5.480000000000018,,,
5.920000000000073,,,
5.920000000000073,,,
6.0,70.5,70.5,10.099
6.269999999999982,,,
6.269999999999982,,,
6.380000000000109,,,
6.4699999999998,,,
6.900000000000091,,,
6.9099999999998545,,,
7.0,70.5,70.5,10.099
7.25,,,
7.25,,,
7.400000000000091,,,
7.480000000000018,,,
7.880000000000109,,,
7.9099999999998545,,,
8.0,70.5,70.5,10.099
8.230000000000018,,,
8.230000000000018,,,
8.389999999999873,,,
8.480000000000018,,,
8.849999999999909,,,
8.900000000000091,,,
9.0,70.5,70.5,10.099
9.199999999999818,,,
9.210000000000036,,,
9.389999999999873,,,
9.4699999999998,,,
9.829999999999927,,,
9.889999999999873,,,
10.0,70.5,70.5,10.137
10.179999999999836,,,
10.179999999999836,,,
10.389999999999873,,,
10.4699999999998,,,
10.809999999999945,,,
10.889999999999873,,,
11.0,70.5,70.5,10.099
11.150000000000091,,,
11.159999999999854,,,
11.389999999999873,,,
11.4699999999998,,,
11.7800000000002,,,
11.86999999999989,,,
12.0,70.5,70.5,10.137
12.13000000000011,,,
12.139999999999873,,,
12.389999999999873,,,
12.4699999999998,,,
12.75,,,
12.860000000000127,,,
13.0,70.5,70.5,10.099
13.110000000000127,,,
13.110000000000127,,,
13.400000000000091,,,
13.4699999999998,,,
13.739999999999782,,,
13.849999999999909,,,
14.0,70.5,70.5,10.137
14.079999999999927,,,
14.090000000000146,,,
14.400000000000091,,,
14.460000000000036,,,
14.710000000000036,,,
14.840000000000146,,,
15.0,70.0,70.0,10.137
15.050000000000182,,,
15.070000000000164,,,
15.400000000000091,,,
15.460000000000036,,,
15.690000000000055,,,
15.829999999999927,,,
16.0,70.5,70.5,10.099
16.0300000000002,,,
16.050000000000182,,,
16.38000000000011,,,
16.440000000000055,,,
16.670000000000073,,,
16.820000000000164,,,
17.0,70.5,70.5,10.099
17.01000000000022,,,
17.019999999999982,,,
17.360000000000127,,,
17.409999999999854,,,
17.639999999999873,,,
17.809999999999945,,,
17.980000000000018,,,
18.0,,,
18.0,70.5,70.5,10.099
18.329999999999927,,,
18.38000000000011,,,
18.610000000000127,,,
18.800000000000182,,,
18.949999999999818,,,
18.9699999999998,,,
19.0,70.5,70.5,10.099
19.309999999999945,,,
19.360000000000127,,,
19.590000000000146,,,
19.789999999999964,,,
19.929999999999836,,,
19.949999999999818,,,
20.0,70.5,70.5,10.099
20.2800000000002,,,
20.329999999999927,,,
20.570000000000164,,,
20.7800000000002,,,
20.90000000000009,,,
20.929999999999836,,,
21.0,70.5,70.5,10.099
21.25,,,
21.300000000000182,,,
21.539999999999964,,,
21.769999999999982,,,
21.86999999999989,,,
21.909999999999854,,,
22.0,70.5,70.5,10.099
22.230000000000018,,,
22.2800000000002,,,
22.519999999999982,,,
22.76000000000022,,,
22.84999999999991,,,
22.88000000000011,,,
23.0,70.5,70.5,10.099
23.210000000000036,,,
23.25,,,
23.5,,,
23.75,,,
23.820000000000164,,,
23.860000000000127,,,
24.0,70.5,70.5,10.099
24.179999999999836,,,
24.2199999999998,,,
24.4699999999998,,,
24.73999999999978,,,
24.800000000000182,,,
24.829999999999927,,,
25.0,70.5,70.5,10.099
25.159999999999854,,,
25.199999999999818,,,
25.449999999999818,,,
25.730000000000018,,,
25.7800000000002,,,
25.809999999999945,,,
26.0,70.5,70.5,10.099
26.159999999999854,,,
26.199999999999818,,,
26.420000000000073,,,
26.7199999999998,,,
26.75,,,
26.789999999999964,,,
27.0,70.0,70.0,10.061
27.159999999999854,,,
27.190000000000055,,,
27.40000000000009,,,
27.710000000000036,,,
27.7199999999998,,,
27.769999999999982,,,
28.0,70.5,70.5,10.061
28.139999999999873,,,
28.179999999999836,,,
28.36999999999989,,,
28.699999999999818,,,
28.710000000000036,,,
28.75,,,
29.0,70.5,70.5,10.099
29.11999999999989,,,
29.159999999999854,,,
29.34999999999991,,,
29.679999999999836,,,
29.690000000000055,,,
29.7199999999998,,,
30.0,70.5,70.5,10.099
30.09999999999991,,,
30.139999999999873,,,
30.320000000000164,,,
30.659999999999854,,,
30.679999999999836,,,
30.699999999999818,,,
31.0,70.5,70.5,10.099
31.090000000000146,,,
31.11999999999989,,,
31.300000000000182,,,
31.639999999999873,,,
31.670000000000073,,,
31.679999999999836,,,
32.0,70.5,70.5,10.099
32.070000000000164,,,
32.09999999999991,,,
32.2800000000002,,,
32.61000000000013,,,
32.65000000000009,,,
32.659999999999854,,,
33.0,70.5,70.5,10.099
33.059999999999945,,,
33.07999999999993,,,
33.25,,,
33.590000000000146,,,
33.63000000000011,,,
33.65000000000009,,,
34.0,70.5,70.5,10.061
34.039999999999964,,,
34.070000000000164,,,
34.23000000000002,,,
34.559999999999945,,,
34.61000000000013,,,
34.65000000000009,,,
35.0,70.5,70.5,10.061
35.01000000000022,,,
35.05000000000018,,,
35.210000000000036,,,
35.539999999999964,,,
35.57999999999993,,,
35.63000000000011,,,
35.98999999999978,,,
36.0,70.5,70.5,10.099
36.0300000000002,,,
36.179999999999836,,,
36.51000000000022,,,
36.559999999999945,,,
36.61999999999989,,,
36.9699999999998,,,
37.0,70.5,70.5,10.099
37.01000000000022,,,
37.159999999999854,,,
37.48999999999978,,,
37.539999999999964,,,
37.61000000000013,,,
37.9699999999998,,,
38.0,70.5,70.5,10.061
38.0300000000002,,,
38.13000000000011,,,
38.4699999999998,,,
38.51000000000022,,,
38.59999999999991,,,
39.0,70.5,70.5,10.061
39.01000000000022,,,
39.01999999999998,,,
39.11000000000013,,,
39.440000000000055,,,
39.48999999999978,,,
39.590000000000146,,,
39.98000000000002,,,
40.0,70.5,70.5,10.061
40.01000000000022,,,
40.090000000000146,,,
40.42000000000007,,,
40.4699999999998,,,
40.590000000000146,,,
40.9699999999998,,,
40.98999999999978,,,
41.0,70.5,70.5,10.061
41.059999999999945,,,
41.38999999999987,,,
41.440000000000055,,,
41.570000000000164,,,
41.940000000000055,,,
41.9699999999998,,,
42.0,70.5,70.5,10.061
42.039999999999964,,,
42.36999999999989,,,
42.42000000000007,,,
42.559999999999945,,,
42.92000000000007,,,
42.98000000000002,,,
43.0,70.5,70.5,10.061
43.01000000000022,,,
43.34999999999991,,,
43.409999999999854,,,
43.559999999999945,,,
43.909999999999854,,,
43.960000000000036,,,
43.98999999999978,,,
44.0,70.5,70.5,10.061
44.320000000000164,,,
44.38000000000011,,,
44.539999999999964,,,
44.90000000000009,,,
44.94999999999982,,,
44.9699999999998,,,
45.0,70.5,70.5,10.061
45.30000000000018,,,
45.36000000000013,,,
45.5300000000002,,,
45.88000000000011,,,
45.929999999999836,,,
45.940000000000055,,,
46.0,70.5,70.5,10.061
46.26999999999998,,,
46.340000000000146,,,
46.5300000000002,,,
46.86000000000013,,,
46.92000000000007,,,
46.92000000000007,,,
47.0,70.5,70.5,10.099
47.25,,,
47.309999999999945,,,
47.51000000000022,,,
47.840000000000146,,,
47.88999999999987,,,
47.94999999999982,,,
48.0,70.5,70.5,10.061
48.23000000000002,,,
48.289999999999964,,,
48.5,,,
48.820000000000164,,,
48.86999999999989,,,
48.929999999999836,,,
49.0,70.5,70.5,10.061
49.19999999999982,,,
49.26999999999998,,,
49.5,,,
49.820000000000164,,,
49.840000000000146,,,
49.909999999999854,,,
50.0,70.5,70.5,10.061
50.179999999999836,,,
50.23999999999978,,,
50.48000000000002,,,
50.80000000000018,,,
50.820000000000164,,,
50.90000000000009,,,
51.0,70.5,70.5,10.061
51.15000000000009,,,
51.2199999999998,,,
51.4699999999998,,,
51.76999999999998,,,
51.80000000000018,,,
51.88000000000011,,,
52.0,70.5,70.5,10.061
52.13000000000011,,,
52.19999999999982,,,
52.460000000000036,,,
52.76999999999998,,,
52.7800000000002,,,
52.86999999999989,,,
53.0,70.5,70.5,10.099
53.09999999999991,,,
53.179999999999836,,,
53.44999999999982,,,
53.75,,,
53.75,,,
53.84999999999991,,,
54.0,70.5,70.5,10.099
54.07999999999993,,,
54.15000000000009,,,
54.440000000000055,,,
54.7199999999998,,,
54.75,,,
54.84999999999991,,,
55.0,70.5,70.5,10.061
55.059999999999945,,,
55.13000000000011,,,
55.429999999999836,,,
55.69999999999982,,,
55.73999999999978,,,
55.82999999999993,,,
56.0,70.5,70.5,10.061
56.0300000000002,,,
56.09999999999991,,,
56.42000000000007,,,
56.679999999999836,,,
56.7199999999998,,,
56.809999999999945,,,
57.0,70.5,70.5,10.061
57.01000000000022,,,
57.07999999999993,,,
57.409999999999854,,,
57.65000000000009,,,
57.690000000000055,,,
57.789999999999964,,,
57.98000000000002,,,
58.0,70.5,70.5,10.061
58.059999999999945,,,
58.40000000000009,,,
58.63000000000011,,,
58.679999999999836,,,
58.7800000000002,,,
58.960000000000036,,,
59.0,70.5,70.5,10.099
59.039999999999964,,,
59.38999999999987,,,
59.61000000000013,,,
59.659999999999854,,,
59.76000000000022,,,
59.940000000000055,,,
60.0,70.5,70.5,10.099
60.01000000000022,,,
60.38000000000011,,,
60.57999999999993,,,
60.63999999999987,,,
60.73999999999978,,,
60.909999999999854,,,
60.98999999999978,,,
61.0,70.5,70.5,10.061
61.36999999999989,,,
61.559999999999945,,,
61.61999999999989,,,
61.73000000000002,,,
61.88999999999987,,,
61.960000000000036,,,
62.0,70.5,70.5,10.061
62.36000000000013,,,
62.539999999999964,,,
62.59999999999991,,,
62.710000000000036,,,
62.86999999999989,,,
62.940000000000055,,,
63.0,70.5,70.5,10.099
63.34999999999991,,,
63.51000000000022,,,
63.57999999999993,,,
63.690000000000055,,,
63.840000000000146,,,
63.92000000000007,,,
64.0,70.5,70.5,10.099
64.34000000000015,,,
64.48999999999978,,,
64.59000000000015,,,
64.71000000000004,,,
64.82000000000016,,,
64.90000000000009,,,
65.0,70.5,70.5,10.137
65.32999999999993,,,
65.4699999999998,,,
65.61000000000013,,,
65.75,,,
65.78999999999996,,,
65.86999999999989,,,
66.0,70.5,70.5,10.137
66.30999999999995,,,
66.44000000000005,,,
66.63000000000011,,,
66.76999999999998,,,
66.76999999999998,,,
66.84999999999991,,,
67.0,70.5,70.5,10.137
67.30999999999995,,,
67.42000000000007,,,
67.65999999999985,,,
67.75,,,
67.80000000000018,,,
67.82999999999993,,,
68.0,70.5,70.5,10.137
68.30999999999995,,,
68.40000000000009,,,
68.69000000000005,,,
68.7199999999998,,,
68.80999999999995,,,
68.82000000000016,,,
69.0,70.5,70.5,10.137
69.28999999999996,,,
69.38000000000011,,,
69.69999999999982,,,
69.71000000000004,,,
69.7800000000002,,,
69.84999999999991,,,
70.0,70.5,70.5,10.137
70.28999999999996,,,
70.34999999999991,,,
70.67999999999984,,,
70.73999999999978,,,
70.76000000000022,,,
70.86999999999989,,,
71.0,70.5,70.5,10.137
71.2800000000002,,,
71.32999999999993,,,
71.65000000000009,,,
71.73000000000002,,,
71.73999999999978,,,
71.86999999999989,,,
72.0,70.5,70.5,10.099
72.26999999999998,,,
72.30000000000018,,,
72.63000000000011,,,
72.71000000000004,,,
72.7199999999998,,,
72.88999999999987,,,
73.0,70.5,70.5,10.061
73.26000000000022,,,
73.2800000000002,,,
73.61000000000013,,,
73.69000000000005,,,
73.69999999999982,,,
73.88999999999987,,,
74.0,70.5,70.5,10.061
74.25,,,
74.26000000000022,,,
74.57999999999993,,,
74.67000000000007,,,
74.67999999999984,,,
74.86999999999989,,,
75.0,70.5,70.5,10.099
75.23000000000002,,,
75.23000000000002,,,
75.55000000000018,,,
75.63999999999987,,,
75.65999999999985,,,
75.84999999999991,,,
76.0,70.5,70.5,10.099
76.21000000000004,,,
76.23000000000002,,,
76.5300000000002,,,
76.61999999999989,,,
76.65999999999985,,,
76.84000000000015,,,
77.0,70.5,70.5,10.099
77.19000000000005,,,
77.2199999999998,,,
77.51000000000022,,,
77.59999999999991,,,
77.65000000000009,,,
77.86000000000013,,,
78.0,70.5,70.5,10.099
78.15999999999985,,,
78.21000000000004,,,
78.48000000000002,,,
78.57000000000016,,,
78.63000000000011,,,
78.84999999999991,,,
79.0,70.5,70.5,10.099
79.13999999999987,,,
79.19999999999982,,,
79.46000000000004,,,
79.55000000000018,,,
79.63000000000011,,,
79.82999999999993,,,
80.0,70.5,70.5,10.099
80.11999999999989,,,
80.19000000000005,,,
80.42999999999984,,,
80.5300000000002,,,
80.61999999999989,,,
80.84000000000015,,,
81.0,70.5,70.5,10.099
81.09000000000015,,,
81.17000000000007,,,
81.40999999999985,,,
81.5,,,
81.63999999999987,,,
81.82999999999993,,,
82.0,70.5,70.5,10.099
82.07000000000016,,,
82.17000000000007,,,
82.38999999999987,,,
82.48000000000002,,,
82.61999999999989,,,
82.82000000000016,,,
83.0,70.5,70.5,10.137
83.03999999999996,,,
83.15000000000009,,,
83.36000000000013,,,
83.46000000000004,,,
83.59999999999991,,,
83.80000000000018,,,
84.0,70.5,70.5,10.137
84.01999999999998,,,
84.13999999999987,,,
84.34000000000015,,,
84.42999999999984,,,
84.57000000000016,,,
84.76999999999998,,,
85.0,,,
85.0,70.5,70.5,10.137
85.13000000000011,,,
85.30999999999995,,,
85.40999999999985,,,
85.55000000000018,,,
85.75,,,
85.9699999999998,,,
86.0,70.5,70.5,10.137
86.11999999999989,,,
86.28999999999996,,,
86.38999999999987,,,
86.5300000000002,,,
86.73000000000002,,,
86.94999999999982,,,
87.0,70.5,70.5,10.137
87.11000000000013,,,
87.26000000000022,,,
87.36999999999989,,,
87.5,,,
87.7199999999998,,,
87.92000000000007,,,
88.0,70.5,70.5,10.137
88.09999999999991,,,
88.23999999999978,,,
88.34999999999991,,,
88.48999999999978,,,
88.69999999999982,,,
88.90000000000009,,,
89.0,70.5,70.5,10.137
89.09000000000015,,,
89.21000000000004,,,
89.32000000000016,,,
89.46000000000004,,,
89.67999999999984,,,
89.88000000000011,,,
90.0,70.5,70.5,10.137
90.07000000000016,,,
90.19000000000005,,,
90.30000000000018,,,
90.44000000000005,,,
90.65000000000009,,,
90.84999999999991,,,
91.0,70.5,70.5,10.137
91.05999999999995,,,
91.15999999999985,,,
91.2800000000002,,,
91.40999999999985,,,
91.63999999999987,,,
91.82999999999993,,,
92.0,70.5,70.5,10.137
92.05000000000018,,,
92.13999999999987,,,
92.25,,,
92.38999999999987,,,
92.61000000000013,,,
92.80999999999995,,,
93.0,70.5,70.5,10.137
93.03999999999996,,,
93.11000000000013,,,
93.23000000000002,,,
93.36000000000013,,,
93.59000000000015,,,
93.7800000000002,,,
94.0,70.5,70.5,10.137
94.0300000000002,,,
94.09000000000015,,,
94.21000000000004,,,
94.34999999999991,,,
94.57000000000016,,,
94.76000000000022,,,
95.0,70.5,70.5,10.099
95.01999999999998,,,
95.05999999999995,,,
95.17999999999984,,,
95.32999999999993,,,
95.55999999999995,,,
95.73999999999978,,,
96.0,70.5,70.5,10.099
96.01000000000022,,,
96.03999999999996,,,
96.15999999999985,,,
96.30999999999995,,,
96.53999999999996,,,
96.71000000000004,,,
96.98999999999978,,,
97.0,70.5,70.5,10.099
97.01000000000022,,,
97.13999999999987,,,
97.30999999999995,,,
97.55000000000018,,,
97.69999999999982,,,
97.98000000000002,,,
97.98999999999978,,,
98.0,70.5,70.5,10.099
98.11000000000013,,,
98.30000000000018,,,
98.53999999999996,,,
98.67000000000007,,,
98.96000000000004,,,
98.9699999999998,,,
99.0,70.5,70.5,10.099
99.09000000000015,,,
99.2800000000002,,,
99.51999999999998,,,
99.65000000000009,,,
99.94000000000005,,,
99.96000000000004,,,
100.0,70.5,70.5,10.061
100.07000000000016,,,
100.26999999999998,,,
100.51000000000022,,,
100.63000000000011,,,
100.92000000000007,,,
100.94999999999982,,,
101.0,70.5,70.5,10.061
101.05000000000018,,,
101.25,,,
101.48999999999978,,,
101.59999999999991,,,
101.88999999999987,,,
101.94000000000005,,,
102.0,70.5,70.5,10.099
102.01999999999998,,,
102.23999999999978,,,
102.51999999999998,,,
102.57999999999993,,,
102.86000000000013,,,
102.92999999999984,,,
103.0,,,
103.0,70.5,70.5,10.061
103.23999999999978,,,
103.55000000000018,,,
103.55999999999995,,,
103.84000000000015,,,
103.92000000000007,,,
103.98000000000002,,,
104.0,70.5,70.5,10.061
104.2199999999998,,,
104.5300000000002,,,
104.57000000000016,,,
104.80999999999995,,,
104.90999999999985,,,
104.94999999999982,,,
105.0,70.5,70.5,10.061
105.21000000000004,,,
105.51000000000022,,,
105.57000000000016,,,
105.78999999999996,,,
105.90000000000009,,,
105.92999999999984,,,
106.0,70.5,70.5,10.099
106.19999999999982,,,
106.48999999999978,,,
106.55000000000018,,,
106.76999999999998,,,
106.88999999999987,,,
106.90999999999985,,,
107.0,70.5,70.5,10.099
107.17000000000007,,,
107.46000000000004,,,
107.53999999999996,,,
107.73999999999978,,,
107.88000000000011,,,
107.88000000000011,,,
108.0,70.5,70.5,10.099
108.15000000000009,,,
108.44000000000005,,,
108.55999999999995,,,
108.7199999999998,,,
108.86000000000013,,,
108.86999999999989,,,
109.0,70.5,70.5,10.061
109.13999999999987,,,
109.42000000000007,,,
109.57000000000016,,,
109.69000000000005,,,
109.84000000000015,,,
109.86999999999989,,,
110.0,70.5,70.5,10.061
110.11000000000013,,,
110.38999999999987,,,
110.55000000000018,,,
110.67000000000007,,,
110.82000000000016,,,
110.84999999999991,,,
111.0,70.5,70.5,10.099
111.09000000000015,,,
111.36999999999989,,,
111.53999999999996,,,
111.63999999999987,,,
111.78999999999996,,,
111.84000000000015,,,
112.0,70.5,70.5,10.099
112.09000000000015,,,
112.34999999999991,,,
112.55000000000018,,,
112.61999999999989,,,
112.76999999999998,,,
112.82999999999993,,,
113.0,70.5,70.5,10.061
113.07000000000016,,,
113.32999999999993,,,
113.57000000000016,,,
113.59999999999991,,,
113.75,,,
113.82000000000016,,,
114.0,70.5,70.5,10.061
114.05000000000018,,,
114.30000000000018,,,
114.57000000000016,,,
114.59000000000015,,,
114.7199999999998,,,
114.80999999999995,,,
115.0,70.5,70.5,10.061
115.0300000000002,,,
115.2800000000002,,,
115.55000000000018,,,
115.59000000000015,,,
115.71000000000004,,,
115.80000000000018,,,
116.0,70.5,70.5,10.061
116.01000000000022,,,
116.26000000000022,,,
116.51999999999998,,,
116.59000000000015,,,
116.67999999999984,,,
116.78999999999996,,,
117.0,70.5,70.5,10.099
117.01000000000022,,,
117.23000000000002,,,
117.5,,,
117.61000000000013,,,
117.65999999999985,,,
117.7800000000002,,,
117.98000000000002,,,
118.0,70.5,70.5,10.061
118.21000000000004,,,
118.4699999999998,,,
118.63999999999987,,,
118.65000000000009,,,
118.7800000000002,,,
118.9699999999998,,,
119.0,70.5,70.5,10.061
119.17999999999984,,,
119.44999999999982,,,
119.61000000000013,,,
119.63000000000011,,,
119.76000000000022,,,
119.94000000000005,,,
120.0,70.5,70.5,10.061
120.15999999999985,,,
120.42000000000007,,,
120.59000000000015,,,
120.61999999999989,,,
120.75,,,
120.92000000000007,,,
121.0,70.5,70.5,10.061
121.13999999999987,,,
121.40000000000009,,,
121.57000000000016,,,
121.63999999999987,,,
121.75,,,
121.92999999999984,,,
122.0,70.5,70.5,10.061
122.11000000000013,,,
122.38000000000011,,,
122.53999999999996,,,
122.63000000000011,,,
122.73999999999978,,,
122.90000000000009,,,
123.0,70.5,70.5,10.099
123.09000000000015,,,
123.34999999999991,,,
123.51999999999998,,,
123.61999999999989,,,
123.7199999999998,,,
123.88000000000011,,,
124.0,70.5,70.5,10.061
124.07000000000016,,,
124.32999999999993,,,
124.5,,,
124.61999999999989,,,
124.7199999999998,,,
124.86000000000013,,,
125.0,70.5,70.5,10.061
125.03999999999996,,,
125.30999999999995,,,
125.4699999999998,,,
125.61000000000013,,,
125.69999999999982,,,
125.84000000000015,,,
126.0,70.5,70.5,10.099
126.01999999999998,,,
126.2800000000002,,,
126.44999999999982,,,
126.61999999999989,,,
126.69000000000005,,,
126.86000000000013,,,
126.98999999999978,,,
127.0,70.5,70.5,10.099
127.26000000000022,,,
127.42999999999984,,,
127.61999999999989,,,
127.69999999999982,,,
127.84000000000015,,,
127.9699999999998,,,
128.0,70.5,70.5,10.099
128.23999999999978,,,
128.40999999999985,,,
128.63999999999987,,,
128.69000000000005,,,
128.82000000000016,,,
128.94999999999982,,,
129.0,70.5,70.5,10.061
129.21000000000004,,,
129.38999999999987,,,
129.6300000000001,,,
129.67000000000007,,,
129.80000000000018,,,
129.92000000000007,,,
130.0,70.5,70.5,10.061
130.19000000000005,,,
130.3699999999999,,,
130.65999999999985,,,
130.67000000000007,,,
130.7800000000002,,,
130.9000000000001,,,
131.0,70.5,70.5,10.061
131.17000000000007,,,
131.34000000000015,,,
131.63999999999987,,,
131.6500000000001,,,
131.76999999999998,,,
131.8800000000001,,,
132.0,70.5,70.5,10.099
132.13999999999987,,,
132.32000000000016,,,
132.63999999999987,,,
132.67000000000007,,,
132.75,,,
132.8499999999999,,,
133.0,70.5,70.5,10.061
133.1199999999999,,,
133.30000000000018,,,
133.63999999999987,,,
133.67999999999984,,,
133.73000000000002,,,
133.82999999999993,,,
134.0,70.5,70.5,10.061
134.09000000000015,,,
134.2800000000002,,,
134.6199999999999,,,
134.65999999999985,,,
134.71000000000004,,,
134.80999999999995,,,
135.0,70.5,70.5,10.099
135.07000000000016,,,
135.25,,,
135.61000000000013,,,
135.67999999999984,,,
135.69000000000005,,,
135.7800000000002,,,
136.0,70.5,70.5,10.061
136.05000000000018,,,
136.23000000000002,,,
136.5999999999999,,,
136.73999999999978,,,
136.76000000000022,,,
136.76000000000022,,,
137.0,70.5,70.5,10.137
137.01999999999998,,,
137.21000000000004,,,
137.59000000000015,,,
137.7199999999998,,,
137.73999999999978,,,
137.73999999999978,,,
137.98999999999978,,,
138.0,70.5,70.5,10.099
138.17999999999984,,,
138.57999999999993,,,
138.69999999999982,,,
138.71000000000004,,,
138.71000000000004,,,
138.9699999999998,,,
139.0,70.5,70.5,10.137
139.15999999999985,,,
139.57999999999993,,,
139.67999999999984,,,
139.69000000000005,,,
139.69000000000005,,,
139.94999999999982,,,
140.0,70.5,70.5,10.137
140.13999999999987,,,
140.55999999999995,,,
140.65999999999985,,,
140.67999999999984,,,
140.69000000000005,,,
140.92000000000007,,,
141.0,70.5,70.5,10.137
141.11000000000013,,,
141.55000000000018,,,
141.63999999999987,,,
141.67000000000007,,,
141.7199999999998,,,
141.9000000000001,,,
142.0,70.5,70.5,10.061
142.09000000000015,,,
142.55000000000018,,,
142.6199999999999,,,
142.67000000000007,,,
142.71000000000004,,,
142.8699999999999,,,
143.0,70.5,70.5,10.099
143.07000000000016,,,
143.53999999999996,,,
143.5999999999999,,,
143.67000000000007,,,
143.7199999999998,,,
143.8499999999999,,,
144.0,70.5,70.5,10.137
144.05000000000018,,,
144.51999999999998,,,
144.57000000000016,,,
144.7800000000002,,,
144.82000000000016,,,
144.86000000000013,,,
145.0,70.5,70.5,10.252
145.01999999999998,,,
145.51999999999998,,,
145.55000000000018,,,
145.80000000000018,,,
145.82000000000016,,,
145.8699999999999,,,
146.0,,,
146.0,70.5,70.5,10.099
146.5,,,
146.5300000000002,,,
146.76999999999998,,,
146.80000000000018,,,
146.8499999999999,,,
146.9699999999998,,,
147.0,70.5,70.5,10.099
147.48999999999978,,,
147.5,,,
147.75,,,
147.78999999999996,,,
147.82999999999993,,,
147.94999999999982,,,
148.0,70.5,70.5,10.099
148.48000000000002,,,
148.48000000000002,,,
148.7199999999998,,,
148.76999999999998,,,
148.82999999999993,,,
148.92999999999984,,,
149.0,70.5,70.5,10.061
149.46000000000004,,,
149.4699999999998,,,
149.69999999999982,,,
149.75,,,
149.82000000000016,,,
149.9000000000001,,,
150.0,70.5,70.5,10.061
150.42999999999984,,,
150.46000000000004,,,
150.67000000000007,,,
150.73000000000002,,,
150.80000000000018,,,
150.8800000000001,,,
151.0,70.5,70.5,10.099
151.40999999999985,,,
151.44999999999982,,,
151.6500000000001,,,
151.73000000000002,,,
151.7800000000002,,,
151.86000000000013,,,
152.0,70.5,70.5,10.099
152.38999999999987,,,
152.44000000000005,,,
152.6300000000001,,,
152.71000000000004,,,
152.80999999999995,,,
152.82999999999993,,,
153.0,70.5,70.5,10.061
153.36000000000013,,,
153.42999999999984,,,
153.5999999999999,,,
153.69000000000005,,,
153.80999999999995,,,
153.82999999999993,,,
154.0,70.5,70.5,10.061
154.34000000000015,,,
154.42999999999984,,,
154.57999999999993,,,
154.67000000000007,,,
154.78999999999996,,,
154.82000000000016,,,
155.0,70.5,70.5,10.061
155.32000000000016,,,
155.40999999999985,,,
155.55999999999995,,,
155.6500000000001,,,
155.76999999999998,,,
155.80999999999995,,,
156.0,70.5,70.5,10.099
156.28999999999996,,,
156.4000000000001,,,
156.5300000000002,,,
156.63999999999987,,,
156.73999999999978,,,
156.78999999999996,,,
157.0,70.5,70.5,10.061
157.26999999999998,,,
157.4000000000001,,,
157.51000000000022,,,
157.59000000000015,,,
157.7199999999998,,,
157.73000000000002,,,
158.0,70.5,70.5,10.252
158.23999999999978,,,
158.38999999999987,,,
158.48999999999978,,,
158.55000000000018,,,
158.69000000000005,,,
158.75,,,
159.0,70.5,70.5,10.099
159.2199999999998,,,
159.3699999999999,,,
159.46000000000004,,,
159.53999999999996,,,
159.67000000000007,,,
159.73999999999978,,,
160.0,70.5,70.5,10.099
160.19999999999982,,,
160.3699999999999,,,
160.44000000000005,,,
160.5300000000002,,,
160.6500000000001,,,
160.7199999999998,,,
161.0,70.5,70.5,10.061
161.17000000000007,,,
161.36000000000013,,,
161.40999999999985,,,
161.51000000000022,,,
161.6300000000001,,,
161.69999999999982,,,
162.0,70.5,70.5,10.099
162.1500000000001,,,
162.3499999999999,,,
162.38999999999987,,,
162.48999999999978,,,
162.5999999999999,,,
162.67999999999984,,,
163.0,70.5,70.5,10.061
163.1300000000001,,,
163.34000000000015,,,
163.3699999999999,,,
163.48000000000002,,,
163.57999999999993,,,
163.67000000000007,,,
164.0,70.5,70.5,10.099
164.0999999999999,,,
164.32999999999993,,,
164.34000000000015,,,
164.46000000000004,,,
164.55999999999995,,,
164.63999999999987,,,
165.0,70.5,70.5,10.099
165.07999999999993,,,
165.30999999999995,,,
165.32000000000016,,,
165.44000000000005,,,
165.53999999999996,,,
165.67000000000007,,,
166.0,70.5,70.5,10.099
166.05999999999995,,,
166.28999999999996,,,
166.30999999999995,,,
166.4699999999998,,,
166.51000000000022,,,
166.73000000000002,,,
167.0,70.5,70.5,10.137
167.0300000000002,,,
167.26000000000022,,,
167.30000000000018,,,
167.48999999999978,,,
167.48999999999978,,,
167.75,,,
168.0,70.5,70.5,10.137
168.01000000000022,,,
168.23999999999978,,,
168.28999999999996,,,
168.4699999999998,,,
168.51000000000022,,,
168.80000000000018,,,
168.98000000000002,,,
169.0,70.5,70.5,10.061
169.2199999999998,,,
169.2800000000002,,,
169.44999999999982,,,
169.5,,,
169.7800000000002,,,
169.96000000000004,,,
170.0,70.5,70.5,10.099
170.19000000000005,,,
170.26999999999998,,,
170.42999999999984,,,
170.4699999999998,,,
170.7800000000002,,,
170.94000000000005,,,
171.0,70.5,70.5,10.099
171.17000000000007,,,
171.26000000000022,,,
171.4000000000001,,,
171.44999999999982,,,
171.7800000000002,,,
171.90999999999985,,,
172.0,70.5,70.5,10.099
172.13999999999987,,,
172.25,,,
172.3800000000001,,,
172.44999999999982,,,
172.76999999999998,,,
172.88999999999987,,,
173.0,70.5,70.5,10.099
173.1199999999999,,,
173.23999999999978,,,
173.36000000000013,,,
173.42999999999984,,,
173.75,,,
173.8699999999999,,,
174.0,70.5,70.5,10.099
174.09000000000015,,,
174.23000000000002,,,
174.34000000000015,,,
174.40999999999985,,,
174.7800000000002,,,
174.8499999999999,,,
175.0,70.5,70.5,10.061
175.07000000000016,,,
175.2199999999998,,,
175.32000000000016,,,
175.4000000000001,,,
175.76000000000022,,,
175.82999999999993,,,
176.0,70.5,70.5,10.099
176.05000000000018,,,
176.19999999999982,,,
176.28999999999996,,,
176.3800000000001,,,
176.73999999999978,,,
176.80000000000018,,,
177.0,70.5,70.5,10.099
177.01999999999998,,,
177.19000000000005,,,
177.26999999999998,,,
177.36000000000013,,,
177.76999999999998,,,
177.7800000000002,,,
177.98999999999978,,,
178.0,70.5,70.5,10.061
178.19000000000005,,,
178.25,,,
178.34000000000015,,,
178.75,,,
178.76000000000022,,,
178.9699999999998,,,
179.0,70.5,70.5,10.099
179.17999999999984,,,
179.2199999999998,,,
179.32000000000016,,,
179.73000000000002,,,
179.75,,,
179.94999999999982,,,
180.0,70.5,70.5,10.099
180.17000000000007,,,
180.19999999999982,,,
180.30999999999995,,,
180.71000000000004,,,
180.73000000000002,,,
180.92000000000007,,,
181.0,70.5,70.5,10.061
181.15999999999985,,,
181.17000000000007,,,
181.30000000000018,,,
181.69000000000005,,,
181.76000000000022,,,
181.9000000000001,,,
182.0,70.5,70.5,10.061
182.1500000000001,,,
182.1500000000001,,,
182.2800000000002,,,
182.65999999999985,,,
182.7800000000002,,,
182.8699999999999,,,
183.0,70.5,70.5,10.061
183.1300000000001,,,
183.13999999999987,,,
183.26000000000022,,,
183.63999999999987,,,
183.76999999999998,,,
183.8499999999999,,,
184.0,70.5,70.5,10.099
184.0999999999999,,,
184.1300000000001,,,
184.25,,,
184.61000000000013,,,
184.75,,,
184.82999999999993,,,
185.0,70.5,70.5,10.099
185.07999999999993,,,
185.1199999999999,,,
185.23000000000002,,,
185.59000000000015,,,
185.7800000000002,,,
185.80000000000018,,,
186.0,70.5,70.5,10.061
186.05999999999995,,,
186.11000000000013,,,
186.2199999999998,,,
186.55999999999995,,,
186.7800000000002,,,
186.78999999999996,,,
187.0,70.5,70.5,10.061
187.0300000000002,,,
187.0999999999999,,,
187.2199999999998,,,
187.55000000000018,,,
187.76000000000022,,,
187.76999999999998,,,
188.0,70.5,70.5,10.099
188.01000000000022,,,
188.09000000000015,,,
188.19999999999982,,,
188.51999999999998,,,
188.73000000000002,,,
188.80000000000018,,,
188.98999999999978,,,
189.0,70.5,70.5,10.061
189.07999999999993,,,
189.17999999999984,,,
189.5,,,
189.71000000000004,,,
189.82000000000016,,,
189.9699999999998,,,
190.0,70.5,70.5,10.061
190.07999999999993,,,
190.15999999999985,,,
190.48000000000002,,,
190.69000000000005,,,
190.80999999999995,,,
190.94000000000005,,,
191.0,70.5,70.5,10.061
191.07000000000016,,,
191.13999999999987,,,
191.44999999999982,,,
191.65999999999985,,,
191.84000000000015,,,
191.92000000000007,,,
192.0,70.5,70.5,10.099
192.05999999999995,,,
192.1199999999999,,,
192.42000000000007,,,
192.6300000000001,,,
192.86000000000013,,,
192.9000000000001,,,
193.0,70.5,70.5,10.061
193.05000000000018,,,
193.11000000000013,,,
193.4000000000001,,,
193.61000000000013,,,
193.8699999999999,,,
193.88999999999987,,,
194.0,70.5,70.5,10.061
194.03999999999996,,,
194.09000000000015,,,
194.3800000000001,,,
194.59000000000015,,,
194.8499999999999,,,
194.92999999999984,,,
195.0,70.5,70.5,10.061
195.01999999999998,,,
195.07000000000016,,,
195.3499999999999,,,
195.55999999999995,,,
195.82999999999993,,,
195.96000000000004,,,
196.0,70.5,70.5,10.061
196.01999999999998,,,
196.07000000000016,,,
196.34000000000015,,,
196.53999999999996,,,
196.80000000000018,,,
196.94000000000005,,,
197.0,70.5,70.5,10.061
197.01000000000022,,,
197.03999999999996,,,
197.30999999999995,,,
197.51000000000022,,,
197.7800000000002,,,
197.98000000000002,,,
197.98999999999978,,,
198.0,70.5,70.5,10.061
198.01999999999998,,,
198.28999999999996,,,
198.48999999999978,,,
198.76000000000022,,,
198.9699999999998,,,
199.0,70.5,70.5,10.023
199.01000000000022,,,
199.05999999999995,,,
199.26000000000022,,,
199.4699999999998,,,
199.73000000000002,,,
199.9699999999998,,,
199.98999999999978,,,
200.0,70.5,70.5,10.061
200.03999999999996,,,
200.23999999999978,,,
200.44000000000005,,,
200.71000000000004,,,
200.96000000000004,,,
200.9699999999998,,,
201.0,70.5,70.5,10.061
201.07000000000016,,,
201.21000000000004,,,
201.42000000000007,,,
201.67999999999984,,,
201.94000000000005,,,
201.94999999999982,,,
202.0,71.0,71.0,10.061
202.05999999999995,,,
202.19000000000005,,,
202.4000000000001,,,
202.65999999999985,,,
202.92999999999984,,,
202.94000000000005,,,
203.0,70.5,70.5,10.061
203.03999999999996,,,
203.15999999999985,,,
203.3699999999999,,,
203.63999999999987,,,
203.92000000000007,,,
203.92000000000007,,,
204.0,70.5,70.5,10.061
204.01999999999998,,,
204.13999999999987,,,
204.3499999999999,,,
204.6199999999999,,,
204.9000000000001,,,
204.90999999999985,,,
205.0,70.5,70.5,10.061
205.03999999999996,,,
205.11000000000013,,,
205.32999999999993,,,
205.5999999999999,,,
205.88999999999987,,,
205.90999999999985,,,
206.0,70.5,70.5,10.061
206.09000000000015,,,
206.0999999999999,,,
206.30000000000018,,,
206.57000000000016,,,
206.8699999999999,,,
206.9000000000001,,,
207.0,70.5,70.5,10.099
207.05999999999995,,,
207.07999999999993,,,
207.26999999999998,,,
207.55000000000018,,,
207.8499999999999,,,
207.88999999999987,,,
208.0,70.5,70.5,10.061
208.03999999999996,,,
208.07000000000016,,,
208.25,,,
208.5300000000002,,,
208.84000000000015,,,
208.8800000000001,,,
209.0,70.5,70.5,10.099
209.01999999999998,,,
209.03999999999996,,,
209.23000000000002,,,
209.5,,,
209.82000000000016,,,
209.8699999999999,,,
209.98999999999978,,,
210.0,70.5,70.5,10.061
210.01999999999998,,,
210.19999999999982,,,
210.48000000000002,,,
210.80000000000018,,,
210.86000000000013,,,
210.9699999999998,,,
211.0,70.5,70.5,10.061
211.05999999999995,,,
211.17999999999984,,,
211.46000000000004,,,
211.78999999999996,,,
211.8499999999999,,,
211.94999999999982,,,
212.0,71.0,71.0,10.099
212.0300000000002,,,
212.1500000000001,,,
212.42999999999984,,,
212.76999999999998,,,
212.84000000000015,,,
212.92000000000007,,,
213.0,70.5,70.5,10.137
213.01000000000022,,,
213.1300000000001,,,
213.40999999999985,,,
213.73000000000002,,,
213.82999999999993,,,
213.9000000000001,,,
213.98000000000002,,,
214.0,70.5,70.5,10.137
214.0999999999999,,,
214.38999999999987,,,
214.71000000000004,,,
214.82000000000016,,,
214.8699999999999,,,
215.0,70.5,70.5,10.137
215.01000000000022,,,
215.07999999999993,,,
215.36000000000013,,,
215.69000000000005,,,
215.80999999999995,,,
215.8499999999999,,,
216.0,70.5,70.5,10.099
216.01000000000022,,,
216.05000000000018,,,
216.34000000000015,,,
216.65999999999985,,,
216.80000000000018,,,
216.82000000000016,,,
216.98999999999978,,,
217.0,70.5,70.5,10.099
217.0300000000002,,,
217.32000000000016,,,
217.6500000000001,,,
217.78999999999996,,,
217.80000000000018,,,
217.96000000000004,,,
218.0,70.5,70.5,10.099
218.01000000000022,,,
218.30000000000018,,,
218.6199999999999,,,
218.76999999999998,,,
218.7800000000002,,,
218.94999999999982,,,
218.98000000000002,,,
219.0,70.5,70.5,10.099
219.26999999999998,,,
219.59000000000015,,,
219.75,,,
219.76000000000022,,,
219.92999999999984,,,
219.96000000000004,,,
220.0,70.5,70.5,10.099
220.25,,,
220.57000000000016,,,
220.73000000000002,,,
220.76000000000022,,,
220.9000000000001,,,
220.94000000000005,,,
221.0,70.5,70.5,10.099
221.23000000000002,,,
221.53999999999996,,,
221.69999999999982,,,
221.73999999999978,,,
221.92000000000007,,,
221.92000000000007,,,
222.0,70.5,70.5,10.099
222.19999999999982,,,
222.51000000000022,,,
222.67999999999984,,,
222.73000000000002,,,
222.88999999999987,,,
222.96000000000004,,,
223.0,70.5,70.5,10.061
223.17999999999984,,,
223.5,,,
223.65999999999985,,,
223.73000000000002,,,
223.8699999999999,,,
223.9699999999998,,,
224.0,70.5,70.5,10.137
224.15999999999985,,,
224.51000000000022,,,
224.6300000000001,,,
224.7199999999998,,,
224.84000000000015,,,
225.0,70.5,70.5,10.137
225.01000000000022,,,
225.1300000000001,,,
225.5,,,
225.61000000000013,,,
225.71000000000004,,,
225.82000000000016,,,
226.0,70.5,70.5,10.099
226.05000000000018,,,
226.11000000000013,,,
226.48999999999978,,,
226.59000000000015,,,
226.69999999999982,,,
226.80000000000018,,,
227.0,71.0,71.0,10.099
227.07999999999993,,,
227.07999999999993,,,
227.46000000000004,,,
227.55999999999995,,,
227.69000000000005,,,
227.76999999999998,,,
228.0,70.5,70.5,10.099
228.05999999999995,,,
228.05999999999995,,,
228.44000000000005,,,
228.53999999999996,,,
228.67999999999984,,,
228.75,,,
229.0,70.5,70.5,10.061
229.03999999999996,,,
229.11000000000013,,,
229.40999999999985,,,
229.51999999999998,,,
229.67000000000007,,,
229.73000000000002,,,
230.0,70.5,70.5,10.099
230.01000000000022,,,
230.07999999999993,,,
230.38999999999987,,,
230.5,,,
230.65999999999985,,,
230.69999999999982,,,
230.98999999999978,,,
231.0,70.5,70.5,10.099
231.05000000000018,,,
231.36000000000013,,,
231.4699999999998,,,
231.63999999999987,,,
231.67999999999984,,,
231.9699999999998,,,
232.0,70.5,70.5,10.099
232.03999999999996,,,
232.3499999999999,,,
232.44999999999982,,,
232.63999999999987,,,
232.65999999999985,,,
232.94000000000005,,,
233.0,70.5,70.5,10.099
233.05999999999995,,,
233.32999999999993,,,
233.42999999999984,,,
233.6300000000001,,,
233.6300000000001,,,
233.92000000000007,,,
234.0,70.5,70.5,10.137
234.0999999999999,,,
234.32999999999993,,,
234.4000000000001,,,
234.61000000000013,,,
234.61000000000013,,,
234.9000000000001,,,
235.0,70.5,70.5,10.137
235.11000000000013,,,
235.32999999999993,,,
235.3800000000001,,,
235.59000000000015,,,
235.61000000000013,,,
235.8699999999999,,,
236.0,70.5,70.5,10.137
236.1199999999999,,,
236.32000000000016,,,
236.36000000000013,,,
236.55999999999995,,,
236.5999999999999,,,
236.8499999999999,,,
237.0,71.0,71.0,10.137
237.11000000000013,,,
237.32000000000016,,,
237.34000000000015,,,
237.53999999999996,,,
237.57999999999993,,,
237.82000000000016,,,
238.0,70.5,70.5,10.099
238.1199999999999,,,
238.30999999999995,,,
238.32999999999993,,,
238.51999999999998,,,
238.57000000000016,,,
238.80000000000018,,,
239.0,70.5,70.5,10.137
239.1199999999999,,,
239.28999999999996,,,
239.32000000000016,,,
239.48999999999978,,,
239.55999999999995,,,
239.7800000000002,,,
240.0,70.5,70.5,10.137
240.11000000000013,,,
240.26999999999998,,,
240.32000000000016,,,
240.46000000000004,,,
240.55000000000018,,,
240.76000000000022,,,
241.0,71.0,71.0,10.137
241.1199999999999,,,
241.23999999999978,,,
241.32999999999993,,,
241.44000000000005,,,
241.53999999999996,,,
241.73999999999978,,,
242.0,70.5,70.5,10.137
242.1199999999999,,,
242.2199999999998,,,
242.32999999999993,,,
242.42000000000007,,,
242.5300000000002,,,
242.71000000000004,,,
243.0,70.5,70.5,10.137
243.1199999999999,,,
243.19999999999982,,,
243.32000000000016,,,
243.38999999999987,,,
243.51999999999998,,,
243.69000000000005,,,
244.0,71.0,71.0,10.137
244.13999999999987,,,
244.17999999999984,,,
244.3499999999999,,,
244.3699999999999,,,
244.51000000000022,,,
244.67000000000007,,,
245.0,70.5,70.5,10.137
245.13999999999987,,,
245.1500000000001,,,
245.34000000000015,,,
245.34000000000015,,,
245.5,,,
245.6500000000001,,,
246.0,70.5,70.5,10.137
246.1300000000001,,,
246.13999999999987,,,
246.32000000000016,,,
246.36000000000013,,,
246.48999999999978,,,
246.6199999999999,,,
247.0,71.0,71.0,10.137
247.11000000000013,,,
247.13999999999987,,,
247.30000000000018,,,
247.3699999999999,,,
247.48000000000002,,,
247.5999999999999,,,
248.0,70.5,70.5,10.137
248.07999999999993,,,
248.15999999999985,,,
248.2800000000002,,,
248.3800000000001,,,
248.48000000000002,,,
248.57999999999993,,,
249.0,70.5,70.5,10.137
249.05999999999995,,,
249.15999999999985,,,
249.25,,,
249.3800000000001,,,
249.4699999999998,,,
249.55000000000018,,,
250.0,71.0,71.0,10.137
250.0300000000002,,,
250.17000000000007,,,
250.23000000000002,,,
250.4000000000001,,,
250.46000000000004,,,
250.5300000000002,,,
251.0,70.5,70.5,10.137
251.01000000000022,,,
251.1500000000001,,,
251.19999999999982,,,
251.3699999999999,,,
251.44999999999982,,,
251.51000000000022,,,
251.98999999999978,,,
252.0,70.5,70.5,10.137
252.1300000000001,,,
252.17999999999984,,,
252.3499999999999,,,
252.44000000000005,,,
252.48000000000002,,,
252.96000000000004,,,
253.0,70.5,70.5,10.137
253.1300000000001,,,
253.15999999999985,,,
253.3800000000001,,,
253.42999999999984,,,
253.46000000000004,,,
253.94000000000005,,,
254.0,71.0,71.0,10.137
254.1300000000001,,,
254.13999999999987,,,
254.38999999999987,,,
254.42000000000007,,,
254.44000000000005,,,
254.90999999999985,,,
255.0,70.5,70.5,10.137
255.0999999999999,,,
255.13999999999987,,,
255.3800000000001,,,
255.40999999999985,,,
255.40999999999985,,,
255.88999999999987,,,
256.0,71.0,71.0,10.099
256.0799999999999,,,
256.1300000000001,,,
256.3499999999999,,,
256.3899999999999,,,
256.4000000000001,,,
256.8699999999999,,,
257.0,71.0,71.0,10.137
257.05999999999995,,,
257.0999999999999,,,
257.3299999999999,,,
257.3699999999999,,,
257.3899999999999,,,
257.84000000000015,,,
258.0,70.5,70.5,10.137
258.0300000000002,,,
258.0799999999999,,,
258.32000000000016,,,
258.3499999999999,,,
258.3699999999999,,,
258.82000000000016,,,
259.0,71.0,71.0,10.137
259.0100000000002,,,
259.0500000000002,,,
259.3000000000002,,,
259.3299999999999,,,
259.3699999999999,,,
259.8000000000002,,,
259.98,,,
260.0,70.5,70.5,10.137
260.02,,,
260.27,,,
260.3000000000002,,,
260.3499999999999,,,
260.7800000000002,,,
260.9499999999998,,,
261.0,71.0,71.0,10.099
261.0300000000002,,,
261.2399999999998,,,
261.2800000000002,,,
261.34000000000015,,,
261.75,,,
261.92999999999984,,,
262.0,70.5,70.5,10.099
262.0500000000002,,,
262.2399999999998,,,
262.2600000000002,,,
262.34000000000015,,,
262.73,,,
262.90999999999985,,,
263.0,71.0,71.0,10.099
263.05999999999995,,,
263.2399999999998,,,
263.25,,,
263.3299999999999,,,
263.6999999999998,,,
263.8800000000001,,,
264.0,70.5,70.5,10.099
264.09000000000015,,,
264.21000000000004,,,
264.2800000000002,,,
264.30999999999995,,,
264.67999999999984,,,
264.8600000000001,,,
265.0,70.5,70.5,10.099
265.1300000000001,,,
265.19000000000005,,,
265.3000000000002,,,
265.30999999999995,,,
265.65999999999985,,,
265.8299999999999,,,
266.0,71.0,71.0,10.099
266.1399999999999,,,
266.1700000000001,,,
266.28999999999996,,,
266.32000000000016,,,
266.6399999999999,,,
266.80999999999995,,,
267.0,70.5,70.5,10.099
267.1399999999999,,,
267.1500000000001,,,
267.2800000000002,,,
267.3299999999999,,,
267.6100000000001,,,
267.7800000000002,,,
268.0,70.5,70.5,10.099
268.1199999999999,,,
268.1700000000001,,,
268.2800000000002,,,
268.34000000000015,,,
268.59000000000015,,,
268.7600000000002,,,
269.0,70.5,70.5,10.099
269.0999999999999,,,
269.17999999999984,,,
269.27,,,
269.3499999999999,,,
269.55999999999995,,,
269.73,,,
270.0,70.5,70.5,10.099
270.07000000000016,,,
270.19000000000005,,,
270.2600000000002,,,
270.3600000000001,,,
270.53999999999996,,,
270.71000000000004,,,
271.0,70.5,70.5,10.099
271.0500000000002,,,
271.1999999999998,,,
271.25,,,
271.3699999999999,,,
271.52,,,
271.67999999999984,,,
272.0,70.5,70.5,10.099
272.0300000000002,,,
272.21000000000004,,,
272.23,,,
272.3800000000001,,,
272.5,,,
272.65999999999985,,,
273.0,70.5,70.5,10.137
273.0100000000002,,,
273.2199999999998,,,
273.23,,,
273.3899999999999,,,
273.4699999999998,,,
273.6300000000001,,,
273.98,,,
274.0,70.5,70.5,10.137
274.2199999999998,,,
274.2399999999998,,,
274.4000000000001,,,
274.4499999999998,,,
274.6199999999999,,,
274.9499999999998,,,
275.0,70.5,70.5,10.137
275.1999999999998,,,
275.2600000000002,,,
275.4200000000001,,,
275.4200000000001,,,
275.59000000000015,,,
275.92999999999984,,,
276.0,70.5,70.5,10.137
276.19000000000005,,,
276.28999999999996,,,
276.4000000000001,,,
276.44000000000005,,,
276.57000000000016,,,
276.90999999999985,,,
277.0,70.5,70.5,10.137
277.17999999999984,,,
277.32000000000016,,,
277.3800000000001,,,
277.48,,,
277.5500000000002,,,
277.8800000000001,,,
278.0,70.5,70.5,10.137
278.1700000000001,,,
278.34000000000015,,,
278.3499999999999,,,
278.5,,,
278.52,,,
278.8600000000001,,,
279.0,71.0,71.0,10.137
279.15999999999985,,,
279.3299999999999,,,
279.3699999999999,,,
279.4899999999998,,,
279.53999999999996,,,
279.84000000000015,,,
280.0,71.0,71.0,10.137
280.1500000000001,,,
280.30999999999995,,,
280.40999999999985,,,
280.48,,,
280.59000000000015,,,
280.80999999999995,,,
281.0,70.5,70.5,10.137
281.1399999999999,,,
281.2800000000002,,,
281.4499999999998,,,
281.4499999999998,,,
281.6300000000001,,,
281.78999999999996,,,
282.0,70.5,70.5,10.137
282.1199999999999,,,
282.2600000000002,,,
282.42999999999984,,,
282.4899999999998,,,
282.6700000000001,,,
282.7600000000002,,,
283.0,70.5,70.5,10.137
283.1199999999999,,,
283.2399999999998,,,
283.4000000000001,,,
283.5300000000002,,,
283.7199999999998,,,
283.7399999999998,,,
284.0,70.5,70.5,10.137
284.1100000000001,,,
284.2199999999998,,,
284.3800000000001,,,
284.57000000000016,,,
284.7199999999998,,,
284.75,,,
285.0,70.5,70.5,10.137
285.0999999999999,,,
285.19000000000005,,,
285.3499999999999,,,
285.57000000000016,,,
285.69000000000005,,,
285.7600000000002,,,
286.0,71.0,71.0,10.137
286.09000000000015,,,
286.1700000000001,,,
286.3299999999999,,,
286.5999999999999,,,
286.6700000000001,,,
286.80999999999995,,,
287.0,71.0,71.0,10.137
287.0799999999999,,,
287.1500000000001,,,
287.3000000000002,,,
287.6399999999999,,,
287.6500000000001,,,
287.8499999999999,,,
288.0,71.0,71.0,10.137
288.05999999999995,,,
288.1199999999999,,,
288.2800000000002,,,
288.6199999999999,,,
288.67999999999984,,,
288.8899999999999,,,
289.0,70.5,70.5,10.137
289.05999999999995,,,
289.0999999999999,,,
289.2600000000002,,,
289.5999999999999,,,
289.7199999999998,,,
289.94000000000005,,,
290.0,71.0,71.0,10.137
290.0500000000002,,,
290.07000000000016,,,
290.23,,,
290.5799999999999,,,
290.7600000000002,,,
290.9699999999998,,,
291.0,71.0,71.0,10.137
291.03999999999996,,,
291.0500000000002,,,
291.21000000000004,,,
291.5500000000002,,,
291.8000000000002,,,
292.0,71.0,71.0,10.137
292.02,,,
292.02,,,
292.0300000000002,,,
292.17999999999984,,,
292.5300000000002,,,
292.8299999999999,,,
293.0,71.0,71.0,10.137
293.0100000000002,,,
293.02,,,
293.05999999999995,,,
293.15999999999985,,,
293.5100000000002,,,
293.8600000000001,,,
293.98,,,
294.0,71.0,71.0,10.137
294.0100000000002,,,
294.0799999999999,,,
294.1300000000001,,,
294.4899999999998,,,
294.8800000000001,,,
294.9499999999998,,,
294.9899999999998,,,
295.0,71.0,71.0,10.137
295.1100000000001,,,
295.1100000000001,,,
295.4699999999998,,,
295.9200000000001,,,
295.92999999999984,,,
295.9899999999998,,,
296.0,71.0,71.0,10.137
296.0799999999999,,,
296.1399999999999,,,
296.44000000000005,,,
296.90999999999985,,,
296.94000000000005,,,
296.9699999999998,,,
297.0,70.5,70.5,10.137
297.05999999999995,,,
297.1700000000001,,,
297.4200000000001,,,
297.8800000000001,,,
297.96000000000004,,,
297.96000000000004,,,
298.0,70.5,70.5,10.137
298.03999999999996,,,
298.1999999999998,,,
298.4000000000001,,,
298.8600000000001,,,
298.9499999999998,,,
298.9899999999998,,,
299.0,70.5,70.5,10.137
299.0100000000002,,,
299.2399999999998,,,
299.3699999999999,,,
299.84000000000015,,,
299.94000000000005,,,
299.9899999999998,,,
300.0,70.5,70.5,10.137


==> data/tx2/pntrch-4M-50_50_1-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
1.0,54.5,54.5,4.68
2.0,54.5,54.5,4.604
3.0,54.5,54.5,4.642
4.0,54.5,54.5,4.68
5.0,54.5,54.5,4.68
6.0,54.5,54.5,4.68
7.0,54.5,54.5,4.719
8.0,54.5,54.5,4.68
9.0,54.5,54.5,4.68
10.0,54.5,54.5,4.719
11.0,54.5,54.5,4.68
12.0,54.5,54.5,4.68
13.0,54.5,54.5,4.719
14.0,54.5,54.5,4.642
15.0,54.5,54.5,4.642
16.0,54.5,54.5,4.68
17.0,54.5,54.5,4.642
18.0,54.5,54.5,4.642
19.0,54.5,54.5,4.68
20.0,54.5,54.5,4.642
21.0,54.5,54.5,4.642
22.0,54.5,54.5,4.68
23.0,54.0,54.0,4.68
24.0,54.5,54.5,4.642
25.0,54.5,54.5,4.719
26.0,54.0,54.0,4.642
27.0,54.5,54.5,4.642
28.0,54.5,54.5,4.68
29.0,54.5,54.5,4.68
30.0,54.0,54.0,4.642
31.0,54.5,54.5,4.719
32.0,54.5,54.5,4.642
33.0,54.5,54.5,4.68
34.0,54.5,54.5,4.719
35.0,54.5,54.5,4.68
36.0,54.5,54.5,4.642
37.0,54.5,54.5,4.68
38.0,54.5,54.5,4.642
39.0,54.5,54.5,4.642
40.0,54.5,54.5,4.719
41.0,54.5,54.5,4.642
42.0,54.5,54.5,4.642
43.0,54.5,54.5,4.68
44.0,54.5,54.5,4.642
45.0,54.5,54.5,4.642
46.0,54.5,54.5,4.719
47.0,54.5,54.5,4.642
48.0,54.0,54.0,4.604
49.0,54.5,54.5,4.68
50.0,54.5,54.5,4.642
51.0,54.5,54.5,4.642
52.0,54.5,54.5,4.719
53.0,54.0,54.0,4.642
54.0,54.5,54.5,4.642
55.0,54.5,54.5,4.68
56.0,54.5,54.5,4.642
57.0,54.5,54.5,4.642
58.0,54.5,54.5,4.719
59.0,54.5,54.5,4.642
60.0,54.5,54.5,4.642
61.0,54.5,54.5,4.68
62.0,54.0,54.0,4.642
63.0,54.5,54.5,4.642
64.0,54.5,54.5,4.68
65.0,54.5,54.5,4.642
66.0,54.0,54.0,4.642
67.0,54.5,54.5,4.719
68.0,54.0,54.0,4.642
69.0,54.5,54.5,4.68
70.0,54.5,54.5,4.68
71.0,54.0,54.0,4.642
72.0,54.5,54.5,4.642
73.0,54.5,54.5,4.719
74.0,54.5,54.5,4.68
75.0,54.5,54.5,4.642
76.0,54.5,54.5,4.642
77.0,54.5,54.5,4.68
78.0,54.5,54.5,4.642
79.0,54.0,54.0,4.719
80.0,54.0,54.0,4.642
81.0,54.5,54.5,4.68
82.0,54.5,54.5,4.719
83.0,54.5,54.5,4.68
84.0,54.5,54.5,4.642
85.0,54.5,54.5,4.719
86.0,54.5,54.5,4.642
87.0,54.5,54.5,4.68
88.0,54.0,54.0,4.68
89.0,54.5,54.5,4.642
90.0,54.0,54.0,4.642
91.0,54.5,54.5,4.68
92.0,54.5,54.5,4.642
93.0,54.5,54.5,4.68
94.0,54.5,54.5,4.719
95.0,54.5,54.5,4.642
96.0,54.5,54.5,4.68
97.0,54.5,54.5,4.719
98.0,54.5,54.5,4.68
99.0,54.5,54.5,4.68
100.0,54.5,54.5,4.68
101.0,54.5,54.5,4.642
102.0,54.5,54.5,4.642
103.0,54.5,54.5,4.719
104.0,54.5,54.5,4.68
105.0,54.5,54.5,4.642
106.0,54.5,54.5,4.719
107.0,54.5,54.5,4.68
108.0,54.5,54.5,4.642
109.0,54.5,54.5,4.68
110.0,54.5,54.5,4.642
111.0,54.5,54.5,4.68
112.0,54.5,54.5,4.719
113.0,54.5,54.5,4.68
114.0,54.0,54.0,4.642
115.0,54.5,54.5,4.719
116.0,54.5,54.5,4.642
117.0,54.5,54.5,4.642
118.0,54.5,54.5,4.719
119.0,54.5,54.5,4.642
120.0,54.5,54.5,4.642
121.0,54.5,54.5,4.68
122.0,54.5,54.5,4.642
123.0,54.5,54.5,4.68
124.0,54.5,54.5,4.719
125.0,54.5,54.5,4.68
126.0,54.5,54.5,4.642
127.0,54.5,54.5,4.719
128.0,54.5,54.5,4.642
129.0,54.5,54.5,4.68
130.0,54.5,54.5,4.719
131.0,54.5,54.5,4.642
132.0,54.5,54.5,4.642
133.0,54.5,54.5,4.68
134.0,54.5,54.5,4.642
135.0,54.5,54.5,4.642
136.0,54.5,54.5,4.719
137.0,54.5,54.5,4.642
138.0,54.5,54.5,4.604
139.0,54.5,54.5,4.68
140.0,54.5,54.5,4.642
141.0,54.5,54.5,4.642
142.0,54.5,54.5,4.719
143.0,54.5,54.5,4.642
144.0,54.5,54.5,4.642
145.0,54.5,54.5,4.68
146.0,54.5,54.5,4.642
147.0,54.5,54.5,4.642
148.0,54.5,54.5,4.68
149.0,54.5,54.5,4.604
150.0,54.5,54.5,4.642
151.0,54.5,54.5,4.68
152.0,54.5,54.5,4.642
153.0,54.5,54.5,4.642
154.0,54.5,54.5,4.719
155.0,54.5,54.5,4.604
156.0,54.5,54.5,4.642
157.0,54.5,54.5,4.719
158.0,54.5,54.5,4.642
159.0,54.5,54.5,4.642
160.0,54.5,54.5,4.719
161.0,54.5,54.5,4.642
162.0,54.5,54.5,4.642
163.0,54.5,54.5,4.68
164.0,54.5,54.5,4.68
165.0,54.5,54.5,4.68
166.0,54.5,54.5,4.68
167.0,54.5,54.5,4.642
168.0,54.5,54.5,4.642
169.0,54.5,54.5,4.719
170.0,54.5,54.5,4.642
171.0,54.5,54.5,4.68
172.0,54.5,54.5,4.68
173.0,54.5,54.5,4.604
174.0,54.5,54.5,4.604
175.0,54.5,54.5,4.719
176.0,54.5,54.5,4.642
177.0,54.5,54.5,4.642
178.0,54.5,54.5,4.719
179.0,54.5,54.5,4.642
180.0,54.5,54.5,4.642
181.0,54.5,54.5,4.719
182.0,54.5,54.5,4.604
183.0,54.5,54.5,4.642
184.0,54.5,54.5,4.719
185.0,54.5,54.5,4.642
186.0,54.5,54.5,4.642
187.0,54.5,54.5,4.757
188.0,54.5,54.5,4.642
189.0,54.5,54.5,4.68
190.0,54.5,54.5,4.719
191.0,54.5,54.5,4.642
192.0,54.5,54.5,4.642
193.0,54.5,54.5,4.68
194.0,54.5,54.5,4.68
195.0,54.5,54.5,4.68
196.0,54.5,54.5,4.757
197.0,54.5,54.5,4.642
198.0,54.0,54.0,4.68
199.0,54.5,54.5,4.719
200.0,54.5,54.5,4.68
201.0,54.5,54.5,4.68
202.0,54.5,54.5,4.719
203.0,54.5,54.5,4.68
204.0,54.5,54.5,4.642
205.0,54.5,54.5,4.68
206.0,54.5,54.5,4.68
207.0,54.5,54.5,4.68
208.0,54.5,54.5,4.719
209.0,54.5,54.5,4.68
210.0,54.5,54.5,4.642
211.0,54.5,54.5,4.719
212.0,54.5,54.5,4.604
213.0,54.5,54.5,4.68
214.0,54.5,54.5,4.719
215.0,54.5,54.5,4.642
216.0,54.0,54.0,4.642
217.0,54.5,54.5,4.68
218.0,54.5,54.5,4.642
219.0,54.5,54.5,4.68
220.0,54.5,54.5,4.719
221.0,54.5,54.5,4.642
222.0,54.5,54.5,4.642
223.0,54.5,54.5,4.68
224.0,54.5,54.5,4.68
225.0,54.5,54.5,4.68
226.0,54.5,54.5,4.68
227.0,54.5,54.5,4.642
228.0,54.5,54.5,4.642
229.0,54.5,54.5,4.719
230.0,54.5,54.5,4.68
231.0,54.5,54.5,4.642
232.0,54.5,54.5,4.757
233.0,54.5,54.5,4.642
234.0,54.5,54.5,4.642
235.0,54.5,54.5,4.719
236.0,54.5,54.5,4.68
237.0,54.5,54.5,4.642
238.0,54.5,54.5,4.719
239.0,54.5,54.5,4.68
240.0,54.5,54.5,4.68
241.0,54.5,54.5,4.719
242.0,54.5,54.5,4.68
243.0,54.5,54.5,4.642
244.0,54.5,54.5,4.719
245.0,54.5,54.5,4.642
246.0,54.5,54.5,4.642
247.0,54.5,54.5,4.68
248.0,54.5,54.5,4.642
249.0,54.5,54.5,4.642
250.0,54.5,54.5,4.68
251.0,54.0,54.0,4.68
252.0,54.5,54.5,4.642
253.0,54.5,54.5,4.719
254.0,54.5,54.5,4.642
255.0,54.5,54.5,4.642
256.0,54.5,54.5,4.719
257.0,54.5,54.5,4.642
258.0,54.5,54.5,4.642
259.0,54.0,54.0,4.719
260.0,54.5,54.5,4.642
261.0,54.5,54.5,4.642
262.0,54.0,54.0,4.757
263.0,54.5,54.5,4.68
264.0,54.5,54.5,4.642
265.0,54.5,54.5,4.757
266.0,54.5,54.5,4.68
267.0,54.5,54.5,4.642
268.0,54.5,54.5,4.68
269.0,54.5,54.5,4.642
270.0,54.5,54.5,4.642
271.0,54.5,54.5,4.68
272.0,54.5,54.5,4.642
273.0,54.5,54.5,4.642
274.0,54.5,54.5,4.719
275.0,54.5,54.5,4.642
276.0,54.0,54.0,4.642
277.0,54.5,54.5,4.757
278.0,54.5,54.5,4.68
279.0,54.5,54.5,4.68
280.0,54.5,54.5,4.642
281.0,54.5,54.5,4.642
282.0,54.0,54.0,4.642
283.0,54.5,54.5,4.719
284.0,54.0,54.0,4.642
285.0,54.5,54.5,4.68
286.0,54.5,54.5,4.719
287.0,54.5,54.5,4.642
288.0,54.5,54.5,4.642
289.0,54.0,54.0,4.719
290.0,54.5,54.5,4.642
291.0,54.0,54.0,4.642
292.0,54.5,54.5,4.719
293.0,54.0,54.0,4.68
294.0,54.0,54.0,4.642
295.0,54.0,54.0,4.757
296.0,54.5,54.5,4.642
297.0,54.0,54.0,4.68
298.0,54.5,54.5,4.719
299.0,54.0,54.0,4.642
300.0,54.0,54.0,4.68


==> data/tx2/pntrch-4M-50_50_10-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
1.0,56.0,56.0,8.84
2.0,56.5,56.5,9.525
3.0,57.0,57.0,9.602
4.0,57.0,57.0,9.602
5.0,57.5,57.5,9.602
6.0,54.0,54.0,3.532
7.0,53.5,53.5,2.881
8.0,53.5,53.5,2.804
9.0,53.0,53.0,2.765
10.0,53.0,53.0,2.804
11.0,56.0,56.0,8.879
12.0,56.5,56.5,9.525
13.0,57.0,57.0,9.564
14.0,57.0,57.0,9.602
15.0,57.0,57.0,9.64
16.0,54.0,54.0,3.532
17.0,54.0,54.0,2.842
18.0,53.5,53.5,2.765
19.0,53.5,53.5,2.804
20.0,53.0,53.0,2.727
21.0,56.5,56.5,8.879
22.0,56.5,56.5,9.525
23.0,57.0,57.0,9.602
24.0,57.0,57.0,9.564
25.0,57.0,57.0,9.564
26.0,54.5,54.5,3.456
27.0,53.5,53.5,2.842
28.0,53.5,53.5,2.765
29.0,53.0,53.0,2.727
30.0,53.0,53.0,2.727
31.0,56.5,56.5,8.84
32.0,56.5,56.5,9.525
33.0,57.0,57.0,9.564
34.0,57.5,57.5,9.564
35.0,57.5,57.5,9.602
36.0,54.0,54.0,3.532
37.0,54.0,54.0,2.881
38.0,53.5,53.5,2.727
39.0,53.0,53.0,2.727
40.0,53.0,53.0,2.842
41.0,56.5,56.5,8.84
42.0,56.5,56.5,9.525
43.0,57.0,57.0,9.564
44.0,57.0,57.0,9.564
45.0,57.5,57.5,9.564
46.0,54.0,54.0,3.532
47.0,54.0,54.0,2.804
48.0,53.5,53.5,2.765
49.0,53.0,53.0,2.765
50.0,53.0,53.0,2.765
51.0,56.0,56.0,8.84
52.0,57.0,57.0,9.525
53.0,57.0,57.0,9.602
54.0,57.0,57.0,9.602
55.0,57.5,57.5,9.564
56.0,54.5,54.5,3.494
57.0,54.0,54.0,2.804
58.0,53.5,53.5,2.804
59.0,53.5,53.5,2.765
60.0,53.0,53.0,2.765
61.0,56.5,56.5,8.802
62.0,57.0,57.0,9.525
63.0,57.0,57.0,9.602
64.0,57.0,57.0,9.602
65.0,57.5,57.5,9.602
66.0,54.5,54.5,3.494
67.0,54.0,54.0,2.881
68.0,53.5,53.5,2.765
69.0,53.5,53.5,2.765
70.0,53.5,53.5,2.804
71.0,56.0,56.0,8.879
72.0,56.5,56.5,9.525
73.0,57.0,57.0,9.602
74.0,57.5,57.5,9.64
75.0,57.5,57.5,9.602
76.0,54.5,54.5,3.532
77.0,54.0,54.0,2.804
78.0,53.5,53.5,2.765
79.0,53.5,53.5,2.804
80.0,53.0,53.0,2.765
81.0,56.0,56.0,8.879
82.0,57.0,57.0,9.525
83.0,57.0,57.0,9.602
84.0,57.0,57.0,9.64
85.0,57.5,57.5,9.602
86.0,54.5,54.5,3.456
87.0,53.5,53.5,2.804
88.0,53.5,53.5,2.804
89.0,53.5,53.5,2.765
90.0,53.0,53.0,2.765
91.0,56.0,56.0,8.84
92.0,56.5,56.5,9.564
93.0,57.0,57.0,9.64
94.0,57.0,57.0,9.564
95.0,57.5,57.5,9.602
96.0,54.0,54.0,3.494
97.0,54.0,54.0,2.881
98.0,53.5,53.5,2.765
99.0,53.0,53.0,2.765
100.0,53.0,53.0,2.842
101.0,56.0,56.0,8.84
102.0,56.5,56.5,9.525
103.0,57.0,57.0,9.602
104.0,57.0,57.0,9.564
105.0,57.5,57.5,9.602
106.0,54.5,54.5,3.571
107.0,54.0,54.0,2.842
108.0,53.5,53.5,2.727
109.0,53.5,53.5,2.804
110.0,53.0,53.0,2.727
111.0,56.0,56.0,8.84
112.0,56.5,56.5,9.487
113.0,57.0,57.0,9.602
114.0,57.0,57.0,9.602
115.0,57.0,57.0,9.602
116.0,54.0,54.0,3.456
117.0,54.0,54.0,2.842
118.0,53.5,53.5,2.842
119.0,53.0,53.0,2.727
120.0,53.0,53.0,2.765
121.0,56.0,56.0,8.84
122.0,57.0,57.0,9.525
123.0,57.0,57.0,9.564
124.0,57.0,57.0,9.525
125.0,57.5,57.5,9.564
126.0,54.5,54.5,3.494
127.0,54.0,54.0,2.881
128.0,53.5,53.5,2.765
129.0,53.5,53.5,2.727
130.0,53.0,53.0,2.804
131.0,56.0,56.0,8.84
132.0,56.5,56.5,9.525
133.0,57.0,57.0,9.564
134.0,57.0,57.0,9.602
135.0,57.5,57.5,9.602
136.0,54.5,54.5,3.532
137.0,54.0,54.0,2.842
138.0,53.5,53.5,2.765
139.0,53.5,53.5,2.804
140.0,53.0,53.0,2.727
141.0,56.0,56.0,8.84
142.0,57.0,57.0,9.487
143.0,57.0,57.0,9.602
144.0,57.0,57.0,9.602
145.0,57.5,57.5,9.602
146.0,54.5,54.5,3.494
147.0,53.5,53.5,2.804
148.0,53.5,53.5,2.804
149.0,53.5,53.5,2.765
150.0,53.0,53.0,2.765
151.0,56.0,56.0,8.84
152.0,56.5,56.5,9.525
153.0,57.0,57.0,9.602
154.0,57.0,57.0,9.564
155.0,57.5,57.5,9.602
156.0,54.0,54.0,3.494
157.0,54.0,54.0,2.919
158.0,53.5,53.5,2.765
159.0,53.5,53.5,2.727
160.0,53.0,53.0,2.804
161.0,56.0,56.0,8.84
162.0,56.5,56.5,9.525
163.0,57.0,57.0,9.602
164.0,57.5,57.5,9.602
165.0,57.5,57.5,9.602
166.0,54.5,54.5,3.571
167.0,54.0,54.0,2.842
168.0,53.5,53.5,2.765
169.0,53.0,53.0,2.804
170.0,53.0,53.0,2.727
171.0,56.0,56.0,8.84
172.0,56.5,56.5,9.525
173.0,57.0,57.0,9.602
174.0,57.0,57.0,9.64
175.0,57.5,57.5,9.602
176.0,54.0,54.0,3.494
177.0,54.0,54.0,2.804
178.0,53.5,53.5,2.842
179.0,53.0,53.0,2.765
180.0,53.0,53.0,2.765
181.0,56.0,56.0,8.84
182.0,57.0,57.0,9.525
183.0,57.0,57.0,9.602
184.0,57.0,57.0,9.564
185.0,57.5,57.5,9.564
186.0,54.0,54.0,3.494
187.0,54.0,54.0,2.919
188.0,53.5,53.5,2.804
189.0,53.5,53.5,2.727
190.0,53.5,53.5,2.804
191.0,56.0,56.0,8.802
192.0,56.5,56.5,9.487
193.0,57.0,57.0,9.564
194.0,57.5,57.5,9.564
195.0,57.5,57.5,9.564
196.0,54.5,54.5,3.532
197.0,54.0,54.0,2.804
198.0,53.5,53.5,2.765
199.0,53.5,53.5,2.804
200.0,53.0,53.0,2.765
201.0,56.0,56.0,8.84
202.0,56.5,56.5,9.487
203.0,57.0,57.0,9.564
204.0,57.0,57.0,9.602
205.0,57.5,57.5,9.564
206.0,54.5,54.5,3.456
207.0,54.0,54.0,2.842
208.0,53.5,53.5,2.842
209.0,53.5,53.5,2.765
210.0,53.0,53.0,2.727
211.0,56.0,56.0,8.802
212.0,57.0,57.0,9.525
213.0,57.0,57.0,9.564
214.0,57.0,57.0,9.602
215.0,57.5,57.5,9.602
216.0,54.5,54.5,3.494
217.0,54.0,54.0,2.881
218.0,53.5,53.5,2.765
219.0,53.5,53.5,2.727
220.0,53.0,53.0,2.804
221.0,56.0,56.0,8.84
222.0,57.0,57.0,9.525
223.0,57.0,57.0,9.564
224.0,57.0,57.0,9.602
225.0,57.5,57.5,9.602
226.0,54.5,54.5,3.571
227.0,54.0,54.0,2.804
228.0,53.5,53.5,2.765
229.0,53.0,53.0,2.804
230.0,53.0,53.0,2.765
231.0,56.5,56.5,8.879
232.0,56.5,56.5,9.525
233.0,57.0,57.0,9.602
234.0,57.0,57.0,9.602
235.0,57.5,57.5,9.564
236.0,54.5,54.5,3.494
237.0,54.0,54.0,2.804
238.0,53.5,53.5,2.804
239.0,53.0,53.0,2.765
240.0,53.0,53.0,2.727
241.0,56.0,56.0,8.84
242.0,56.5,56.5,9.525
243.0,57.0,57.0,9.602
244.0,57.0,57.0,9.602
245.0,57.5,57.5,9.64
246.0,54.5,54.5,3.532
247.0,54.0,54.0,2.881
248.0,53.5,53.5,2.765
249.0,53.5,53.5,2.765
250.0,53.5,53.5,2.804
251.0,56.0,56.0,8.84
252.0,56.5,56.5,9.487
253.0,57.0,57.0,9.525
254.0,57.0,57.0,9.602
255.0,57.5,57.5,9.602
256.0,54.5,54.5,3.532
257.0,54.0,54.0,2.842
258.0,53.5,53.5,2.765
259.0,53.5,53.5,2.765
260.0,53.0,53.0,2.727
261.0,56.5,56.5,8.84
262.0,56.5,56.5,9.525
263.0,57.0,57.0,9.602
264.0,57.0,57.0,9.602
265.0,57.5,57.5,9.564
266.0,54.0,54.0,3.494
267.0,53.5,53.5,2.842
268.0,53.5,53.5,2.804
269.0,53.5,53.5,2.765
270.0,53.0,53.0,2.765
271.0,56.0,56.0,8.84
272.0,57.0,57.0,9.525
273.0,57.0,57.0,9.602
274.0,57.0,57.0,9.602
275.0,57.5,57.5,9.602
276.0,54.5,54.5,3.494
277.0,54.0,54.0,2.919
278.0,53.5,53.5,2.765
279.0,53.0,53.0,2.804
280.0,53.5,53.5,2.842
281.0,56.0,56.0,8.84
282.0,57.0,57.0,9.525
283.0,57.0,57.0,9.564
284.0,57.0,57.0,9.602
285.0,57.5,57.5,9.602
286.0,54.0,54.0,3.609
287.0,53.5,53.5,2.804
288.0,53.5,53.5,2.765
289.0,53.5,53.5,2.804
290.0,53.0,53.0,2.765
291.0,56.0,56.0,8.84
292.0,56.5,56.5,9.525
293.0,57.0,57.0,9.564
294.0,57.0,57.0,9.64
295.0,57.5,57.5,9.564
296.0,54.0,54.0,3.494
297.0,54.0,54.0,2.804
298.0,53.5,53.5,2.842
299.0,53.0,53.0,2.727
300.0,53.0,53.0,2.727


==> data/tx2/pntrch-4M-50_50_100-transformed.csv <==
time/s,CPU_0_temp/C,CPU_1_temp/C,power/W
1.0,56.0,56.0,9.147
2.0,56.5,56.5,9.64
3.0,57.0,57.0,9.678
4.0,57.5,57.5,9.793
5.0,57.5,57.5,9.98
6.0,57.5,57.5,9.984
7.0,57.5,57.5,9.984
8.0,58.0,58.0,9.98
9.0,58.0,58.0,9.984
10.0,58.0,58.0,9.984
11.0,58.0,58.0,9.984
12.0,58.0,58.0,9.984
13.0,58.0,58.0,9.946
14.0,58.0,58.0,10.018
15.0,58.0,58.0,10.018
16.0,58.0,58.0,9.98
17.0,58.5,58.5,9.984
18.0,58.5,58.5,9.984
19.0,58.0,58.0,9.984
20.0,58.0,58.0,10.018
21.0,58.5,58.5,9.98
22.0,58.5,58.5,9.984
23.0,58.5,58.5,10.018
24.0,58.5,58.5,10.018
25.0,58.5,58.5,9.984
26.0,58.5,58.5,9.984
27.0,58.5,58.5,9.984
28.0,58.5,58.5,9.984
29.0,58.5,58.5,10.018
30.0,58.5,58.5,9.984
31.0,58.5,58.5,9.984
32.0,58.5,58.5,10.057
33.0,58.5,58.5,10.018
34.0,58.5,58.5,9.984
35.0,59.0,59.0,9.984
36.0,59.0,59.0,10.018
37.0,59.0,59.0,9.984
38.0,59.0,59.0,10.018
39.0,59.0,59.0,10.023
40.0,59.0,59.0,10.018
41.0,59.0,59.0,10.018
42.0,59.0,59.0,9.98
43.0,59.0,59.0,9.984
44.0,59.0,59.0,10.018
45.0,59.5,59.5,10.018
46.0,59.5,59.5,9.984
47.0,59.5,59.5,10.023
48.0,59.5,59.5,10.023
49.0,59.5,59.5,10.023
50.0,59.5,59.5,10.018
51.0,56.0,56.0,3.571
52.0,55.5,55.5,2.919
53.0,55.0,55.0,2.765
54.0,54.5,54.5,2.765
55.0,55.0,55.0,2.842
56.0,54.5,54.5,2.765
57.0,54.5,54.5,2.765
58.0,54.5,54.5,2.804
59.0,54.0,54.0,2.727
60.0,54.0,54.0,2.765
61.0,54.0,54.0,2.804
62.0,54.0,54.0,2.765
63.0,54.0,54.0,2.765
64.0,54.0,54.0,2.842
65.0,54.0,54.0,2.727
66.0,54.0,54.0,2.765
67.0,54.0,54.0,2.842
68.0,53.5,53.5,2.765
69.0,53.5,53.5,2.765
70.0,54.0,54.0,2.842
71.0,53.5,53.5,2.804
72.0,53.5,53.5,2.765
73.0,53.5,53.5,2.804
74.0,53.5,53.5,2.727
75.0,53.5,53.5,2.727
76.0,53.5,53.5,2.804
77.0,53.5,53.5,2.727
78.0,53.5,53.5,2.765
79.0,53.5,53.5,2.842
80.0,53.5,53.5,2.765
81.0,53.5,53.5,2.765
82.0,53.5,53.5,2.804
83.0,53.5,53.5,2.727
84.0,53.0,53.0,2.765
85.0,53.5,53.5,2.804
86.0,53.0,53.0,2.765
87.0,53.0,53.0,2.727
88.0,53.5,53.5,2.804
89.0,53.0,53.0,2.727
90.0,53.0,53.0,2.727
91.0,53.0,53.0,2.804
92.0,53.0,53.0,2.765
93.0,53.0,53.0,2.765
94.0,53.0,53.0,2.842
95.0,53.0,53.0,2.65
96.0,53.0,53.0,2.727
97.0,53.0,53.0,2.804
98.0,53.0,53.0,2.765
99.0,53.0,53.0,2.765
100.0,53.0,53.0,2.804
101.0,56.0,56.0,8.917
102.0,56.5,56.5,9.602
103.0,57.0,57.0,9.755
104.0,57.0,57.0,9.984
105.0,57.5,57.5,9.98
106.0,57.5,57.5,9.87
107.0,57.5,57.5,9.904
108.0,58.0,58.0,9.984
109.0,58.0,58.0,9.946
110.0,58.0,58.0,9.98
111.0,58.0,58.0,9.98
112.0,58.0,58.0,9.984
113.0,58.0,58.0,9.946
114.0,58.0,58.0,9.984
115.0,58.0,58.0,9.946
116.0,58.0,58.0,9.98
117.0,58.0,58.0,9.98
118.0,58.0,58.0,9.946
119.0,58.0,58.0,9.984
120.0,58.5,58.5,9.984
121.0,58.0,58.0,9.984
122.0,58.5,58.5,9.946
123.0,58.5,58.5,9.98
124.0,58.5,58.5,9.984
125.0,58.5,58.5,9.908
126.0,58.5,58.5,9.98
127.0,58.5,58.5,9.984
128.0,58.5,58.5,10.018
129.0,58.5,58.5,10.018
130.0,58.5,58.5,10.023
131.0,58.5,58.5,10.018
132.0,58.5,58.5,10.023
133.0,58.5,58.5,10.018
134.0,59.0,59.0,10.057
135.0,59.0,59.0,10.018
136.0,59.0,59.0,9.984
137.0,59.0,59.0,10.023
138.0,59.0,59.0,10.057
139.0,59.0,59.0,10.018
140.0,59.0,59.0,9.946
141.0,59.0,59.0,9.793
142.0,59.0,59.0,9.678
143.0,59.0,59.0,9.678
144.0,59.0,59.0,9.717
145.0,59.0,59.0,9.793
146.0,59.0,59.0,9.946
147.0,59.0,59.0,10.018
148.0,59.0,59.0,9.831
149.0,59.0,59.0,9.717
150.0,59.5,59.5,9.717
151.0,56.0,56.0,3.609
152.0,55.5,55.5,2.842
153.0,55.0,55.0,2.765
154.0,55.0,55.0,2.804
155.0,54.5,54.5,2.765
156.0,54.5,54.5,2.765
157.0,54.5,54.5,2.842
158.0,54.0,54.0,2.765
159.0,54.0,54.0,2.765
160.0,54.0,54.0,2.804
161.0,54.0,54.0,2.727
162.0,54.0,54.0,2.765
163.0,54.0,54.0,2.765
164.0,54.0,54.0,2.765
165.0,54.0,54.0,2.727
166.0,54.0,54.0,2.842
167.0,54.0,54.0,2.727
168.0,53.5,53.5,2.765
169.0,53.5,53.5,2.842
170.0,53.5,53.5,2.765
171.0,53.5,53.5,2.765
172.0,53.5,53.5,2.804
173.0,53.5,53.5,2.727
174.0,53.5,53.5,2.765
175.0,53.5,53.5,2.804
176.0,53.5,53.5,2.765
177.0,53.5,53.5,2.765
178.0,53.5,53.5,2.804
179.0,53.5,53.5,2.727
180.0,53.0,53.0,2.765
181.0,53.5,53.5,2.804
182.0,53.0,53.0,2.727
183.0,53.0,53.0,2.765
184.0,53.5,53.5,2.804
185.0,53.0,53.0,2.727
186.0,53.0,53.0,2.765
187.0,53.0,53.0,2.842
188.0,53.0,53.0,2.765
189.0,53.0,53.0,2.727
190.0,53.0,53.0,2.804
191.0,53.0,53.0,2.727
192.0,53.0,53.0,2.727
193.0,53.0,53.0,2.804
194.0,53.0,53.0,2.727
195.0,53.0,53.0,2.765
196.0,53.0,53.0,2.804
197.0,53.0,53.0,2.765
198.0,52.5,52.5,2.727
199.0,53.0,53.0,2.804
200.0,53.0,53.0,2.765
201.0,55.5,55.5,8.917
202.0,56.5,56.5,9.525
203.0,57.0,57.0,9.64
204.0,57.0,57.0,9.678
205.0,57.5,57.5,9.64
206.0,57.5,57.5,9.678
207.0,57.5,57.5,9.678
208.0,57.5,57.5,9.678
209.0,57.5,57.5,9.678
210.0,58.0,58.0,9.678
211.0,58.0,58.0,9.678
212.0,58.0,58.0,9.831
213.0,58.0,58.0,9.98
214.0,58.0,58.0,9.984
215.0,58.0,58.0,10.018
216.0,58.0,58.0,10.018
217.0,58.5,58.5,10.018
218.0,58.0,58.0,9.946
219.0,58.5,58.5,10.018
220.0,58.5,58.5,9.98
221.0,58.5,58.5,9.755
222.0,58.5,58.5,9.717
223.0,58.5,58.5,9.755
224.0,58.5,58.5,9.98
225.0,58.5,58.5,10.018
226.0,58.5,58.5,9.984
227.0,58.5,58.5,9.755
228.0,58.5,58.5,9.717
229.0,58.5,58.5,9.793
230.0,58.5,58.5,9.984
231.0,58.5,58.5,10.018
232.0,58.5,58.5,9.793
233.0,58.5,58.5,9.717
234.0,59.0,59.0,9.717
235.0,58.5,58.5,9.717
236.0,58.5,58.5,9.831
237.0,58.5,58.5,9.984
238.0,58.5,58.5,10.018
239.0,59.0,59.0,10.023
240.0,59.0,59.0,10.018
241.0,59.0,59.0,9.984
242.0,59.0,59.0,9.831
243.0,59.0,59.0,9.98
244.0,59.5,59.5,10.057
245.0,59.5,59.5,10.057
246.0,59.0,59.0,10.023
247.0,59.5,59.5,10.023
248.0,59.0,59.0,10.018
249.0,59.5,59.5,10.018
250.0,59.5,59.5,9.984
251.0,56.0,56.0,3.571
252.0,55.5,55.5,2.881
253.0,55.0,55.0,2.881
254.0,55.0,55.0,2.765
255.0,54.5,54.5,2.765
256.0,55.0,55.0,2.842
257.0,54.5,54.5,2.765
258.0,54.5,54.5,2.765
259.0,54.5,54.5,2.842
260.0,54.0,54.0,2.765
261.0,54.0,54.0,2.727
262.0,54.0,54.0,2.804
263.0,54.0,54.0,2.765
264.0,54.0,54.0,2.765
265.0,54.0,54.0,2.842
266.0,54.0,54.0,2.727
267.0,54.0,54.0,2.765
268.0,54.0,54.0,2.842
269.0,53.5,53.5,2.765
270.0,54.0,54.0,2.727
271.0,54.0,54.0,2.842
272.0,53.5,53.5,2.765
273.0,53.5,53.5,2.765
274.0,53.5,53.5,2.804
275.0,53.5,53.5,2.765
276.0,53.5,53.5,2.727
277.0,53.5,53.5,2.804
278.0,53.5,53.5,2.765
279.0,53.5,53.5,2.765
280.0,53.5,53.5,2.804
281.0,53.5,53.5,2.765
282.0,53.5,53.5,2.727
283.0,53.5,53.5,2.804
284.0,53.5,53.5,2.727
285.0,53.0,53.0,2.765
286.0,53.0,53.0,2.765
287.0,53.0,53.0,2.727
288.0,53.0,53.0,2.765
289.0,53.0,53.0,2.804
290.0,53.0,53.0,2.765
291.0,53.0,53.0,2.765
292.0,53.0,53.0,2.765
293.0,53.0,53.0,2.765
294.0,53.0,53.0,2.765
295.0,52.5,52.5,2.804
296.0,53.0,53.0,2.727
297.0,53.0,53.0,2.765
298.0,53.0,53.0,2.804
299.0,53.0,53.0,2.727
300.0,53.0,53.0,2.765

